Disengagement Analysis and Field Tests of a Prototypical Open-Source Level 4 Autonomous Driving System

Proprietary Autonomous Driving Systems are typically evaluated through disengagements, unplanned manual interventions to alter vehicle behavior, as annually reported by the California Department of Motor Vehicles. However, the real-world capabilities of prototypical open-source Level 4 vehicles over substantial distances remain largely unexplored. This study evaluates a research vehicle running an Autoware-based software stack across 236 km of mixed traffic. By classifying 30 disengagements across 26 rides with a novel five-level criticality framework, we observed a spatial disengagement rate of 0.127 1/km. Interventions predominantly occurred at lower speeds near static objects and traffic lights. Perception and Planning failures accounted for 40% and 26.7% of disengagements, respectively, largely due to object-tracking losses and operational deadlocks caused by parked vehicles. Frequent, unnecessary interventions highlighted a lack of trust on the part of the safety driver. These results show that while open-source software enables extensive operations, disengagement analysis is vital for uncovering robustness issues missed by standard metrics.

==> figures/hourly_rates_data.csv <==
hour,rate,events,minutes
9,6.152003707607568,5,48.7646
10,5.459682519461492,9,98.90685000000002
11,8.190544835042427,5,36.6276
13,1.4857838345480645,2,80.76545000000002
14,4.564386375306669,5,65.72625000000001
15,1.96619348763947,1,30.515816666666666
16,10.753351959200987,3,16.738966666666666


==> figures/timeseries_data.csv <==
progress,ride_0_v,ride_0_ax,ride_0_ay,ride_1_v,ride_1_ax,ride_1_ay,ride_2_v,ride_2_ax,ride_2_ay,ride_3_v,ride_3_ax,ride_3_ay,ride_4_v,ride_4_ax,ride_4_ay,ride_5_v,ride_5_ax,ride_5_ay,ride_6_v,ride_6_ax,ride_6_ay,ride_7_v,ride_7_ax,ride_7_ay,ride_8_v,ride_8_ax,ride_8_ay,ride_9_v,ride_9_ax,ride_9_ay,ride_10_v,ride_10_ax,ride_10_ay,ride_11_v,ride_11_ax,ride_11_ay,ride_12_v,ride_12_ax,ride_12_ay,ride_13_v,ride_13_ax,ride_13_ay,ride_14_v,ride_14_ax,ride_14_ay,ride_15_v,ride_15_ax,ride_15_ay,ride_16_v,ride_16_ax,ride_16_ay,ride_17_v,ride_17_ax,ride_17_ay,ride_18_v,ride_18_ax,ride_18_ay,ride_19_v,ride_19_ax,ride_19_ay,ride_20_v,ride_20_ax,ride_20_ay,ride_21_v,ride_21_ax,ride_21_ay,ride_22_v,ride_22_ax,ride_22_ay,ride_23_v,ride_23_ax,ride_23_ay,ride_24_v,ride_24_ax,ride_24_ay,ride_25_v,ride_25_ax,ride_25_ay,mean_v,mean_ax,mean_ay
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,0.0476505837652395,-0.0802354315503867,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,0.0476505837652395,-0.0802354315503867
0.025,6.789789745566156,-0.34617371354730087,0.14670900947369692,21.28759006734374,0.9515900955918613,-0.04087217803324814,19.908222730593263,0.9368065395478854,-0.10206757410640571,nan,nan,nan,20.907590255070403,1.0557148345391505,-0.2642558840040176,21.023327183928078,1.0182805189790682,-0.14310743596422415,22.208483376753662,1.01371202128135,-0.11253792340391576,21.648848849018677,1.027462393283525,-0.27213216981518196,21.12845559241406,0.7547358756606277,0.08179403040540062,20.40375242940618,0.7556057739025428,-0.15299025636981942,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,21.379909475234488,1.2285276709098085,-0.18938027852874986,nan,nan,nan,21.6434137947221,1.1551341099586028,0.1291582523060762,20.77861425063738,0.9426665493748292,-0.27122378720766477,21.496826053985657,1.1548867461412833,-0.3087503500892277,21.544447198794046,1.142425483442684,0.2700110739963005,nan,nan,nan,21.457354192508088,1.0715765802469481,-0.3385202970579666,14.559910562913702,0.5802609145315774,0.26872441988557205,nan,nan,nan,nan,nan,nan,21.787589773541967,1.1786571773977434,0.19879410758204838,19.997301501907746,0.9189335041907168,-0.06474395534890161
0.05,28.235337502409163,1.342245896796883,0.19804341497819664,35.739016186376375,1.3810648072689236,0.8231644968942081,35.70199043399028,1.367544267363145,0.72618099653874,nan,nan,nan,35.630751233662664,1.474742467140065,0.610083397038069,36.63991314884422,1.3651645544813995,0.8873933079999393,36.35259040253348,1.4610968022232276,0.6189287776181832,36.45024549644241,1.4504387305570303,0.5161163891975692,35.08449339336427,1.350018227680755,0.7576257292792161,35.09423795382065,1.3671596509190929,0.6015878723270242,23.745817549576095,1.3025213460049798,-0.004557191539378154,nan,nan,nan,27.356345306457843,1.4956542312514118,-0.22418826623273416,nan,nan,nan,36.53909898650128,1.461590098149769,0.7285013890318702,19.483601944779373,1.0833556932164374,-0.0596434969311331,36.202556834583284,1.4694114792262931,-0.6943713555173072,36.77353253169554,1.5130136094986746,0.6927570751648191,36.84060933227063,1.4471756564417755,0.7980047669603216,36.176689532589414,0.6941018499622831,-0.21892996736455297,nan,nan,nan,36.739619434977655,1.4968829942881674,0.7749161711559507,29.433287680898573,1.3829828148108294,0.35437069781499747,24.32539113486661,1.0075603461308682,-0.4165555123817307,27.473690692313696,1.5215582849683935,0.34219030590462063,37.291634618660815,1.5149453209135963,-0.09777929156821559,32.87774778780066,1.3613740513315455,0.3506290775622124
0.075,41.343650903211866,1.121355043470898,0.4768798869250597,45.2174161654967,0.8520147279837936,0.1924398285231078,40.006750610273194,-0.7537112437205884,0.07992148279309214,34.80630058989594,1.3818696263352452,0.2539711222772997,41.30505304690436,-0.3288234263134622,0.055834566886009976,46.07561417336311,1.1146178345813027,0.07371307683445319,45.82932302361991,1.1237942414789395,0.045671810905168975,45.59857529635981,1.036230601751007,0.0446890340506014,44.44003721789884,0.9633829999828311,0.13129872822005162,44.594533556626,1.0370405689689297,0.14330857088093044,38.34094619064709,1.5167672958633107,0.17290742514634166,25.746214727362077,1.4357822642703468,-0.09795285414929433,40.62023820881261,1.3395705037349552,0.11094175124752355,34.222770241929574,1.2008967679876306,0.0618104764539921,45.67516185681514,0.8380803580821754,-0.010922024340095055,35.75982607321377,1.501125498473968,0.19877657726842807,46.01022347723934,1.4557141036952073,1.393950286870055,46.00442534422873,0.9643684969807502,-0.07986381226800973,46.00125154731602,0.9430229761839406,0.13130673852816832,40.23570615122304,0.7759022939136649,-0.4647351793391314,nan,nan,nan,46.13103633892949,1.0149772732457458,0.009269953307638856,41.31708269191486,1.248895161472675,0.17427774093332185,37.26555973394009,1.4003871636068113,0.5887559101591073,40.925186523344316,1.2564105885219552,0.035509217693874696,46.308310791135334,0.9770198795765507,0.06829948646315605,41.591247779268045,1.0166676640051433,0.1516023920908341
0.1,47.957733848402995,0.7281192457144308,-0.08173288598125042,48.95123499302158,0.4164521694495609,-0.044943734279770296,41.266614857225605,0.7613023924214197,0.031146585296362658,45.51333812070229,1.0495273801043272,-0.11112276656275545,43.262939745986955,0.7656037938195727,-0.00884942224548901,50.052748030279034,0.3328795240780328,-0.30716887090624384,50.07215312308519,0.4472553480844703,-0.1526915467397755,49.55938188511011,0.4139844985198074,0.025819970015270456,49.21269759132336,0.4274342856966548,-0.28252081480795344,49.436724863454394,0.4854395170182403,-0.19276093140382208,47.21585466510324,0.9500054720860277,-0.13773523486901157,39.61880523005432,1.4078994657127286,-0.012530209105106632,48.43771826614812,0.7260315993084515,0.08069939218041625,44.30250692561683,1.073692894749591,0.124194162253073,49.388056304299525,0.3329513758742681,-0.03745860012974081,46.23011116648098,1.2712637044766872,0.07620785253594292,50.41276334367591,0.25575704465235427,0.1863694359595788,49.9596996687156,0.31763771692295056,-0.12820586830337305,49.80682563773879,0.3544972094469092,-0.13070560693510702,46.414687881917274,0.7706084755743988,0.43926203955979237,nan,nan,nan,49.994694619343846,0.43470304626158285,-0.03335344011029727,48.61550694352934,0.8210826234225904,-0.022725015525997483,45.18107740240555,0.6578179764132249,-0.11765008569914479,48.718674724148755,0.6845386928806128,-0.19645500014677159,51.046806131315,0.19907339215904815,0.07833205509570129,47.625174238763385,0.6434223537939178,-0.0382631416342189
0.125,50.72732622915467,0.28841264394068267,0.013711788151139478,50.251564379370166,0.11315140896857002,0.0302753826701715,46.49435175708723,0.7572662051261964,-0.020651771558152145,50.16406127632213,0.51470894733036,-0.04010519134469588,47.87550966048659,0.4720915918513924,0.15139556411275648,50.56551413360506,-0.004443044061015708,-0.041819690113064106,50.648279729937705,-0.07730188085043374,0.010006996431888758,50.57896345089512,0.10557806526733332,0.19380213135895646,50.33317432874704,0.11579323139862123,-0.12762098099587008,51.02244099440777,0.1869936260927745,-0.03196439034322844,51.02596740342222,0.15588763227829722,-0.14987778593291448,47.86231459857478,0.9153463623291684,-0.06319766162024458,50.98530793659387,0.10874940862831764,-0.05581081305435046,50.38333646301552,0.5118885796362415,0.08161324805727845,50.48346677076047,0.15573681323804545,0.07692603331559578,51.06238119434109,0.5004972286234716,0.05532669292722326,50.816193665096314,0.013096178467616147,0.11924211023229796,50.78565460428118,0.06731808266089728,0.07278530374500453,50.51957201860404,0.031906032778323545,-0.04596185056807497,49.59003964088002,0.35163570476076167,0.4788697007411459,nan,nan,nan,50.85338899192006,-0.07661723492511795,-0.008731207498128786,50.96684773636241,-0.16142386240307394,0.09720025856421236,45.55529857665532,-0.7897871436700437,0.016218316013474898,50.88749577292122,0.09895215329249171,-0.021037835615869468,50.7275834073622,-0.2601729734651691,0.06050910626330939,50.04664138883216,0.1638105502917883,0.03404413815759447
0.15,50.29398916207796,-0.13267701925474013,0.08050360116487043,49.928154590723366,0.07733172773898508,-0.04958900132924169,49.23194856712852,0.24031411088058116,0.07710155840416816,50.62974554615482,-0.04371059831537799,-0.11089050221887747,49.295399071910914,0.1868148403913123,-0.1281171487198062,49.968259358773565,-0.025631191448988833,-0.02824949549091764,49.835543249385154,0.07245489514409587,-0.07847046459456027,49.83334555313344,-0.01062805401362784,-0.002463494135606391,49.98495707534937,-0.005596551125028411,-0.040385364155157574,50.18900241865045,-0.07152572489749731,0.0297141297296957,50.35545722340528,-0.13385141123396813,0.002559975133500439,50.5996876466535,0.14405993845367104,-0.04440069648361152,49.98855720184216,-0.014031811157874267,-0.02258017482368386,51.14014133956752,0.014174850268914005,-0.08564921731261282,49.807705685831266,0.12354638388372588,-0.1036247532741153,51.6276125452202,-0.050514659326486536,-0.1697751267768675,50.424781497357834,-0.0792120954396667,0.004113393267046052,50.05632099830499,-0.015446641635202138,0.009143778036713889,50.000967655322015,0.06475019662465362,0.038036009785427566,49.85264504160477,-0.005591508485451086,-0.1527280916506092,17.572957331196417,1.2652410674353516,0.08872599819637919,50.05087864147743,0.11917114184061188,-0.11776717398236251,50.403777330755375,0.10737514426911961,-0.08449269869341886,42.29340123154751,-0.1316141991431719,0.06426636658235732,50.184465123611936,-0.1110281998176821,-0.12319870535650884,49.34950987567779,0.07464160173811195,-0.8023633426635195,48.57304657548706,0.06380062436055271,-0.06733002466774302
0.175,50.1344902304932,-0.04775972132220926,0.17882956631292954,50.04093991705967,-0.09339284074820428,-0.0671014389056935,49.813665562584205,-0.17020951825475736,-0.051010005552457535,50.10375277612528,-0.23416764843868998,0.02186650548326957,49.63684578535528,-0.09144588896805866,0.14216319340541228,49.93820788338962,-0.04284829515022414,0.004402519932681511,49.9842429235668,-0.11082667439682004,-0.02745264154812392,50.06207357585929,-0.07276536504960342,-0.005780178352208688,50.082462181076025,-0.025957411350383423,0.036070269881093554,50.0238526186405,-0.10454213317342347,0.14515302699008004,49.96214845319334,0.1163340981859929,0.059543746617584374,50.24856083688725,0.0034364985514984438,-0.05537597051625342,50.08591444764863,-0.07806979871940331,-0.03177214980981529,50.19419988139926,-0.13271423930379322,-0.04335892467916897,50.20719664134092,-0.05634299402702346,0.13507946263367449,50.40022657199486,-0.247203120819115,-0.013182761159729772,49.609250521124615,-0.033859669555739644,-0.04862958576432909,50.13330458128121,-0.046379977010873305,-0.04155708944290293,50.10691266740209,-0.09435678333743444,0.03480377334509135,49.810801080620266,0.028879939674984603,-0.12233877942752579,35.09938622052456,1.222859818928014,0.056652810169212316,50.255862411684866,-0.15932168974259703,-0.06221353723376208,50.223534302373196,-0.19405216260802963,-0.052138841593500775,41.85367595103061,-0.19615554585723233,0.04772634536574471,50.123177249708235,0.1266268656222291,-0.019784994358388108,49.98341666650732,0.028619151319632243,0.21981529489644455,49.15838853611043,-0.02713904252120246,0.01693883141112917
0.2,49.997686555910846,0.02192417179280775,-0.028730435071725596,50.052875189716964,0.04395959703563115,0.12673825826429846,49.745343643611704,0.044696859102901595,0.1647041654623321,50.004207962656594,-0.060080226125076464,0.01230695647609044,49.623407247536235,0.015737387537778924,-0.0673060272131567,50.04962950896705,-0.018198071239358717,-0.06213812713785033,50.01874729887692,0.05793852674353671,0.1813127601267445,50.02888418089471,-0.03329493432185734,0.03449792247759909,50.04159631884442,-0.007091814712826045,0.05856362135307958,49.92579738440848,0.00895263456047554,-0.1438404991245381,50.019669626694814,0.08581811773464103,0.024194851096070565,49.94056446834937,0.06098891062860542,-0.03302713052877833,50.033373057554904,0.03536688743984192,0.07501555456252457,50.088129757594025,-0.03545105156182804,-0.05405540337919553,50.002864675159536,0.018291292077091577,-0.12709550842071787,50.00439940173936,-0.017087983874049032,-0.04672786944869276,50.02565544957165,0.004445919651423212,0.0145809494900784,50.14185162367417,-0.03348565175427706,-0.0059507534781040395,50.119551187076844,-0.006017107247997075,-0.041197141337637404,49.96242503891204,0.06122958306392724,0.03202308874820645,44.750928911304705,0.9707479336078624,-0.07477098292228374,49.99892217125453,0.007551681883044177,0.13243674205443637,50.13236208564609,0.03622371084202784,0.04784047350253838,39.67458930341895,-0.1367333773975082,0.06637335735061564,49.9423604573459,0.12075689303747246,0.0575005029423777,49.689752568875015,0.03818172768042337,0.44922861480302645,49.38521442598445,0.04943736985325824,0.0304799207941284
0.225,50.085618086798846,0.0782491485812115,-0.12690235210128212,49.98914410803238,-0.05320784911817703,0.08495742801974125,49.812627012886914,0.032472010240070986,0.07217488813599529,50.04285592909088,-0.06060568983264073,0.0778723034843835,49.795544489460354,-0.006213119522348035,0.04621306926613919,50.03881314589498,0.004952713842779753,0.05068019219357163,49.968107742368545,0.009242918064220567,0.05101270503654454,49.974494497912794,-0.02969107669461233,0.06972357542532619,49.996199700107034,-0.09274743777161715,-0.03641367162865624,50.077859471635485,0.015859176645880754,0.009851011662058876,49.97464110684186,-0.02809854039343266,0.06087244729184568,50.03517857812043,0.02424873072371817,0.11698143797054725,49.99238238990155,-0.01248579489655546,0.04268843687207069,50.08194287938194,-0.03753468803116272,-0.005791945840638097,50.05526993849266,0.0330032754509011,-0.02798164600510446,49.839828374048054,-0.026025541219421838,-0.00139776747210065,49.82483196421094,-0.06244605227319637,0.05691134759011602,50.09151776605587,0.01323743693300617,-0.02236821037712723,50.07435731072879,0.021710190361459124,0.04637527944130022,49.83115732924078,-0.004349792483849009,0.10942237984697538,49.84560632611953,0.4937454529065682,-0.11827293912874787,50.01007126276497,-0.03235794508570483,0.09350217368447943,49.99518229656558,-0.052673738131461575,0.07131807700576248,38.58642498453708,-0.17557350064366797,0.0036022993714707853,50.11818287996693,-0.01864049029371973,0.08724712047539934,49.872056301429275,-0.003525064052001796,0.06064911881498011,49.538842148945946,0.001174797434855656,0.03357410611673274
0.25,49.83008059370079,0.06861076010666396,0.0775990252185043,49.99131800714816,0.004377851714684555,-0.009310684684495998,49.74179344950143,0.02495473477690138,-0.09366282589530348,49.93917176759542,-0.019012198960374708,0.04704799267570995,49.70344338867504,0.035627279517009044,-0.01647445179131619,49.90849137545936,-0.010199545698863124,0.09758200622542039,49.9414837454041,0.01527673362122512,-0.07085589317937512,49.88375907538299,-0.015289953107781935,-0.06999391612815029,49.950388731713296,0.02506574636825768,0.024184483958896354,50.08479332862815,0.0019914352152463357,-0.00676950857307119,49.92434158492844,-0.017620675369558792,0.03684043277021823,49.97095203229988,-0.0215005943146203,-0.02004487917093823,49.9566142180483,0.003913679842688366,0.0004679381305373295,49.956596644690265,0.04245798379666953,0.1090696835112539,49.91232830544109,0.009312922078045105,0.050558984670273956,49.95210921899093,0.04910020923646356,0.0782979212486438,49.89783431338463,0.020162371150917527,0.062872275494494,49.97668926822427,-0.01379464633937205,0.04663447401786084,49.923770035783676,0.0020701085843655253,0.031527861908535265,49.832886361301895,-0.018072744702941117,-0.032727124962224685,51.248181432889254,-0.07112928538636758,-0.06966882977161862,50.0346480677242,0.0024566483176890206,-0.03863219095148282,50.01351483384107,0.0601722417533067,-0.027829010196917723,37.653054044124566,0.028654039295712225,0.05471776336899723,49.95875269300056,-0.0034546335108535456,-0.026838097482529376,49.80711386915442,0.008745860508057932,-0.09403280056320543,49.49977347642447,0.008187551095891168,0.005406178071104476
0.275,49.95933212320597,-0.03882079650683834,0.09596607449462502,49.84832820442559,-0.01300359192515914,-0.05697816718744672,49.881223934289416,0.017504952588476515,-0.041333206197814436,49.91153778046351,0.09548840816277104,0.11129740265195139,49.821744056194404,0.07682588987183366,-0.0423633599420732,49.958245550229826,0.05851398751836263,-0.1394986114210106,49.87892943759662,0.008049649889627458,-0.020647520941135814,49.913846923923366,0.10512160376795016,0.08850258828171272,50.00481980981657,0.05496180042569605,0.04707891841733253,50.01508988233641,0.012981663044740827,0.06604472089673843,49.903485527918086,0.030121485492176858,-0.050117041650703686,49.862551429239275,0.05995846879619862,-0.07576811087253107,50.006510723542085,0.038846477982032425,-0.015054921277102992,50.087262722246535,0.04763578284865414,-0.012347643806047975,50.01312795631067,-6.896553982554954e-05,0.05687542551364174,49.964155519727285,0.048371400430248006,0.02395022600162649,50.04424705876884,0.09436815487782152,-0.07435893904541864,49.77409797872935,-0.34560425567258407,-0.1268261493656465,50.02458295143146,0.008364929272718164,0.07207028607141626,49.84131423994283,0.0546694157300282,-0.14272752538203043,50.323320107246765,-0.09584712883034745,0.01743333249035192,50.05412854434026,-0.02922028372240523,-0.028867216117377175,50.067990201824365,-0.016385055615155065,0.012728666411655282,37.25655007361447,-0.18498828951411794,-0.0743308940570826,50.035378000395475,0.02574501874035251,-0.044515478659512046,43.61593122675776,-1.7470031044253325,-0.009614702925999065,49.23337430632759,-0.0628235531658491,-0.013976994139149278
0.3,49.95106664653256,-0.05733349617585262,-0.20432506534001027,47.47883142072361,-1.516638936191237,0.17047901951946073,50.0507986661818,-0.060029388058617635,0.01640181509375391,50.03313120361798,-0.041032470405630427,-0.024827525652011743,49.83951232842119,-0.0731390254555685,-0.1553039888179092,49.98714383715787,-0.07903976450268395,-0.16589229803744562,49.95046588719658,0.021679808869005814,0.1030834170010933,50.020778637767926,0.0028323097109729848,0.030722174639953893,50.00702350849284,-0.0008115964165210271,0.10831708450454212,49.94442430730022,-0.038688895100174855,-0.0540259082969939,49.914308706108784,-0.04335029662827249,-0.22072055778693594,49.97314380117251,-0.048496081511570734,-0.1467715341816714,50.05054164652843,0.04486989509268633,0.04664466122964333,49.97479422890119,0.08213302371478869,0.027521470205751474,49.909475216505506,-0.05295003788387992,-0.1588879997170779,50.131776987695254,0.11610750741626304,-0.04883701774820944,49.90084813280438,0.004423127357725282,-0.10944877168797901,49.38464824200608,0.2051951080894779,0.0558633878145141,50.032513015551345,0.06138268810417419,0.05684298166681136,49.84696095108214,0.015785436861163158,-0.09742031931125979,49.989580166640714,0.022941134079812065,-0.20319219984164508,50.06076019605185,0.07199897689696833,0.05835330730610574,50.0270435911494,0.09934825960036033,0.11497156859978457,36.88732778918117,0.037802776083549344,0.11255448869317008,49.951538023367846,-0.03872933586562385,-0.11854767737430494,31.9713495105174,-2.182615365834881,-0.02476928978561877,48.66422256340987,-0.13255210146744484,-0.0319697991270957
0.325,49.964793887001214,0.1556479775300215,-0.021072998542547548,39.02616621926507,0.006043929676352509,-0.03348593366880327,49.80303835083082,-0.017086562459488062,0.2839462459323627,50.16287327540521,-0.12364451881353898,0.17521462862799278,49.86924782200711,-0.01212378880563634,-0.11446500700232752,50.01303149082414,-0.042928621482689076,-0.0571414937453291,50.03442284976038,0.01654067993863491,0.45893601219467395,50.04328406926758,-0.19189915541649566,0.1477680583786683,50.21159936559282,-0.21296451947462586,0.27909899671522126,50.08865918850911,-0.006781813139649677,0.08207951986772945,49.987150339528085,-0.009147694401670294,-0.12887668041040423,50.034306887175156,-0.00017637540718320457,-0.083401194247496,46.37834053502768,-0.9302879329035464,0.7611540862828231,50.060626379215,-0.1717705261365361,0.2327202641606735,50.02199725589866,0.15259355141050363,-0.032549233508392374,50.18102592194815,-0.10940180617582072,0.18009394169968945,50.03825551566626,-0.2599780434712631,0.09751135685659906,50.16444588377995,-0.025460360873254383,0.2124486799942723,50.21293180479181,0.012961093362146299,0.18420987215721715,49.99140640546419,-0.0537293363424125,-0.0019268576654137082,50.086809976397,0.15517327725292673,0.13927745608029546,49.96492680539168,0.05960609406865507,0.2865760566480199,49.902457315786386,-0.17540929085643867,0.3413446590397333,37.812984828214056,0.2492931887683218,0.14261944522716616,50.19462844975205,0.05113655146282483,-0.11351244023411504,20.02622211275968,1.679135859181608,-0.03635792992508568,47.85675511289459,0.0075131483266056304,0.13008498118897013
0.35,49.91489323010302,0.11936005832331856,-0.056105950081706796,43.12201116665771,0.517471289735697,-0.03346311006118962,49.93451288786722,0.1018835386621004,-0.2088634007080275,49.98907667074557,0.10502496165867105,-0.16813325155289904,49.854018654005976,0.0972664015957843,-0.20945041653322358,49.890311592683254,0.10226926652990281,-0.09403956555508101,49.95181413749277,0.0740629741079915,-0.27532436737449273,49.977825083889904,0.058723492378062084,-0.16317794178101194,50.056129005585674,0.0697704232339206,-0.10916981609212635,50.00785510868279,0.06775185542743782,-0.06210037996974745,49.8722930478885,0.1261000409075678,-0.1082130199028752,49.92856603613458,0.08884381556254138,-0.17362202181091055,39.154456230347,-1.1007390326644948,-0.10331652297967131,50.08399785428455,0.06410986169289656,-0.06899412925277784,49.903514577646256,0.17332845355208001,-0.08743694188392273,50.012490563466706,0.02555512008472898,-0.07075731704987084,50.08437796544032,0.11505225015696825,-0.024229502629232447,50.087041620276004,0.015418302932696852,-0.1347692005452623,50.0721751812377,0.04615734684144164,-0.05469348007699652,49.851125056257914,0.14426404897643158,-0.1900988945073646,50.00793668180965,0.10975425180895393,-0.06361346801746386,50.07159389948762,0.03700615570871434,-0.1973486478141613,50.11056103254427,0.05883506426550479,-0.14817346166234202,38.62068636367128,-0.36982273232684637,-0.045574609048197504,49.931241529431475,0.15171380873238935,-0.21990480989340336,35.50691779318015,1.3329152452486066,-0.04431602014240152,48.3075931911853,0.08969524088973335,-0.11980347103562924
0.375,49.855648021060105,-0.03983057651292108,-0.020327289127188175,45.65147908933218,0.08552628014754965,0.05971744774586381,49.92416674509335,-0.02914500192644267,-0.07603253305793158,49.905152099068424,-0.08795266180628177,-0.07568184477317605,49.863348663608555,-0.03225112014302796,-0.07405453197426774,49.89440576094489,-0.07859359972336148,-0.07314258602444464,49.87029944573011,-0.01044149601081899,-0.030311442001144148,49.94640439828881,-0.043922236148110284,-0.1037098946690677,49.92996874598337,-0.045329134960578714,0.04583044852883166,50.06850662852931,-0.010965155518331958,-0.04588474204467914,49.99709653780235,-0.11132654260514523,-0.04105948462768827,49.99188108263397,-0.03686640615886557,-0.04725612367169536,38.651655959131055,0.9210306448346023,0.04970811215700663,49.995187315294785,-0.0381661009027805,0.06326236073673926,49.97870061780458,-0.059664527927380945,-0.0046216787800917175,50.02637040105454,-0.09194621503010572,0.055312089304812864,49.98959909760321,-0.053240106843666105,0.09142382530257077,49.94905408629561,-0.06931336674255785,0.0307510414735357,50.00210864025935,-0.06608415949365311,0.05591280070116465,49.94798261571199,-0.015526329582894717,-0.11935008274681844,50.00409389845716,-0.0047558556164895675,-0.08365372673912161,49.90993850216921,-0.06372355260079002,-0.03316580229710361,49.86992250571025,-0.0867181803509844,0.0010437022920645068,33.78727038964996,-0.18055935674918477,0.02200387196797548,50.06112555271411,-0.00540022499119242,-0.08226882823838333,44.52325337459821,0.9353310441924739,0.0224169773057859,48.52287000671269,0.026160233108810008,-0.0158899197406327
0.4,50.03570060672908,0.047424482997569246,0.03564349072251888,45.82805744340515,-0.07626260240871692,0.029349086233393225,50.00747023058875,0.0765021559541132,0.07795905061649579,50.06083747527428,0.10223992224971483,0.052963983019789926,49.908246812795255,0.08239077230910825,0.08733332788273582,50.05848636201985,0.06851725042867454,0.017470085537433795,50.01735826516181,0.08455052651099441,0.051575123230481135,45.3973024723414,-0.47617825589535,-0.02407791323361344,49.94011526350911,0.13931616595767018,0.1433626822490986,49.99821791953463,0.04998640385293475,-0.01022247834116538,50.02741290211053,0.06303843411611475,0.038491523092803265,50.02340715297804,0.055096153352023294,0.03311054495562114,45.78933268437092,0.828974226436537,-0.023073570877169228,49.9556721869627,0.06837170129082468,0.17897846251774427,50.052906869538106,0.009015189446900286,0.027999304283114795,49.96011794348196,0.040615412881936694,0.051378958553184126,50.01503674139023,0.10823150391698674,-0.14967301036965378,49.9596262906151,0.04428887589975328,0.03145727823647687,44.486877837682336,-1.6080318148463448,-0.0923597022353782,49.968322352201476,0.0683718234687867,0.13094408234646182,50.039553699378146,0.0018897462068824845,-0.06508134773037416,50.0145759821215,0.027941166973743103,0.021643884760031804,50.03863424148664,0.056364306898521066,0.1296871329118488,33.170732880471796,0.24021830757914087,0.03120980900771253,50.00432761571838,-0.02088990816159563,0.03935700620122931,48.96929502763098,0.25040145041453976,-0.019313677181966925,48.60490866382684,0.012783976839671652,0.03177358139957133
0.425,49.921175616045375,-0.03482474271678494,-0.10003986377337086,45.67813487073941,0.15222822287280446,0.05328260763903361,49.97205151157669,-0.007329275355575527,0.01040381916018272,50.015087752280095,-0.030670110477378873,0.02757051916972137,49.56018069204756,-0.4585498833816817,0.01475613603405119,49.99809635461281,-0.04082106138317547,-0.04567110619039577,50.00513851856431,-0.058098214786079204,0.024098392353738465,41.15363463278104,-0.5170230699593721,0.08092231483617997,49.954185880662806,-0.0566094215125441,0.041198394561108694,50.02591577341061,-0.0462524258558418,-0.02373970561963865,49.96881576429845,-0.06271714622177496,0.005325023190473833,49.97208836475758,-0.061227910888690396,0.04601519214740945,49.41526588835237,0.2321422611597909,0.0065705316908391456,50.01575839956219,-0.044562100734600166,0.08565601056183815,50.0671534608323,-0.03905639207431073,-0.06067209058352174,50.010397175489366,-0.08043524818076779,-0.011744438375450507,49.9961000558326,-0.0044595754415855116,-0.030541079851304005,50.01334711360312,-0.07347363296408414,0.03786770781926852,34.78047749878629,-0.03764823299095654,0.024733522054749255,49.91888633271232,-0.054290353920357026,0.04103518011536902,50.1022192744929,-0.0947974030137517,0.08030923014659405,50.03655773806577,-0.06064101489751415,0.045917830109039416,50.036342395534334,-0.060455422680131814,0.046463187605720296,35.63790393852685,0.21183580842456454,0.108048786840344,49.96689832307032,-0.029867818485186187,0.07431248864969886,50.07957010337079,0.019128687184142124,0.03172524087461959,48.31928397807724,-0.051479826087724716,0.023607839660242234
0.45,46.30962911713471,-1.444800042398205,-0.07126304250380762,46.419021828236836,-0.11653246313998308,0.029384284678473767,49.36188563324325,-0.3511353579219459,-0.033200757583064885,49.00713006442174,-0.5663323167560835,-0.012540855710578919,37.017725819318564,-2.10252478489188,-0.0697020022858405,49.32880476764891,-0.3512190682548118,0.04281397759189849,49.3427856345704,-0.31572687435552443,-0.021389891164269148,35.5414845660724,-0.8539311525198812,0.11623402093353838,49.38349841433054,-0.38571662709695576,-0.0565244261850604,49.590564844668044,-0.29242156626946203,-0.0755788041448595,49.27386612768865,-0.3725099694370045,-0.05212443679603285,49.41404912959425,-0.37091318500278453,-0.02898871395464787,49.61987591049863,-0.368688552039167,-0.039525725184828144,49.46634938256746,-0.37223310788333597,0.015136988351227586,49.37320804541534,-0.4607293696474161,-0.05352914284538663,49.53800889306042,-0.30455453436933516,0.07451514702995016,49.38875618856581,-0.26542606832539617,0.014609663732850109,49.37615549014538,-0.5369130149891579,0.006490264753320867,31.5438577964339,-1.2519439574953664,0.02177160349095842,49.44293629113738,-0.32696268720436594,0.0003485046620868258,49.47928476069921,-0.29678173913693073,-0.009093763903336417,49.37051493331684,-0.39054431301361353,-0.020579821892097498,49.36344222547593,-0.3310136067966798,-0.042537848625089934,35.919426746979354,-0.36567342035568656,-0.036286059525742195,49.262592214611956,-0.33591563572644945,-0.0037209939687822546,49.3799518432561,-0.31416386813920744,0.07653164540612892,46.942877179580464,-0.5171272031987166,-0.008798084063191974
0.475,33.88116331885495,-1.2896838629773477,0.03508300830822299,41.24519285824111,-1.171159975315971,-0.013671977664771032,46.576557873628126,-0.16513216932324976,-0.02066584661083933,41.76905683450991,-1.3343916439550922,0.05183391836994796,20.7556978619547,-0.98714610903637,0.015943450905831585,46.24682257788915,-0.16568499998676112,-0.07537028722258496,46.86208339193718,0.038786366278667356,-0.03758203688477314,25.084145516887922,-1.0365756814679732,0.013188399431251755,46.253269377698736,-0.33054976907320366,-0.10174610880624584,46.20585086557412,-0.3158441159107902,-0.009081259339286468,45.49415244923301,-0.7028060458858454,-0.13545555612657062,44.94669421306695,-0.9699296674112198,-0.021180473597229098,46.5155262966613,-0.3794026998839881,0.10070373117587941,45.905842987816015,-0.2485529876068792,-0.05985991352243128,45.55359062912722,-0.2906905756048155,-0.023812660196747045,46.87221273219816,-0.15821584544517675,-0.1473322803232608,46.29006116349364,-0.21023486485186998,-0.07472500356637865,39.540222112803406,-0.757345887237398,-0.036109202272589104,20.5000539665573,-0.45394495251412015,-0.031801100975900366,46.80946909909354,-0.02267739736720771,-0.02944137894216862,45.37038022351334,-0.9642348887381286,0.0452134310170228,46.3807177067854,-0.0501512622121852,-0.04406105647119662,46.6922734807946,-0.05546041253318244,-0.04929116908965562,34.34431538654884,0.19379730439703147,0.18660457042273784,46.421362573140016,-0.5740430083621458,-0.05427103985112664,46.64429350099269,-0.1450152887788974,-0.10137162087181047,41.89080803842314,-0.48254963233862,-0.02377921010402582
0.5,19.595745464678764,-1.4355772967723484,0.029998494443013043,25.482791450463317,-2.039175323681883,-0.1042005965304097,48.07479883132674,0.299721226543251,0.07125532225370065,24.82652551455389,-2.008642706292357,0.009302534372528974,14.922880036278357,0.7271475322322234,0.0006747348034524267,47.79497590792976,0.46756012474879527,-0.06469971629380147,48.71855173585398,0.3333862689440852,-0.002389380640420824,21.75433631373998,0.7129073824749262,0.0022886514318498363,47.011427059522376,0.433832544215921,-0.007994017660343147,45.49000403251477,0.21273320250516978,-0.11562113304040522,35.87203850605499,-1.2184601444441605,0.014152810755951461,36.16172881014209,-1.2314392918419366,-0.038689484436826876,46.945303572675854,0.539572246199846,-0.04077797051546318,47.4438804966392,0.4135661528028979,0.07199354810246637,46.36819035739041,0.6253722498302614,-0.07046574011094006,45.53483263514207,-0.3945380825433659,-0.05331977011820534,46.81528862822189,0.3741039406145157,0.0398032472177758,39.196086328882316,0.4088668953874401,-0.027862805157892776,6.470920693305398,-1.137458388655001,-0.027093735537451834,48.4295803387805,0.33522877274175183,-0.07111505936746988,35.60612195360903,-1.6337656631625905,-0.08013053985785824,48.079626299753954,0.35143018697725187,0.026931642664156347,48.3565522126955,0.2836270914522368,0.04217144262045722,34.416629867966385,-0.28178796000181383,0.08296433764005912,38.83640596501153,-0.14376751378141578,-0.047722883868712235,48.16002464885608,0.31105743380478357,-0.010403486478928137,38.3217402946919,-0.18055765845005828,-0.014267290511912216
0.525,21.337802398173917,1.0361579907461365,0.07222475357913552,18.906570044723694,1.1630000545449315,-0.019460317853897416,50.01984136308016,0.11931954256556229,0.0786181790101696,19.356044009324318,1.2275979847402578,0.04281210143893416,19.71570592142295,-0.17612407060570517,0.011698676450168321,49.79216785489876,0.1980502772037472,0.07741479407501448,50.17555123542449,0.04294669804056225,0.08154155474190707,33.20180794602014,0.8727714795828855,0.158869222895342,49.53790557559242,0.2542292960662817,0.06862869739915123,47.701166362688056,0.46767760009397497,-0.0067160568470625084,29.384704030775826,0.31904432429597707,-0.05973877178122583,38.02274715644945,1.2250416840013965,0.12565804522137264,49.467606920718566,0.27794702759814294,0.032085039531900596,49.73483634237716,0.23388791788286675,0.00272995868684478,48.71425991601087,-0.20264928008847924,0.012814114359717937,40.320432877421624,-1.4839967859857213,0.10006838074213165,49.53220579168703,0.3062216643850073,0.16759718191626832,38.69486309556502,-0.7852848938214486,0.026155111778191464,16.889571799623912,-0.24287052360747646,0.03502790649984454,50.1821345643509,0.08401637977365195,0.01418796476647722,1.4948192465634054,-0.12367402321157656,0.005842570332108457,50.03255695678946,0.18095977588719586,0.049416997056088825,50.10524275780273,0.1413898396126864,0.040943572052481086,34.249515228607606,0.2224173914664224,-0.028506024266500743,38.53054940154616,0.18227338936454462,0.0873017530778567,50.007303483080186,0.15636845640100266,0.027601361604711744,38.27338124156611,0.21910458449741632,0.046339106402582
0.55,31.183180298166114,0.2475498263071398,-0.0925456949305278,34.862813965976144,1.2506358329716392,0.21173188653210226,46.308181649827546,-0.7103387092101159,-0.04074823103252519,35.24796285087544,1.4679437314375285,-0.2609917863378451,34.613480709046904,1.0896954355891766,-0.10143691277353509,50.03691697551284,-0.24280289260015742,-0.1422869327424821,50.207221631429604,-0.2141828520213283,-0.1906944359054321,39.16455807042185,0.21139846312752675,-0.002069255467982853,50.25787893605839,-0.0939454126178461,-0.08322091402108112,50.38972515801203,0.08680890862330998,0.06649964573683195,31.642639820057603,0.6418858873363399,-0.2015076684771423,46.092658266529625,0.859645388686321,0.15815748723590978,49.92451228711124,-0.44969278845182625,-0.15592885175162108,50.37266381767151,-0.04717013738772084,-0.12692407916402534,41.63841939518918,-1.1543449546955054,-0.05100488103378012,26.667743007382903,-0.6121216318425229,-0.2069493280228123,49.93168751112069,-0.35170829958615774,-0.09644764975124495,38.04914153425018,0.9581441447351244,-0.19827009902549933,33.45764084372429,1.2498110558038895,-0.2671355512428958,50.12767260314462,0.06747377028112223,0.3349305628471769,27.98468615332513,1.3617626020238813,-0.26067297594405286,50.25570006122439,0.3129556963258279,0.10022520806570985,50.23691847977664,-0.39441637408684094,-0.0684487470820051,35.63148701065115,0.10974635844895118,0.28960373441659604,42.65721040537183,0.7467238282946072,0.12883280562177607,50.245947644628004,0.2313577089136087,-0.16229756197573147,42.1995634264033,0.2547236379386912,-0.0546000087010046
0.575,29.085534027121614,-1.0063145203816448,0.1170075908700304,40.041925392867725,0.20375491407201834,-0.05028102550884258,39.222720231947505,-0.6589289320143489,-0.06367869205967047,41.647328434127424,0.3066164478053459,-0.07576315558819123,41.184917806743336,0.15145081647420647,-0.12915134532424138,48.20367965854888,-0.7021977483206803,-0.14571143537898287,49.20251442262513,-0.5385991574854416,-0.12770896853304808,41.171459213551124,0.019702974275530097,0.047260468659410554,48.52231711154131,-0.4346708880877123,-0.04213489536399458,49.22796366868317,-1.0989914872282756,0.02549318350963227,38.37909508456526,0.5237281147463356,-0.1238965008219299,47.43561936993409,-0.40753336729245376,-0.08409768501415107,48.246307475021375,-0.3128544868079562,-0.07925777846500758,49.17406543859593,-0.6770721064138143,-0.09867960614104056,31.83037030189323,-0.4719673618861504,0.10672679843074073,30.118012312008716,0.2059690183007032,-2.6531763178995037e-05,48.99542904542644,-0.644311927663988,-0.15221089692948706,36.02509582647091,-1.6835258278794585,-0.06748062795629681,39.69358865019848,0.5268218084833776,-0.1003994520974842,48.64168423274731,-0.4304152085277402,-0.08068118246097555,39.65499781388808,1.0288104978523835,0.10112938672232313,48.59328332738417,-0.9828689622671389,0.042067767123915474,48.91808569102106,-0.6514753134557563,-0.1319838452124366,36.51451738340379,0.17711405388381213,-0.05223372699293744,45.56591603895734,0.4594159287024638,-0.11901441947485052,48.58044820639134,0.022867084542769506,-0.04105940789832142,42.84141831406403,-0.2721336783297544,-0.05099099937188524
0.6,17.613718936638772,-0.12401193692624778,0.04756189321558611,39.36536919221183,-0.36678161519794045,-0.08703979853612921,35.28344125787647,-0.144989960951749,0.15688835652874192,41.02028480664919,-0.6100383509666386,-0.011354011759266263,36.23371852134043,-1.0449393509041802,0.11324406897921954,40.611446484869326,-1.1589478567069988,-0.06828229344079294,44.0215465049319,-0.9731495004106852,-0.11784774518868392,39.764848884154496,-0.6240899452442258,-0.10670521485278502,44.39114726834698,-0.9796994360405368,-0.044305695538826274,42.09443756606816,-1.0326664061702415,0.15340149389244592,38.70453215948999,-0.3732973123910432,-0.05968274563095722,43.01552959428912,-0.8957223840938346,-0.01547025763928595,43.48722238419417,-0.9641843157043691,-0.032617428510426066,43.74171140256185,-1.5304572679084933,0.014085396039949502,32.4099356530683,0.2856515023740798,-0.18296490086900796,33.031281190907485,-0.0926981256452602,0.05548840779653315,43.720912247630416,-0.8516300318257937,-0.007811566425941578,30.41441561502333,0.07431955592012292,0.13663691440710912,39.51382250455254,-1.2226097842728407,-0.021812124163361646,43.484226599485964,-0.9145408763157097,-0.03219800200274799,41.92662857387677,-0.36517152320599494,0.07563082423595788,42.031536016571124,-0.9301051569223909,0.06984984414525636,43.794164112989925,-0.8387839862906813,-0.10945171178270871,36.42368119100635,-0.35804024949743773,0.04504565622087874,41.73009526138225,-1.2121248620292442,-0.0027583296459980297,42.48224672450613,-1.2164096508427973,-0.08053095375997764,39.2427654097932,-0.710196878006582,-0.004346150934046852
0.625,6.562760212868557,-0.5537765119050627,0.020094107915632212,33.29226355527062,-0.9182092216061059,0.07031213667491241,32.14217551565086,-0.5867702299726909,-0.0557416755370681,32.87295947555307,-2.0559877884495994,0.020134714655960697,26.90088322902306,-1.4326722864465136,0.05558081982701021,32.704747533996965,-0.8252414169448024,-0.039072355817527944,34.35798060166591,-1.3310118006916984,0.09872989998039257,29.879546825673273,-0.6887971208716768,-0.14629444439882708,34.2090812388304,-1.3660322958628581,0.12722381848426376,33.23245389735039,-1.142690794449008,0.0800369256242053,32.833049297205456,-0.8118238319798128,0.17170980358651478,32.53201357186092,-1.3565346632650315,-0.0660094899810473,32.77970198845609,-1.1405786152810216,-0.034559214236388296,33.45735448099242,-1.1535023349703972,-0.06414537660717062,31.75121272229738,-0.4600498643672817,-0.25085682140217225,23.249051724929064,-0.21244752161705166,-0.1227901142078605,33.937841084741535,-1.2925167496679093,-0.029545325423030757,30.195983146076564,-0.3070547919010464,-0.10707239284355613,30.460843130504948,-0.47938706343808374,0.056715233977976245,34.445067930449596,-1.3089602943665233,0.11182257724071451,35.74637188934838,-1.1217508227814126,0.032181005600402574,32.72739482789264,-1.3086357626139986,0.12586932418787672,33.94120229840074,-1.3262003570034702,0.0461255376068534,31.943371877287483,-0.5634018636083917,-0.09483574391050312,33.70999062874543,-0.8837031144428714,0.06907201593677091,28.761240822338838,-1.474062992210524,-0.016340107942745166,31.101020904131175,-1.0039153888736476,0.00224403303813804
0.65,19.792155830675807,0.07298688215550192,-0.2770247700623545,21.658052940861516,-0.6588093863468276,-0.3015134812940465,21.724001311639675,-0.8506452415692627,-0.5780204008519202,20.08644759503493,-0.16559134800904932,-0.32722814079206997,21.003504854909977,0.07265859649456974,-0.4803298489392717,22.141127200014544,-0.9715027115896951,-0.42130273049261535,22.5176398602898,-0.8611101260674107,-0.4788569008126201,21.807368711591792,-0.6966922008286303,-0.4786290331852307,22.235818205608975,-0.9066687752867004,-0.2742019686128379,21.55221460388466,-0.8716639874771647,-0.3627778608006398,21.56229173929107,-0.6049896807898206,-0.4699679694764489,21.75874831508017,-0.761098910923074,-0.49710099707641336,22.08735767694409,-0.7183420518715287,-0.349009997664387,22.3546421165572,-0.8249012992530355,-0.45461198317552337,22.479403352786566,-0.974475575815628,-0.5364326953471276,16.686406691858462,-0.3609075785675949,-0.22125136187737465,21.194580749199563,-0.5356419801014978,-0.4373211871878624,21.906188849525112,-0.8237794387785968,-0.3689871988123107,22.04146498271599,-0.7813641346125654,-0.37537290792154243,22.33553269875982,-0.7907417397240628,-0.3046514789233094,22.20396029034039,-1.0259175403500393,-0.35112788278509277,21.8205442157683,-0.6941046499975669,-0.49492979088882294,22.16427465779786,-0.8876947105261768,-0.2934712095099947,20.606243226395662,-0.24862649981356505,-0.4124568926160462,22.45286543819975,-0.9364372941553675,-0.5479841213353456,20.76169080784698,-0.3045363904392649,-0.32794191585455235,21.497481804753026,-0.6580999143940021,-0.4008655663959908
0.675,18.022773431478125,0.5040601560913972,-0.8088833394525187,18.195275305332117,0.566312346877027,-0.5766883096439502,18.26708487189484,0.5108099478401763,-0.6494400020193601,18.05256597112569,0.5166937585975839,-0.5907885522484407,17.751661012650548,0.5127129570543197,-0.6782237630241307,17.311309499000966,0.44480807821914015,-0.5670689439844031,17.61997976581164,0.5910966584533243,-0.5030257917427292,17.946049860360592,0.47354600054687784,-0.8387359351544544,17.441890926088234,0.5528134209102202,-0.46354940110120363,16.738150280126046,0.44993886505259145,-0.5240838671665796,17.68685167377509,0.407528584930845,-0.823404342336871,18.064771164820577,0.47918674771340297,-0.5685388769825599,17.012509021882355,0.38508484106409663,-0.7128812328893831,17.477367541366934,0.5031415981666651,-0.7828784102015577,17.933526851482707,0.4765412097306294,-0.6808766795267693,17.270224962734385,0.31052088543080525,-0.800637132426314,17.801238084221644,0.4843219287786043,-0.7054542141888238,18.094924624478626,0.4559222291199489,-0.5888747828051396,17.918294970760577,0.47978946468926026,-0.5004456117397259,17.435565735618543,0.3995253299901303,-0.7315309336454494,16.17093660884837,0.433357167719588,-0.5857776548919189,17.354037552193244,0.42636045549954166,-0.670097864350366,17.78989798606414,0.5026287272229039,-0.6784065839128341,18.06900148331396,0.5635419043170012,-0.8438898225889016,18.105300360334404,0.43800096293782875,-0.778359186611062,18.10936713958385,0.5913194782763738,-0.5332783901381966,17.67848294943647,0.47921398866270315,-0.660993062491294
0.7,8.961840781510208,1.8793042321388718,0.23059288503767647,18.960127621347826,0.02003729300909138,1.2192901331874166,19.164494661079548,0.2588524845509439,1.4904647865072467,18.992969022850552,0.06341416881208262,1.413770124135573,19.09175945176177,0.21527108984591292,1.377870582341326,19.200940576748682,0.16118016418683162,1.2987842604876887,13.263737750952435,1.3678551502328786,0.6366874146746475,19.05629602427548,0.1258976221700232,1.2721116583828658,19.093866855859993,0.12787838830593978,1.4271679731132978,19.848536796406883,0.12401533987803498,1.452627701905066,19.078375865812372,0.08052209023286205,1.1900385458305904,19.261668728708482,0.23072256136649763,1.3815293062845058,19.058721872358788,0.10834649323476135,1.4577742636739361,19.11572945726059,0.08328602659963877,1.3109716232013817,19.174721600517724,0.19875662533547545,1.3604175706295547,17.96326872868535,0.8423443630344017,1.2219122920128713,19.252877723724882,0.08393155873708218,1.2505571612145863,15.91859422782944,1.2172363239088289,0.9342570292457768,19.047893725848617,0.13426017850297642,1.3284442988854779,19.23373181368037,0.23555263850747035,1.4134365012744148,19.964275250222464,0.17480813454208854,1.578643319528708,19.294506825907924,0.1526904888266023,1.287371443571931,19.10951400239651,0.13639713567633843,1.1908494555457456,18.783833766738084,0.056604957422541215,1.2654804283882701,18.982123121563045,0.13578133264805375,1.3497331871914477,18.997054080908566,0.22022093356583738,1.4915332915937634,18.379671551344487,0.3244295298181564,1.2627814322248372
0.725,29.814574131112074,1.0101179284620005,-0.018092170819583836,31.517975980209613,0.683790736746722,-0.16268417332495794,31.073581117459977,0.6839639134933376,-0.19745245427583774,31.233882542614882,0.7068173203360091,-0.09354151680739706,31.676648209300872,0.6286358838950394,-0.14464778615297735,31.26169612013899,0.6746753010288001,-0.02495051490384386,29.046992592453208,0.24107948449175146,-0.11028128113343935,31.280063418172663,0.6917149144069122,-0.113608432082447,31.361603001241964,0.7182794297305461,-0.10631772673239419,30.733142795377148,0.8887302983574178,-0.11444485639917107,31.13876571557006,0.6444535792966765,-0.17167218103660073,31.2725211536183,0.6657386035462427,-0.04644050795538676,26.40601967684112,1.0456777189259165,-0.01813824268209107,30.964748315657438,0.7223686713159585,-0.1279709191649236,31.551444381499362,0.6366730525463181,0.018857257668968702,31.30721837744433,0.7177363623389634,-0.021742944626399183,31.310552914372582,0.7035421793227408,-0.07194601976285912,31.229925220835746,0.832998267059651,-0.06757221521042255,30.945276202998873,0.5225708272297629,-0.1386326085816869,31.06920044317722,0.7244272123093148,-0.11700662495870555,31.028456809005082,0.8824204979416168,-0.1370261807416969,29.834381123403226,0.08481582200197656,-0.2304977225768545,31.10631563509399,0.6772082428286289,-0.06020666233101668,31.204324186676416,0.731327836215249,0.016225264279702868,31.250771163435562,0.6653741502445266,-0.05578259101053286,30.693454851159792,0.6295838197616755,-0.18119789696929883,30.81975138764887,0.6851816174551444,-0.09602968108814817
0.75,34.0233347416386,-0.4190958361979932,0.050843215380432016,33.932714463113996,-0.4717145880220931,-0.07010185367856361,33.747930350631435,-0.28312644728129216,-0.2670049532535582,33.90740785960666,-0.05240087520333593,0.13466599770293275,34.06783591912094,-0.2981227387057852,-0.10921324204471623,33.89458951092317,-0.2655563549465965,0.41793001019376647,29.231082934708255,0.1671331532219978,0.2612931740762893,33.96538784855812,-0.2781280003307624,0.2791638835012241,34.090287244834926,-0.06713660965128199,0.11850917248024787,35.22116175244542,-0.10572053477851362,0.2312976090355353,33.825817878087804,-0.16885067950541713,0.10845121295902115,33.80964984247063,-0.24566643463269067,0.03583992435627992,32.432870013148694,0.0570151353622952,0.06436915429136296,34.08584543666346,-0.12684925997637397,-0.007581970560353852,33.894497666674035,-0.42971743327701756,-0.10710483707745322,34.99943359072122,-0.23034959337650343,-0.05691037360172513,33.91686368067563,-0.19330583929813636,0.25485975824147655,34.064200723409144,-0.33968018948967377,-0.19223104375826805,33.40355116212671,-0.08964557252797757,-0.07667991714980191,34.31294187418918,-0.10123825439296363,0.021622198110264144,35.461798739285264,0.06985286192643063,-0.09873838186033944,31.904285992011715,0.060143255576992426,0.06189609115630264,34.076454015167364,-0.08072797327596126,0.06413353832805652,33.948178373778504,-0.3363872721991375,0.22820920764646985,34.13206342586914,-0.34729478608236686,0.24261866662308798,33.85006380447197,-0.436786052979412,0.031486591509494705,33.77693264785892,-0.1928214200016757,0.06237010894644094
0.775,27.447454330009567,-0.7388270360967597,0.4763769460302402,28.45301660253651,-0.8330806681314251,0.3706379489785523,27.73483937482507,-0.9145071062489953,0.5244639806026834,28.03873777550156,-0.8638174584550097,0.4663582090329392,28.522981067393175,-0.917756238922963,0.4077271889930934,28.114611897867093,-0.8507088757348354,0.4531877206815746,27.84238096033576,-0.6852979059691398,0.5151638881963171,28.235778792809544,-0.8816759123886788,0.5270898947851558,28.16931384236478,-0.8857182589930109,0.5160872206156569,28.191753690063937,-0.8792267829703193,0.5174349726178884,28.274062318390193,-0.819565531473624,0.39270534244341054,28.504530374521465,-0.8644028734526178,0.5008301732400235,27.983325744036115,-0.8437726999559912,0.5161420321399144,28.43693178720656,-0.800580161757809,0.5184219675873373,28.05044534784593,-0.827574921100793,0.5712857745268619,23.845547293037296,-0.9013764634706912,0.31828782371430075,28.114641303026808,-0.958573927141772,0.536361880186578,28.73649114356301,-0.9143990546549517,0.4856659942357815,29.490913128688224,-1.022239102741045,0.49319161915401766,28.576904411287522,-0.8096828594950397,0.4919039187348659,28.721849147951637,-1.126894252103333,0.5683672371832166,27.63643248929248,-0.7212809359292977,0.39898843034092973,28.421404311931845,-0.8514730475797581,0.5831224733227468,28.15752323764034,-0.9275697205100102,0.6142326114169676,28.263555289437228,-0.8775355993700094,0.5209967584147155,27.93601486125744,-0.904699926421865,0.46933724216175365,28.073132327800813,-0.8700860508103749,0.4905526634360587
0.8,14.02930592565152,0.01592795813488264,0.12224445342270698,20.79952362586532,-0.1701171718732173,0.09225808751912029,20.53526437173081,-0.08126449505495172,-0.10691480480312354,20.49166528731711,-0.13995794134578143,-0.012092678670076941,20.581092577917776,-0.15894802572235955,0.0955143276870532,20.57231459951664,-0.1812010620895856,0.07183014583079889,20.585477492726838,-0.22196354753141984,0.1394661037941102,20.60744156616008,-0.19942946463838798,0.04017723454230944,20.5277512487948,-0.16401352384807655,-0.12598515700134294,20.861434611550877,-0.2892342488793919,0.10274492187232545,20.566475037863725,-0.3984490186479106,0.12064810467878959,20.86724990159794,-0.18699797996526174,0.07711754675705763,20.418766765417516,-0.16695698889169525,-0.21397342209862202,20.556801843652682,-0.19095721046861186,0.10562788884666786,20.74906885253512,-0.28878027854442967,0.07099041302334153,20.129158063520894,-0.1589945921661032,0.030041034454201088,20.591028634076093,-0.18616931483579904,0.03730852959327742,20.595396636473655,-0.20167316799751583,0.058895655026186676,14.993645558233137,1.49076952376477,-0.026115014373777945,20.592607249463878,-0.16047442525109842,0.07446535692603938,20.47907916388067,-0.2010587802075582,-0.039669474703878986,20.60379932428175,-0.22869663369909066,0.043077699507337364,20.99580388569628,-0.27475857617732075,-0.035947331959306224,21.029779074228767,-0.2663797592104999,-0.053721926273288007,20.74066505571902,-0.1940878871044221,-0.06119748691785179,14.901223818311756,0.9641394875684144,-0.2487731588346128,19.938531545084025,-0.08614335094932396,0.013769886455593922
0.825,21.02530939082959,1.1574257119092388,0.0887691946529749,21.823287203552198,1.311868462015524,0.21090680392213268,22.143504809205204,1.3616548796007788,-0.2046296996786214,21.194712305936285,1.0330244128092467,-0.021407037774861457,20.88913450203313,0.983345859397317,-0.1327715642918764,21.38607784225004,1.1779421317606533,-0.2536033685112641,20.93124082803259,1.1766260722038473,-0.16355246389139835,21.54959000478832,1.2560492643732493,-0.2618103968226752,21.691736926909464,1.2083138706373961,-0.10076533209454666,21.445125113075896,1.080530150504695,-0.21587717284724492,21.54573620906041,1.0804083858742621,-0.09229018552728983,20.975066475402137,1.086496626726829,-0.2528364062681349,21.814406721032533,1.1912879945384218,-0.06801908931475399,21.038788106757988,1.098624345438998,-0.16963705783548802,21.525872523199315,1.2070036714087162,-0.19202987995927173,19.806743577983458,0.7150329940818678,-0.09521752526164605,21.18062787727944,1.0736601022550634,-0.16026313239935067,21.603710377310883,1.0823044533705821,-0.17402909827957402,20.521708640509104,1.1241189764451436,-0.22137551321857696,20.893334678498174,1.1422266966745718,-0.1444210034102695,21.754139365709353,1.0194985566333488,-0.2418528641925954,21.975877202032667,1.248581160156998,-0.2320407115212995,21.270828564258153,1.174087043733996,-0.18288881897940173,21.61168831149309,1.192471352440092,-0.15022974708418768,21.0904183711676,1.152898141584685,-0.24371825536621597,20.305432269121503,1.0645933184037142,-0.5121787077059069,21.269003776824174,1.130772101345355,-0.16106803975620554
0.85,36.012757662060814,1.192317629379784,0.0613732963829852,37.22991689020254,1.22886767070449,-0.032784407146136806,37.40874101055582,1.1320155294577294,0.14791855739619547,36.36938481051472,1.1609195700860861,0.024943949735171618,36.647346575550564,1.1623806572838826,0.1776127452316811,36.743698202059385,1.3003906633066387,-0.05206427061128338,36.748487793249474,1.0986470393467709,0.08206396136535248,36.76516789934615,1.1956720802092955,-0.057256270111776295,36.82834704069023,1.2598749201815722,0.0495294674308981,36.28613618593475,1.362428705790863,-0.08687541286168246,36.30831368465227,1.4050494962271387,-0.11965125918405252,36.93444883495785,1.237473154806254,0.016868196985588238,36.7208424321837,1.2914322998084902,0.047666496681981294,36.91477389627407,1.2823201055093187,0.10251831865272483,36.2098414912763,1.389145949899569,-0.11520257626920533,36.16951366025844,1.478880549000672,0.16100089568589576,36.118867460311264,1.2617526979404805,-0.07125164614769085,36.61455771505702,1.2334722588163514,0.061071537688969654,36.29209124640774,1.2487783246067548,0.15187349491986318,36.835398116630266,1.236838843146608,0.08216797578596279,36.57960353093907,1.1755756322956077,0.05422784517570213,36.78270003721586,1.1973088076545384,-0.008407550170852908,35.984362479060664,1.210038359855615,0.3031784490853698,36.39102008768311,1.1678529970625553,0.024011445931035696,36.55278806596027,1.2931007543267876,-0.07855842043717765,36.671324800376986,1.157274862303893,0.07252908565213528,36.58155506190035,1.2446080599618363,0.03840399641721747
0.875,44.69895112839454,1.2193917382822779,-0.1510997230570349,45.05048274084748,1.196073536605162,0.14547719425741323,45.957490835434626,0.8432051325631177,-0.08978862899369561,44.959909690242114,0.9132999034225346,0.015287481905108207,45.394870587756955,0.8180922142198226,0.045978952615349684,45.44392231417092,1.0062990432433023,-0.006732629753317348,43.61067237798831,0.6770098186511663,-0.15558439305381397,45.596573585090795,0.8565241286203142,-0.01616279030057806,45.676297557599604,0.9744012393682528,-0.0127426167833767,45.15348669349877,0.9987002889605201,0.08709997802785349,45.1479623600498,1.1795135927576381,0.1909866065990573,45.684945438670155,0.8067966306043978,-0.10911704707009984,45.43873892276554,0.954667258631439,-0.09904230651300079,45.549813410187596,0.8715217971685203,0.006102438867677976,45.139412996714356,0.9961031126541984,0.15196700713643282,46.18841280252822,0.9737514457776203,0.08352540710940284,44.875740448539645,0.9538227708912888,0.0798043975670556,45.08227174793524,0.8302731856085976,0.041837507558849865,45.09676249180137,0.9344922743284201,-0.24658634096965937,45.72329175512353,0.8156205059152496,0.06340184531632481,45.22648624180121,0.789135391973499,0.015515277370925007,45.45625066293355,0.8767146796016123,-0.12366053402959176,44.87972858358316,0.9765071028053214,0.05758482545183996,45.267902234765316,0.9738603225951813,0.07078828993713229,45.108547694683125,0.9210869667827093,-0.053787660782821135,45.296079701493,0.8917490058949418,0.1269580911022268,45.257884807869196,0.9326389649202734,0.004538870365986939
0.9,49.061437098309106,0.3875416071758872,-0.13807359308941058,49.20175976796731,0.23041300233663528,-0.042841388570642236,49.55688482111943,0.25946212717182693,0.016999672171090836,49.352207180354156,0.21219918707427626,0.05125442853133606,49.24257631534559,0.1177130158620577,0.13777721038013516,49.34728653829038,0.23690310547783097,-0.025532408217230906,47.25253611421611,0.494274691045752,-0.06909844544137222,49.27834880354019,0.2862450722770745,-0.12370994558546525,49.39688491207315,0.06048606151925935,0.20279349437233016,49.2357709331098,0.3150908171277519,0.056148094156548714,49.25510381012499,0.24134355771146798,0.02037319199002921,49.27429669964051,0.22636774935347176,0.033848495840657536,49.26281443221237,0.17913722922577124,0.24238302642475934,49.37217378128037,0.16099080563717766,0.05774873483775181,49.118180341214995,0.2533205129615537,0.06564620223156531,50.06089353618653,0.2605843492865981,-0.05866742526477061,49.064493816148,0.3148831620219166,0.10618284086447342,48.96797538376634,0.21523965067650308,-0.019242765380610625,48.931479317470995,0.3577689396813053,0.11719318369123793,49.31544233076236,0.15834877530262925,0.03369478331651116,49.2918113665227,0.24004905871561744,-0.044283722408233306,49.205248996594044,0.14813157496901685,0.1665235822206553,49.18418083951104,0.25008716801387293,0.052602472508569545,49.23185266318191,0.2607656336587952,0.03623759584313575,49.11384394290833,0.2155739448016596,0.12577955616911668,49.104647163669505,0.12618811076808079,0.11038578717641906,49.18000503482771,0.2388118811482227,0.04277394841417643
0.925,49.71336230237555,-0.031440106109522824,-0.24300568824303165,49.98260648389233,0.12253589035750866,0.02046301774425488,50.00777449575934,0.09437067118397961,0.0560385348067165,50.10003776001809,-0.00936742939068638,-0.34271434940355433,49.96401071901724,-0.003998297473816997,0.03467862030100269,50.10034413241255,0.04793102310617371,-0.18797963488281041,49.50294550076511,0.21067768982931034,-0.029897342893025175,49.95592930946598,0.0386452538860012,-0.14746741142345177,50.21521518377672,-0.0075111783849021035,0.12300679080068992,49.973954205390825,-0.032828904389669,-0.03897870507841486,49.99559616967697,-0.06344450084342208,0.06813175212472823,50.08324891894246,0.04042676130443408,0.009696978370337977,49.891597876912876,0.08610300764867485,0.09190491730367945,50.06899984637103,0.0632355572814444,0.023304413402475993,49.92464509276357,-0.050821490865414556,0.0840040300963844,50.33542349482026,-0.1507854864202362,0.10612140788997039,49.95335895469198,0.09693769302377303,0.016410579189516546,49.832068700802076,-0.04373866811375315,-0.14190132219009838,49.347695185900186,-0.1440168516488367,-0.1452937576852955,49.983768673559645,-0.0028085533286053357,-0.020626616714843858,49.932990395342614,-0.014787882138150143,-0.13864780513009978,49.89246786318549,0.048866425864470896,-0.03169092792472494,49.991441492830724,-0.021738317754404057,-0.13142445994978844,49.895760467416274,-0.13680347151299688,-0.07326986525960039,50.02402523758929,-0.15969173675989293,-0.39466572146629736,47.329440999712446,-0.2823814782136796,-0.08884676908244876,49.846104210130456,-0.011785937687008393,-0.05856343597298957
0.95,49.89986539370154,-0.24647745764002998,0.0904807540213496,49.81203574657305,0.02505124533755653,-0.1444045686288732,49.93622958762109,0.059959605138535765,-0.12088882550975719,49.98769556392634,-0.04062530642331849,0.04479364298355695,49.77491897658443,-0.2806460745523672,-0.18209598600882793,49.910005326588944,-0.09081322741852335,0.05117713262417206,49.606568183161265,-0.011138518782705026,-0.12191102233785425,49.91936955252402,-0.09289329971375299,-0.07115112987745693,49.76132014468792,-0.11349215814744273,-0.07213411823924198,50.05405594008107,-0.19775684682995842,0.16453933365855528,49.964466883024706,-0.09277569075913666,0.4077877725260014,49.73062578934616,0.01604720794388137,-0.19371516256401797,49.80045436168031,-0.18503835818493572,-0.13240685908418984,49.809739170371735,-0.0507587844063159,-0.12767227231508596,50.152582693458925,-0.11021995305495497,0.25344757469755685,50.054863321877114,-0.16734777876351548,0.2687311321934286,49.877629247778856,0.07327726027848587,-0.1120544726176303,49.83350217770561,-0.004101630051877775,-0.01682583468032256,49.235596861529054,0.005357559029617154,-0.06844581862218684,49.739765532959495,-0.047333179861639804,-0.10893478012451167,49.73703063210068,-0.0683190586160306,-0.11046854693693647,49.70747313696918,-0.2632968342136922,-0.11539577317606596,50.00649267920515,-0.17464333268210638,0.5733758707871301,38.58867146227875,-2.7379837129022264,-0.058581403045630226,49.84377441220763,-0.13207991285105358,0.21168429384111107,47.371113715914866,0.3575436241476776,0.012255118875185211,49.31214794207146,-0.17578863899922423,0.012353309709209918
0.975,50.03050086231244,0.0517570592145475,0.10938169535355734,50.18316874963238,0.05547362482256583,0.1735186960030982,50.08839224552197,0.11634224624440204,-0.03975654455340635,50.06687256398177,0.03165670201149853,-0.16092717799750156,47.68687089319813,0.042911660464054285,-0.16016046229029723,50.16745258529312,-0.003378419716252884,-0.02715051924847292,49.840902054567785,0.07887708035806872,-0.10440696844345858,50.14029578001234,0.05832950671021604,-0.13814197674451198,50.1998329052267,0.029438604569599056,-0.034666443632039454,50.09005632282772,0.049661360823487787,0.07263571505900912,50.04252933208994,0.06824340309206646,0.05210185053247562,50.135178876046986,0.03674077027117377,-0.11619440878443577,50.16345535098944,0.017117041681087013,-0.033730806922532205,50.15773891120737,0.032540760164899,-0.13496082072990379,50.0673019890952,0.10037966702167014,0.08094277187481998,50.02387413050607,0.06868763632862186,0.07228194228833587,50.0204652824763,0.0379766930216798,-0.07711658469710145,50.15313634855257,0.04449040407750593,0.07638399284370019,49.90598894801203,-0.021589299511433895,0.044519203404477264,50.113849361461696,0.03382829819577322,-0.06418509527235627,49.9940797206226,0.03440377902308636,-0.013443952616778193,50.03092368546603,0.024075848244173186,0.01861757092178127,50.04562333585779,0.1353258532611576,0.14048451541495705,31.1594845820688,0.8984358613208883,0.005241307598910252,50.11033287347487,0.012296696915091013,0.04053566856692399,49.48630933082756,0.24054579334486761,-0.14450170125661393,49.234792962358824,0.0874834089213267,-0.013949943589513987
1.0,49.90931260735943,-0.053294700722943386,0.0035217216699082385,50.033099679732395,-0.062323265042242865,-0.09171697199798516,50.02380259208396,-0.000147742284065081,0.020636591359696158,50.016855092101416,-0.01616858663039904,0.011006914409264934,49.371902894655975,0.17077060700607397,0.024476812441271124,49.997639788779736,0.006835820475007852,0.07297758626204552,49.98063707159558,0.00196770456305783,0.037161466075894094,49.9555290854848,-0.026167723025193407,0.0032907616558778274,50.112063563186496,-0.01433610438464966,0.08870648921949231,49.94306330127464,-0.06128283566187037,-0.06270810913082908,50.00535319671839,-0.07024429097052416,-0.08489138669667605,49.96413084825967,-0.02155549538881587,0.1322867426175086,49.902498621261664,0.0193701826667892,0.027569887683071476,49.95074590021073,-0.00862062135754895,0.06094863062059917,50.00047191806302,-0.10949575148131584,0.012690403361339891,49.87402688615564,-0.10968017291338997,0.01857338904741249,49.96036192910312,0.035527053481963486,0.03585780214643096,49.94886809079652,0.046278603096375256,-0.04478263982587394,49.81195453516696,-0.017222183666977843,-0.0039449453590523,50.03915600514769,0.008755459535188002,0.05498484353367897,49.928746858797986,-0.043800179272954126,0.08006856591247487,49.96050101872569,0.04371413892351548,0.0408248028544671,50.06008405439053,-0.1548771810713708,0.05213787498841352,41.32446307694914,1.0674186472488478,-0.07837950164969205,49.91267289567139,-0.09024503633950598,0.048821275912416584,50.07960420673041,-0.03795986666357862,0.03911862964019602,49.61798252763087,0.01935448000459511,0.019201447567359666
1.025,49.983283482379925,0.08318304468716828,-0.1569644401201746,50.01148852594612,0.07060420799224099,-0.09788235446049767,49.96347091570915,-0.05576511733288547,-0.11486431925349161,50.0157955959634,0.07606315886024789,-0.003864944666997737,49.997635364472025,0.08574132276127225,-0.17254516752914473,50.061565041342604,0.05611102284978589,-0.04492299009984531,50.0155059907402,0.009296805626194997,0.11731283033218509,50.139890154728754,0.05555251658321673,-0.011253579032238836,50.12686838779831,0.04361766200982869,0.08704431766851543,49.97591669632001,0.04679317066301885,-0.1443609138348735,49.976971710696304,0.056526184776809214,-0.056470182650255676,50.08362220893833,0.0038438837384247877,0.08097033132332623,50.14031497300731,0.08819791681319698,0.0665373931583373,50.11853752147556,0.038524332510778476,0.16412695673790625,50.053954520040044,0.019441266556471676,-0.022551977397346476,49.96984275653245,0.016029871294167282,0.008747871128798643,50.24735795863705,-0.007397687199617378,0.06922900512183475,50.078512094883095,0.028159969714089177,-0.01962831782803208,49.94476312931258,0.048917689649868604,-0.12092921961693269,50.11046081713628,0.025615411010408692,0.17313668089859105,50.04408606510988,0.0843277746646092,-0.030057507668794926,50.027989794496364,0.06576444895573737,0.0001693959741386336,50.016443549472015,0.0779687642771561,-0.14682179529806572,47.40240586703866,0.5824429836250399,0.09115347816440075,50.078577785340364,0.02453475901625707,-0.2663576831369814,50.020491346307594,0.08451625474949219,0.027277536079240647,49.94637508668555,0.06571583149434533,-0.02014498446178455
1.05,49.67444359366134,0.061875297019890974,0.019739264595823813,49.871121101546215,0.014285365146965497,0.09657032196348586,49.90838723492129,0.07248882392860506,0.25955328583691467,49.84614717670195,0.07669697250754216,0.08534114459262143,49.79325393106529,0.0721789619220109,0.042831974412409324,49.91090521124651,0.08759631252874801,0.02343948163888089,49.90641887723015,0.10512492082565722,-0.05182182603567077,49.79863861903825,0.09236918941591855,0.09443554136885801,49.88312976184992,0.11797860373616131,0.055130804516321186,49.84450029327757,0.03207198473924928,0.0496748695428008,49.93671326173506,-0.019859684400835576,0.16502493292019835,49.844657860548395,0.08415142641137523,-0.026410254312184796,49.84327534026856,0.07429163989213625,0.01386099472074518,49.91043581713133,0.11993452506785407,-0.030928631856562562,49.772214832571606,-0.02685594404841539,0.08402052838379592,49.625592225622356,-0.07229391816297691,0.051363262738668425,49.66576135047089,0.16755342976616291,0.023492189716190902,49.864294089856315,0.1089206750958831,0.009673558167869627,49.680208340306265,0.0816263564387682,0.09879797696496767,49.783925318663094,0.17898994007889765,-0.048384941456252786,49.790424808636274,0.09945386349949212,0.060359684778790036,49.81796234251485,0.12287600514279493,0.008237506756976251,49.74130943410057,0.014766833510631586,-0.012519240563986109,49.58922129810307,0.2329150343553098,-0.04140163070416576,49.87884381785865,0.02889003073167351,0.24236755041539212,50.360454611533584,0.038437492092370865,0.03526821222073844,49.82854771347922,0.07563323604776427,0.050296790820139464
1.075,49.901994439836436,0.040007834378939344,-0.0954985488935143,49.904204466956294,-0.07816208091287721,-0.05639423992519799,50.05978740961516,0.08530855013611957,-0.3865739566290045,49.951494896701554,-0.01794239345145326,0.20425489190360568,49.955622092526504,0.020567861208073412,-0.04876080177807151,49.98537383074614,-0.003606387820386102,0.22491257403877657,50.02277694435329,-0.05604616575898995,0.016588838793758637,49.89205325446821,-0.019881960252804535,0.21057870936317086,50.07510382978695,0.02123260440966314,0.041807319409557175,49.850683048732854,0.029951198474112276,-0.0238207603916213,49.92153034517351,-0.0089355905516489,-0.08278016884578675,49.94862754925282,-0.07709411953427117,-0.11621558750281669,49.95738283667323,0.09040454815812346,0.11080451606395363,49.93406377166524,-0.0493986750997649,-0.0005929496035136095,49.923061091476164,-0.0808392257761377,-0.19458418335625813,49.56467525715265,0.01444783645874604,-0.07175878473530242,49.98511083173292,-0.034059664718947724,-0.0286248869549299,49.95771234650967,-0.005159732226965447,-0.10299980699777059,49.88228043401257,0.07356732991141407,0.017464543766369287,50.017263210163456,-0.018618861594794367,0.03869275961759594,49.962227142892125,0.06327539831151024,0.027304389545039498,49.98844605894106,0.12335529460916018,0.20369028033081948,49.90511549478501,0.009656858792300438,-0.09779615594469325,49.7808956491611,0.05045294087209909,0.15851150010590434,49.905753278231984,0.1155121877394792,0.12097136876590425,49.8259515833897,0.0488015077583302,0.14336743096172405,49.925353503651394,0.012953734366116514,0.008174934273373019
1.1,50.112506483815416,-0.0703773022567081,0.08404288544660138,48.98603636287646,0.2066164454181206,0.1799470228195168,50.026235488582266,0.11609883094409432,0.2544701398856756,49.96957028982591,0.04256396803109666,0.05960389883883354,50.040740545596876,-0.03908883143299019,0.1585454944331676,49.912714268330326,0.05748359468146947,0.18879298253071608,49.96387854992042,0.08145828206653753,0.19733936890234097,50.04184400480938,0.03934608627657268,0.1085053187142,49.98266614165439,0.079343555176002,0.16915718134415664,50.01859521440459,0.018874616580476792,0.29421495270081344,49.98298525546991,0.04784487683141406,0.18189191714243397,50.01741452120075,0.05899256684200729,0.18606785919743085,50.04570000994741,0.028325430464745394,0.0619437706546357,49.9661907163466,0.07963773190125394,0.22769765348431295,49.96146763082857,0.0632283109111911,0.2093380282040806,49.994352262988926,0.050500660075158466,0.17770710045602564,50.14174764852741,0.03582284157090227,0.15633270904942637,50.03869293398766,0.08906004833633988,0.1606652943507862,49.94044712214626,-0.021369051819114332,0.005179906201775095,49.94611552426817,0.062497589871714665,0.20561206215638136,49.92349435913438,0.0864717894993483,0.1387176156192615,49.945992961107216,0.012153309374876395,0.13708673689287604,49.883082184798305,-0.046964638671886175,0.32187839663819756,49.988767574580955,0.026410843091433198,0.1355319359199118,50.06905388416215,0.1266509497952716,0.17271732980265853,49.88813596033796,0.03648660646916396,0.2049573741451785,49.95340107306341,0.048771888847249686,0.16838249752043824
1.125,49.89592398074206,-0.04708744862507824,0.241139287586954,49.91048113307822,-0.03714098904898617,0.3220298935218937,49.98912052675463,-0.05476445701788035,0.18293505653471168,49.91622490810747,-0.075933994671348,0.30668542079673394,49.927003175187444,-0.044457378788497225,0.2463984502891215,49.92023011338048,-0.09568503917968472,0.21917412497050737,49.87052874200711,-0.055307288187006955,0.17557350511111983,49.929327726687,-0.08774433520731625,0.25598601835781665,49.87088211749205,-0.04773008975606629,0.13694227773705767,49.9929130234914,-0.043732489532890995,0.24053083499114575,49.93644045391022,-0.06339137655602449,0.32640625839636583,49.88648194104179,-0.08774189880185895,0.34338644808468755,49.92289246304446,-0.06491459050572418,0.23521402406240915,49.835633171754324,-0.041216784221193174,0.2356639766341837,49.86166199315433,-0.08623634848079063,0.33925205856212926,49.821578760367835,-0.04359854833287302,0.2546584626901336,49.87189912242198,-0.04722091294164034,0.17300074237116764,49.934886720022966,-0.09492156610701094,0.3001005167501405,49.90279897492872,-0.08081835685499267,0.3156882353458816,49.87817348373341,-0.039793528496675,0.21677859472193645,49.93478787623232,-0.07173764131299977,0.37480899114147037,49.85669262098108,-0.10389542462433797,0.2248850885719509,49.93945745042241,-0.019451453775825814,0.13752947795942064,49.94852146444138,-0.10010307951881668,0.23795499055610966,49.87648058636579,-0.06948995327669313,0.25743688695970435,49.9294091128084,-0.06427768208685711,0.2737116069826845,49.90617044779074,-0.06416894830419496,0.2528412011418244
1.15,50.040910995242484,0.05403115156066884,0.2236877785003819,50.030273586046384,0.05385069363388681,0.2419841918640657,50.10819662832776,0.11853977946681343,0.26968841116278147,50.084663504204556,0.07817369082635722,0.17706839570156643,49.99735867788011,0.05973910218928117,0.22270033899663866,50.107372139587774,0.09308650715252609,0.13713432871909867,50.07461371313592,0.05423198340643762,0.19647718189143043,50.04901929188396,0.07499315761923443,0.21699525124082322,50.05587762958658,0.029571746816689243,0.2306666123014888,47.2499489543943,-0.24865751731028285,0.20414507115404112,50.085608064260136,0.08527276519658475,0.32469070581962545,50.09628997453211,0.07608701458143902,0.1664038344275907,50.08045191603855,0.07657524493684922,0.19974681162331595,50.07962555707913,0.009742207735737377,0.2126414484020137,50.03347284299841,0.08268961678620161,0.2200314954504047,50.06058896889798,0.028686824717961003,0.2372585187316926,50.10458669188008,0.04294910301512973,0.24397195775162872,50.01213534067132,0.09658042476527987,0.26733248833477496,50.0111161399579,0.07936468801040113,0.2644383767451165,50.106744188276686,0.03789303732764299,0.20326900517446744,50.103927207392786,0.07335586901127585,0.20751444193984445,50.04348969492133,0.06350377358028077,0.18810032246600572,50.076023852152716,0.08091713169501256,0.20851320505437126,50.092634187865436,0.0807891131542814,0.19171096149951172,50.10209303898208,0.06465985703581284,0.1840914940909819,50.05937318176673,0.06080289408888938,0.1795961611452821,49.95947676799859,0.054131917730784296,0.21614841500726711
1.175,50.1487709200528,0.1407966599753671,0.6744537715314968,50.24294704598584,-0.0028797863003852883,0.4618758797900335,50.20776623755852,0.05542922941681809,0.36666131907866,50.30445628799372,-0.04533375537692007,0.6219485518400337,49.20526724580807,-0.47180844738588673,0.7638284858237814,50.295294762547364,-0.027327233487007507,0.5983653848790516,50.21853941635266,-0.011107144291547202,0.440561791017796,50.265790839832256,-0.039635107071204656,0.6138767964722112,50.28146963650187,-0.01584085092297302,0.47536685321397465,48.16608418683728,0.3917083188623478,0.3076135118162464,50.17462054005933,0.03806656914484492,0.2985999718805488,50.34650730425885,-0.006108797671589153,0.4098741352486808,50.24574245685527,3.388954557972598e-05,0.3870306773309431,50.29723854027175,-0.0038590740359855918,0.3635384988901425,50.31978964696782,0.0037310397997589377,0.36520050775742563,50.27591978074007,0.015108117448101172,0.3623047374882716,50.25219731739315,0.007259804831169461,0.4177484690198062,50.16454347302047,-0.03056998643559299,0.29149712600483907,50.203932005239146,0.15741759153657914,0.6260586542533358,50.38538628854046,0.017782099159555774,0.39139548051329637,50.28681120251213,0.11932167481546407,0.2831792308974201,50.2804734972341,0.09456734492977945,0.42718768594200757,50.33272746313321,0.06666745091432638,0.545206782269381,50.35647929251786,0.010934209300676474,0.36698264281886556,50.252746887086225,0.025130024671850253,0.3507585602275459,50.14574602207614,0.05235067364420996,0.3881754957021023,50.14066339605294,0.020839789039128327,0.4461265769887652
1.2,50.007807954644754,0.016712663920284327,0.5183605086772889,50.06644708286136,0.05736632547051618,0.4546116366312156,49.97561393962223,-0.016196927505802428,0.5132282473565273,49.98753653025182,0.03993979461697416,0.5202052238138953,48.56551590223557,0.38039173902224077,0.42018754701216576,50.01301562110874,0.03288915299974032,0.5858961623902892,50.015064319855895,0.06891057868013274,0.5304102729909966,50.01549983577013,0.09962342878733435,0.5246632838052933,49.949090635608314,0.07424182810613508,0.48024877429301904,49.60286831484606,0.22142304690556927,0.44522140364724194,49.92714581239608,-0.01122248755645805,0.45994081296610456,49.96891693573001,0.04575354427482565,0.49148651054125886,50.13966461457625,0.0184245542558418,0.5402600521648737,50.0583355199206,0.04125986946159857,0.5192407347633398,50.001728509964714,0.058693318177873745,0.4822333314558985,49.99937015937881,0.07421694429380826,0.481802197972159,49.96962532904909,0.08786147697293292,0.4337712704331585,50.157329095018554,0.02898488894986658,0.5170710993441384,49.89483320889438,0.04148965327884794,0.4685146332086665,49.875825901260484,0.08876338756225295,0.5314065248748143,49.913554941598065,0.08682800459003326,0.45481450350543984,50.002178560421015,-0.0018986894402793705,0.5580811194473795,49.82674228118446,0.0026057639948240136,0.5312825339720447,49.97545399607766,0.007598981500276811,0.6098209555292249,49.98310024193277,0.13804065830317544,0.5325551615996433,50.05539677965972,0.12457250197259437,0.519489098983581,49.9210639239949,0.06951053852288999,0.504800138514602
1.225,49.961476310017055,0.026963087078238548,0.3820971139061991,49.965140627917876,-0.00491159370973498,0.41144822391100405,49.89832020519563,0.029261882847499678,0.309993204593485,50.00737482415466,0.006728053115984595,0.4379622932123826,49.88936524962194,0.08639213506805157,0.41261033822886994,49.91178376473173,-0.005466599071092082,0.43412129423893875,49.91039093492415,0.05482348123662293,0.3983400864189346,49.9772296279159,0.011599073293633431,0.46164199894975466,49.95076881096199,0.03972926903766076,0.3939923349596411,49.87557557079124,-0.03497255166524625,0.3692909368927375,49.940595039275806,0.036000199793186964,0.3670339338320102,49.89518601909154,0.027862793987247045,0.4427342577480199,49.859350716370415,0.024387251454869554,0.39915873163567667,49.9805137698093,0.04226456086801626,0.4917238607628483,49.95773514007508,0.002051202024340201,0.47974946956751846,49.94887786201625,0.04496379444776683,0.5005763089519458,49.972128818927445,0.023361016665137853,0.3517668129857948,49.979840505666644,0.04439603232192245,0.48339564593984696,49.946886666593834,0.013702383240251468,0.38752520601776724,49.96826292080943,0.03551522281948019,0.4831732350623154,49.95067189657677,0.028444987894763286,0.4118562728729835,49.951633845396515,0.011292891799292382,0.4062778627712661,49.965234189306685,0.04238470306158989,0.32100338832155667,49.97482996567924,0.020305912422413096,0.4312099121158881,49.970862677544545,0.018647961101024454,0.4757951036189226,49.93336379310311,0.03641574310230801,0.3978278461098153,49.94397691355674,0.02546703439366262,0.4170117566779278
1.25,49.88481272624664,-0.045553156209381294,0.3085459209666223,49.9882814332767,-0.02471956663648212,0.4643010280525718,50.07661310329872,-0.03593914514172986,0.3280796064882121,49.911237559581494,-0.08855029957419798,0.37230705792907487,49.93551119013274,-0.0971092227920152,0.3424004824062702,50.01067917218484,-0.07045034882159952,0.2973441603704559,49.91037487858084,-0.0729563014379503,0.33220508296797374,49.9387140555691,-0.07173614360311611,0.3396895828653915,49.89120385283306,-0.06829651636416692,0.4131950587866645,49.994937744139,-0.03414312409414496,0.3928920350969173,49.961600977664446,-0.031380650274427734,0.3705880685884709,49.90094488415782,-0.04103341755755437,0.3742600862548594,49.86735339919019,-0.09135234240402573,0.35261757635239155,49.95956278950735,-0.073410673727525,0.3619387281270891,49.9163641022679,-0.04490805202640851,0.4223782878013007,49.88968176550378,-0.07823755320458971,0.3781851359347763,49.85383425537661,-0.06403911314755256,0.37040338805043327,49.797899917338796,-0.038737631784380916,0.3992556835835672,49.925503918160416,-0.04332701562886012,0.39337457517315894,49.95965170753819,-0.11849457382637077,0.38501619666863723,50.00709148855261,-0.07160361303305296,0.326356185643623,49.83537275587307,-0.09041391349488749,0.3378689138326839,49.89227533817107,-0.05580345203473744,0.29176387248483504,49.96313455038575,-0.10250275537151149,0.3562016651983953,49.90020519565519,-0.07001017205727611,0.26339469146556804,49.93572780656087,-0.08278767321579183,0.3508707586705758,49.927252714144124,-0.06567293951783602,0.3586705319138661
1.275,49.9680142862517,0.05983392267677058,0.42165157248245294,49.92963464114543,-0.030912438198845246,0.36760724787276167,49.79802103486334,0.08982659262885548,0.3106895175549614,49.80716416686686,0.05156762050853425,0.3058908973762856,48.975183115288665,-0.5299153656285255,0.32562200687673926,49.93857464357295,0.013994988824924955,0.60662663527125,49.949373557672914,-0.013543187855108399,0.5223848603892045,49.82045724339221,-0.01002859439517743,0.6596459894304308,49.958974853666284,0.049121892065996466,0.5000177467925885,49.79939914399396,0.04953311021018989,0.3793189019950481,49.85467658816095,0.04826847932794408,0.16843009851288826,49.93660783672498,-0.02139084653763687,0.3989763404620934,49.918034512732405,0.0985148996882965,0.3625790113999931,49.89846246704349,0.046794247114283954,0.39747733637350285,49.915262180856224,0.030193718894375436,0.47227529040107585,49.9600897144715,0.060087376542635754,0.440115578807396,49.9577621872137,-0.0028467573692895903,0.539853097302584,49.97417833838357,0.00036297550506367987,0.40639052808082543,49.861358985451275,0.13239196643294548,0.44326615388783536,49.903469665397516,0.05351774658113371,0.49110540152818916,49.93683102552832,0.11283150287647606,0.295542445039314,49.91019399204207,0.13688474400997522,0.393580878018137,49.90010757248009,0.19688127473829048,0.3191953826579672,49.9659175743434,0.08633718421531353,0.453905801175634,49.9613974129657,-0.039200711842404576,0.46275478683133825,48.740123409248525,-0.5252160566166195,0.4140765361931713,49.82843346729838,0.005534241707630705,0.4176530785659102
1.3,49.98529449233936,-0.016750334144737332,0.5561591524924175,49.97445832905822,0.014335175683799467,0.4520849015354441,49.940547037472925,0.020355468924461807,0.5706442208562128,49.987772462742775,-0.07072730818736521,0.5780665612538491,47.417081249568525,0.11850093896407171,0.4992686995750391,49.869731896604755,-0.03599647233117953,0.5799065479299024,49.83234637230923,-0.03412868642538516,0.553511207574994,49.90258926743245,-0.02933766258506792,0.5506562843146645,49.84544648051757,-0.035529797513582304,0.48125104994979667,49.86087115419303,-0.020241548835857937,0.4831562467192074,49.87028989016523,0.01609453301482282,0.4646532876100965,49.8807782626144,0.014095605933702111,0.5599246154414131,49.90975928822493,-0.05705949724965598,0.5528787119810855,49.929218039084624,-0.047800455800830505,0.5003345990402317,49.95639263304805,-0.028169222062239686,0.48238623123524543,49.85503082984671,-0.036792152738503045,0.4980904399975473,49.94914755297008,-0.011709712761840333,0.5611253760550929,49.86270740116077,0.0013446276714937123,0.46416479144019646,49.998388206855665,-0.059750635699654275,0.4872415168342074,49.955067950107384,-0.04930783290541385,0.5036789369253408,49.94607189789258,-0.01956066922556058,0.5316082804876646,49.88719911311105,-0.035371494349521415,0.6194503136651387,49.951377332271214,-0.03446564374260196,0.5504651985534339,49.988561279834784,-0.06043859907765234,0.4976258816777399,48.93405875401843,0.010961016204879534,0.5483010746416245,46.5379910090281,0.20861849266915855,0.4439844382941758,49.65492993009511,-0.0107243025603946,0.5219468679262218
1.325,49.991459114881835,-0.07403273954264922,0.5011384295218455,49.85473335149275,0.01055721057256264,0.5730437297605079,49.90530856300954,-0.06301903676775544,0.5460091790135893,49.84908681054404,-0.006831895607709287,0.5056630738487644,49.25968762885486,0.28857806177291717,0.5577463047193066,49.79635169850281,-0.018840568693142042,0.4528958744196036,49.8242904395156,0.010037251003677942,0.4422994904635974,49.02785855019237,-0.8495894738386172,0.48102240959520004,49.8774613265323,0.025077949902011572,0.42024440740061203,49.91115873649185,-0.03636461123145656,0.5219406819806961,49.87603830420878,0.035001072682057745,0.5978563344951658,49.84048529743124,0.03655748624929173,0.5505247115049638,49.83044039600501,0.014816356081714218,0.49501871892736,49.80314218265807,-0.013598269955337496,0.5812304278053821,49.929801699617194,0.042810309906753545,0.5539989533331392,49.54474902676225,-0.20714240000935458,0.584876766148739,49.897176213277845,-0.052746931592912175,0.3732031622474709,49.83536495791636,0.03531265094178559,0.5228570905647268,49.82647889871694,-0.044899186692233736,0.476659577050836,49.927742065644544,0.0004985524307601144,0.5776617923324192,49.96756857423507,-0.03153358291519111,0.476952312346211,49.89068389044054,-0.0022760365870173813,0.5472662070713955,49.91642538673213,-0.052692405422517394,0.5227998673651769,49.95276285527597,-0.040542978257498884,0.5328829235082496,49.82174294914622,-0.01269410260186574,0.20762986291045987,45.99857829506003,-0.17647515564883282,0.46765758707917277,49.65986835435178,-0.04553971053155995,0.5027338413620996
1.35,46.29379085744504,-1.8555139511775363,0.17714542143206974,50.10307739077773,-0.0501712712442305,0.32601925211692956,50.11761246867733,-0.06773236555561829,0.3088568515963384,50.0292577093545,-0.029362847258301922,0.3568128587481108,49.98106257709249,-0.050357401762092954,0.30479982072059786,50.10647391313092,0.01816736756931097,0.32152069104181896,50.12518492636732,-0.053643243603936866,0.32900710279476236,46.53121550293835,0.11774297187733905,0.2982525831881744,50.05401276204532,-0.04412175196410428,0.3860616753635173,50.1490755706277,-0.07995612281398833,0.3317580544020031,50.106393764171294,-0.07779078636521322,0.2939265006275579,50.12137931918866,-0.05021253106262759,0.27670082203509594,50.04196037155895,-0.025686122929036267,0.39523853963605654,50.10325261477841,-0.031339874716147714,0.33104130226173817,50.0015319343005,-0.045233328403499785,0.2893298329281113,48.110428521495656,-0.3907985148231604,0.2529424116624826,50.10625428361734,-0.046321490684190836,0.38024800641337764,50.08818375960271,-0.07784983928064612,0.36619177323885177,50.011014039021035,-0.06478465137988251,0.32825892211879854,50.018861912116634,-0.06820879923127357,0.28519771604632294,50.01295701559376,-0.05439435297611882,0.2618383205317113,50.02036813627288,-0.0749961032097647,0.3342093527073117,50.02669390787038,-0.0788505014850227,0.2931044761328827,50.057530743605355,-0.04584067405385998,0.30769772858493033,49.97037189863675,-0.05469663665610411,0.3478805864782944,48.01550031676793,0.3692849088600523,0.34516590547213033,49.627055623732886,-0.11202568901267902,0.316507942626153
1.375,34.77748999977413,-1.6042094545317112,0.24126386470226224,49.93267243111076,-0.03728181818610829,0.44736390548002697,49.95093723541312,-0.04922714846235608,0.4636875046571909,49.93068639490483,-0.015593788385260286,0.4328845865976601,49.81292297429738,0.000920644062398529,0.4711669252202749,49.2254856859147,-0.24361095018258494,0.267757299967195,49.96918297305519,0.028413767908511245,0.48556762233055667,45.01067085931987,-0.1081688366533379,0.40551412010389726,49.95701723289585,0.04603389742019824,0.4193709160242473,49.942343209722566,-0.023283337231579566,0.4271566956704228,49.87370431687217,-0.006812408371587364,0.46412282978846153,49.86995355487814,0.021113452909443973,0.46010034984787745,49.89958131870962,-0.06612839440778548,0.46328377979879976,49.95414148348851,-0.02951808211806414,0.47330922670401165,49.91478434667726,0.03799076815081412,0.40775008743213415,44.70335842812285,-0.7218862108470417,0.28076494464484675,49.94095448515236,0.030718247499767516,0.4413641647282091,49.90735339135361,0.005401960798319152,0.5088997623230967,49.916234317320956,-0.01839442268051833,0.47677409085457284,49.94879069970544,0.02069051030054969,0.4120923999649822,49.92242451367656,-0.01104407677005954,0.3774931690239982,49.972884099137026,-0.014120810540793663,0.38133671383029105,49.95618486047607,-0.006077441163839695,0.49520218206664335,49.91221469975759,-0.041938336017418525,0.4643178348501225,49.886028505113714,0.015562504570966786,0.49743633742769,49.81393331033608,0.06171559772070305,0.4695697362478516,48.919305204891785,-0.10495131404647595,0.42829042501105086
1.4,25.71841696332812,-0.5389900156670087,0.08539630454780979,49.11209337447834,-0.801763949588433,0.37561231370652615,49.90393580445825,-0.022354670129102572,0.46131418205471675,49.90539893112043,0.02857742858552497,0.38560056502699996,49.93530058233571,0.012165281635793071,0.4359232201543398,48.77047773730035,0.06888873409696927,0.5301603496244662,49.97890316999164,-0.005366510218706986,0.5394365752963732,47.40164195722909,0.43260944717434985,0.4190160301856159,49.9336066895538,0.013158757413177598,0.446416611278319,49.95225015064713,-0.022559488290044536,0.35125057355697786,50.012673959963486,0.008256929375867831,0.43685476698156533,49.95434355682761,0.014049321898635784,0.48060090045245485,49.923393934051376,0.03617603705297462,0.414620322373736,49.94959696645669,0.0393115305361943,0.46784321150271896,49.97886809776046,-0.038206790845715016,0.4727980168779002,41.25166880989067,-0.1136758199517687,0.28719193805167814,50.0581209947069,-0.016976164878011034,0.44037349425064987,50.04671532773757,-0.03120510738690009,0.4377908958888704,49.957096877811026,0.006447927460755117,0.40806564919480276,50.01116577061983,0.02131509123960486,0.4335576429630064,49.94996789408267,-0.022252149358584775,0.43897740140109576,50.01528533993739,0.014146343516922497,0.41293915340505594,49.9889146114469,-0.019880831394245204,0.4359831048641514,49.94319054676175,0.03016839789032301,0.46369946946394797,50.00598221403695,-0.035188139723224265,0.40577325898015454,49.569801178564724,-0.3180717031520956,0.33357968021605383,48.508800440042286,-0.04850846587333646,0.4154144473961533
1.425,13.677200600670817,-0.9424726200830241,0.020820660722606903,41.225866409910104,-1.0081256002911416,0.2632753794962073,49.05194996872904,-0.3933991334766277,0.3316509430422473,48.96280297310359,-0.4040791522388614,0.43496292535324543,49.12655275383612,-0.3724184395492737,0.32016563727004194,48.31021285921852,-0.3654374826564226,0.23678512386230693,49.12874196428058,-0.3664585726345362,0.2704300856947309,48.06358903891178,-0.2529238805528781,0.29199577574519675,49.09385726277863,-0.35909820270821635,0.3530644831971418,49.004017587227544,-0.39517679859444893,0.3873301560306711,49.03429338342119,-0.3976455975354303,0.3087796020294412,49.111727041244585,-0.3683227844729595,0.3015997854030189,49.21826665600908,-0.36480546471443254,0.321127695178774,49.15284103496327,-0.3920712365372975,0.3264208608650506,49.09967750392305,-0.3565325791630627,0.3140102019665759,40.11771160947639,-0.21413733397481555,0.21262003545161157,49.07305908594708,-0.40159185092205574,0.3401275337098889,49.076766628193035,-0.3796079328496821,0.27815252110419925,48.994822771808764,-0.3966861243274317,0.3418764849247247,48.84442561875896,-0.6079351371014861,0.32865973505274165,48.9597256176876,-0.37239181028405743,0.34810761047213207,49.09035074327928,-0.378284477222664,0.2998591389493115,48.98139230407074,-0.3968415308104838,0.32424524794016335,49.137069598821746,-0.37296360591176536,0.3443309358621556,41.549446784960175,-1.5834099819109846,0.28377616347383766,47.199298006352834,-0.3909468280923332,0.3732942848764295,46.626371761830164,-0.4705293907160143,0.3060565002951712
1.45,23.415450352490073,1.0194813050528908,0.0918912971959127,28.640064521107153,-1.282201340612089,0.06769904797082124,47.07946924206996,0.033262199668093836,0.5089475329705276,47.10924976978598,0.00213146872507498,0.35892351581035525,46.918754183797134,-0.06061951083325132,0.4478699505542945,46.78826783302459,0.12583998839924276,0.40908419175157235,46.967815900155756,0.04684965010855529,0.4498557690596619,46.80917023305568,0.08968926689983417,0.34328722283671076,39.88723537793043,-1.708762096082783,0.37605004908317186,44.64680272221838,-0.9570291321666993,0.2988964760243607,47.1305822984977,0.01509895269630401,0.470618151149006,47.229351736338,0.08346746873460906,0.5174280679917163,46.93852537415332,0.0319480066331859,0.32049608536496466,44.347333935780966,-1.0028731483409845,0.3361407829560422,44.36482032311801,-0.9047411779790112,0.30335957724401574,39.24565640971986,-0.14433255353376523,0.26634630280342714,47.03412331374554,0.034817508077873545,0.37848216621976183,45.68958421488652,-0.8771224800246206,0.32227785122135827,45.762343568084354,-0.23221476374159036,0.3940303508419822,40.48129981536181,-1.6102190222859436,0.2547218792354031,46.50501510928147,-0.15862073763156878,0.4185068596294276,46.9586223466666,-0.03078175669129124,0.40457192849056567,46.566636856152584,-0.10298822222097043,0.4832553988765309,47.13443251113372,-0.012519458031227285,0.35633738920878827,38.678422430808396,0.5968437032109628,0.23801711764304015,45.485594889630924,0.0779803017311563,0.4824359647981975,43.76210097188443,-0.2664467530860774,0.35767426642044675
1.475,35.96934031362585,1.1316112824600877,0.27691281565084525,10.432761794776496,0.2586418266102014,0.0010893932592678096,48.91596155745735,0.2313123121964149,0.3958747373560112,49.02849720752731,0.28158032287002105,0.5525043268860097,48.85557043098717,0.2976013961280672,0.4812383290663272,48.88056684748689,0.2175065047472163,0.48068943351548765,48.78380107155998,0.2789770630403635,0.4698724627319175,48.84445041414561,0.3128279710099912,0.5322911853897665,27.50391562325877,-0.18008217973628646,0.2252201489557163,32.982395412705195,-1.7688155515338986,0.21842853583524202,49.076790805823954,0.22142540780749775,0.4257962307660781,49.00238093234504,0.23866680666253443,0.46676651817204395,48.60588669334727,0.2863284979050043,0.5045118054113462,32.27082528312689,-1.800256485816983,0.19846506190681856,33.20169087210179,-1.8266876936740697,0.20598187444359464,38.20113505131935,-0.0973092008008451,0.3164517473413555,49.006042961125836,0.2299202787054473,0.533296104690412,32.62557132312191,-1.9788004180215408,0.2702159852594311,47.516373294399244,0.44372505419123953,0.479313772201508,21.23227037492151,-1.796963181096325,0.050265331038454056,33.39657555123759,-2.025227793937995,0.24145477576962346,48.85843016808582,0.2818368949821898,0.4787671844139527,48.396719189101916,0.33875195443193307,0.43677133619367015,48.911195736471335,0.2934278522503867,0.4955880232647307,44.742030443850744,0.7838861855570761,0.38040716162911975,46.34458538683581,-0.0015420325350399833,0.3815370782829929,41.21483710541334,-0.20567911252297352,0.36537351382429695
1.5,45.193225096798564,0.5580945388554641,0.5107107335883935,30.557921725122377,1.4043458587284399,0.21965707632671436,49.863300374019495,-0.06745449691517384,0.5406748571619979,50.15067568539206,-0.0026480219700931035,0.6482581564212807,49.804709949247794,0.15397522632380406,0.6703978032771235,49.82756457660842,-0.034227874779729814,0.6685947192832901,49.855382916748226,0.1016435146137781,0.6789444221623996,49.92983735876014,0.12224431349236162,0.6354272237526875,35.55182362205634,1.3138606377393116,0.2965737866716743,8.01938587931497,1.6029299958842897,0.02343699090752535,50.01334772989034,-0.09994569511559616,0.6127724592472762,49.90273070809896,0.07642997922599555,0.6763536335836303,49.93556601908909,-0.011156049597961126,0.6291202257581139,17.53974486706161,1.1807002703193021,0.15729572077533233,8.371623000288597,1.5403414444138837,-0.049992546510176226,38.15041008291769,0.060262925153438555,0.42137677213965413,49.86140035943801,0.12972212215226334,0.6328473375596371,7.939722405678047,1.4632725551570678,0.039190373159467856,49.76486389153017,0.07576785433026971,0.6930537409282386,21.689172941052355,1.4376969524375331,0.1396093791984806,7.88708669587537,1.511804109006742,-0.006299288006932615,49.818154834778575,-0.11470501773163014,0.6532080072941683,49.76796165948581,0.21354402633797737,0.6124625544158646,50.053537914855376,0.13426349450646854,0.6205364156471428,49.063660821447755,0.4239225396933761,0.6492480818012419,46.26749446256801,0.2400177287113951,0.5652746188047704,39.03001175300478,0.5159501127297299,0.4591820482826537
1.525,46.32169169207507,0.09167213002181104,0.5764661365374646,40.75926755168843,0.9484494914047561,0.35205558044430363,49.87372029494284,0.009904306757110402,0.7580239358501244,49.87386756155104,-0.012890786084568125,0.6212238699317469,49.8799858367845,-0.036821777939670036,0.6522115434094354,49.92759781558553,-0.027230737120226535,0.7047023575410106,49.91801959167706,-0.020989730278996248,0.673292860034295,49.82778148274593,-0.028177660722335643,0.6734789609271109,44.578121228777675,0.9269064834992293,0.5923171045667643,18.08747182957267,1.054173734001448,0.018305204385898076,49.841335636086654,-0.009204971997379933,0.6897536387142935,49.94535143273818,-0.05929510577733419,0.7109945485067006,49.852257116441436,-0.06905366604106626,0.7072291999360674,35.83702833432733,1.3040062261126144,0.32458200237578055,30.366816600300744,1.4031706485513817,0.2620678080726996,39.161258691952796,0.20232508194134388,0.4525317570505569,49.96831027318063,-0.050969680695321484,0.6575982273767013,30.228149368996966,1.311323216146187,0.06529819901873854,49.95879250953364,-0.06981987926041418,0.7433180048101735,36.17874365588914,1.2912516357866792,0.3579236453999267,29.705614889473903,1.3777250423828906,0.25541078351298535,49.94595163936138,-0.0037970159751051316,0.7161735241172721,50.01263883731808,-0.03774013323691248,0.712792721039204,49.968699187688124,-0.024635285886529204,0.6480491056191038,49.97260804362065,-0.011807790245921244,0.6962411653813162,48.15055417734374,0.35129882956325703,0.6159356266252639,44.159293664602075,0.3772989463425741,0.5476145196609592
1.55,46.73480437963294,0.08763302724639815,0.6341635909155436,46.80148855738593,0.4610683704502182,0.7718246695499238,50.05745742997775,-0.022416695898740475,0.7401346191538951,49.99787849431318,-0.008065726682636557,0.7818695752443179,49.977853365994804,0.001053593852432963,0.7774173219227088,49.955610215422105,0.07884485208330086,0.6561107042084432,49.85852851488237,-0.018865254900160687,0.7312657815829552,49.9590155138172,0.04587701750081821,0.80194509813276,49.00193728337433,0.018615596127355083,0.7418429606689859,29.20402272899365,1.3606426613097757,0.25884574982792236,49.92110239578268,0.09129318884795534,0.7031486778114869,49.907825579522985,0.07070653637690563,0.6936421066224479,49.95565842675939,0.06939470670076853,0.8526338927489077,45.441047409668435,0.9855084279767528,0.5936248631503678,41.50973348568753,1.241523110430217,0.6206137887029856,41.50753633802326,0.32575226851437306,0.5486701669061235,49.89361870307161,0.05495221577759805,0.7142370551239009,41.27817636963167,1.1836491017977866,0.576622601758602,49.94574227054208,0.045582994719420455,0.8158763463943651,45.65609494202549,0.877671332160244,0.6127598415587404,41.90957664519247,0.9554691447945636,0.48923715157201236,49.97917470093109,-0.005640139378915231,0.826686759802326,49.832454896661204,-0.007169569079089446,0.8368988877850367,49.21307046250332,-0.1345231870246436,0.7759798655133724,49.60514848193913,-0.3530921573814778,0.6796676845851203,49.955932836220136,0.03630160477561222,0.7725275372330053,47.194634247229104,0.2862218085037243,0.6926248960952406
1.575,47.06564259877093,-0.023730431828347952,0.7375973365499582,49.539120345167085,0.12558066779596233,0.7101103896581646,49.83527459149311,-0.0037558964154045665,0.768147861650399,49.82346154833317,-0.023479442274199208,0.8517484186884381,49.852372035553294,-0.008156736126732816,0.8663519786810366,49.84698182474481,-0.017145916888907875,0.8548523029683393,49.96142473092044,-0.015978896499865423,0.8608983207076227,49.8385126843195,-0.03052813878938198,0.9227707990336749,50.094682107347076,-0.10753227414377663,0.8311561376496576,40.74930420412951,0.6443388421600456,0.6075651538453959,49.90875281156097,-0.0025613813149690454,0.797359561461864,50.017204441673044,-0.026987294897017372,0.854587074001671,49.9777605644516,-0.06883113531135249,0.8232531589806162,49.5932632261332,0.25292531221928,0.8747089925794512,47.935863515155205,0.5159743311963159,0.8716703290577867,43.10459719757579,0.2505479095518172,0.5753052422956644,49.9384153576087,-0.049173908646528416,0.8649963167421322,47.90591121770738,0.35930600453834594,0.7828048837409125,50.11950905498878,-0.030201749477643952,0.7579157499801282,48.874497629702745,0.132910817041999,0.7873969088879633,48.30452368628344,0.46745085291919186,0.794538859079731,50.058590808722684,-0.07577524629378524,0.7624604230108831,49.94007691071205,0.013010042079913096,0.857292301845115,49.54369250189887,0.13367517496033546,0.7805432866262955,49.87657897735292,0.017606335383789175,0.8528856439862644,49.74563369199906,0.031583973977441546,0.7695535915184923,48.901986471704056,0.09465660826602017,0.8007104239702942
1.6,47.23160223852181,-0.02272679238554577,0.6239155927210233,50.034431085506256,-0.028004829382151333,0.865109796838804,50.01417636546804,-0.0558854436285343,0.7494706242935995,49.96507693954766,-0.01481064409630084,0.67591171520996,50.06539847634035,-0.014953994094174127,0.7413244361311107,49.994931605121906,-0.02358667394096614,0.7607021172262483,49.937447609308535,-0.09711881783986691,0.7498932509395244,50.0601390801949,-0.011600000938979307,0.6831764794702403,49.92897409178294,-0.037436068891633235,0.8097732473246374,45.87878644197589,0.5511346331859313,0.60716851300834,49.96354705549746,-0.06998638774443276,0.7727040495174485,49.965099819200816,-0.03053136534676759,0.7261761506609187,49.989570918410344,-0.029423876588125845,0.8225880175940523,50.27192086934075,-0.0627749200598005,0.7736400619978262,49.929368309261854,0.07875704255506852,0.7051543392882551,45.339110869660985,0.11239219360653001,0.6307794337858877,50.0194324253734,-0.03371355291709875,0.7323163690426656,49.88012867567181,0.09665291319599943,0.6683116509230312,49.991573893580366,-0.061687158435440814,0.8496397608786624,48.28732554375963,0.025273150171540658,0.7336509396377404,50.07479714575921,0.013886746039887234,0.805424923983825,49.92553225911409,-0.005787877870087773,0.7487832621563393,50.087401794025,-0.03304630559983664,0.7027973208897482,50.01161723850426,-0.037049142563455276,0.7305565493100324,50.0203981423155,-0.053539608910942005,0.7694642154138165,49.92924902282888,-0.044274507433348494,0.6990437053160847,49.492193766002785,0.004236873464902642,0.7360567893676856
1.625,46.86357068047864,-0.17558872488491242,0.5878116759464621,49.52563252840046,-0.2913967742180848,0.7443376610896231,49.43485568478818,-0.2997840469509512,0.736148181226151,49.5130598837525,-0.2819517887672376,0.7733622526877411,49.424032783166695,-0.34940067822786663,0.7603093643590435,49.41567674155931,-0.3234433415475389,0.7708929422146069,48.25349346823752,-0.34497007262069834,0.720933196253021,49.51628840082107,-0.32661528101651593,0.7227754929581551,49.390187373038,-0.36786989083549926,0.7067498527382596,48.18030388821923,-0.1412706012386992,0.7381567731339199,49.36370378523233,-0.3250682695657586,0.7963947948727366,49.403919169746686,-0.3073675340754576,0.7659976029098533,49.4637259599397,-0.22746434035009205,0.708618504500947,49.692107066625454,-0.2020118498558281,0.7231055691646333,49.54094568158794,-0.32499629870577457,0.7932522721626818,45.842251341068014,-0.07870620791761573,0.7001742197568142,49.42317282218988,-0.3153667034780082,0.7760399393140434,49.45601117193786,-0.2661602737412534,0.8172920715228129,49.48333973969794,-0.425301189605222,0.9164574308117227,48.39600178431699,-0.17604544797147686,0.720266098795938,49.3794603467036,-0.31856227930817826,0.713153046264811,49.46225265206554,-0.2774322168806086,0.7641685074178055,49.357472509515695,-0.30371044251489177,0.7177213290496559,49.345092587648395,-0.2786267709990306,0.8246621874368315,49.23149490776117,-0.33983283530067365,0.6500873943967402,49.30036875334203,-0.28610007717517777,0.7757080336454261,49.06378545045542,-0.28288630529819436,0.7470990921011708
1.65,43.743582469065764,-0.8284713761513758,0.6198299716443296,45.68856883753045,-0.6531271840517768,0.5824897045304567,46.44756842830561,-0.8933158675005556,0.7279831295188454,45.473993079942545,-1.0120244538785501,0.6541872393959373,45.29046470612345,-0.52753596695768,0.6786984139112713,45.31047935398677,-0.9999094002315887,0.7503984549503064,44.00095800069921,-0.8727309149286149,0.7584593957454887,45.24819340774258,-1.003086177543545,0.637265226090574,45.006913853941455,-1.0240389877501639,0.7798867705422899,45.41186046866751,-0.8633329583192348,0.8414736218563755,45.10890653292676,-1.0054178040567345,0.7045157032685043,45.509486158562794,-1.0026721564969097,0.6793067084515094,45.616426089192366,-0.9155298444503596,0.7027234514626911,45.53480248977966,-0.9356815095259532,0.6548262942342089,45.41868298465952,-0.9042162839888821,0.46669137106689806,43.427594090539834,-0.5630342804603925,0.5201205532966866,45.1807410975589,-0.9961840064388454,0.6878798448668766,45.61695328247133,-0.8723942592632528,0.697362304435429,42.756020361331736,-1.3250941576506838,0.6532127649542449,44.72440578583098,-0.6367024979983329,0.6364323225489199,45.07403455988065,-0.9734431046790429,0.8458585800817319,45.52739440180225,-0.755925011485403,0.6950970373936931,45.71280159843646,-0.9165981008545525,0.6920755942065566,45.63437870146664,-0.8466074598366404,0.5539261127801693,45.02203407190214,-0.9707113404187635,0.7536840300258322,45.46685999026634,-0.978338053925078,0.6030888123551829,45.11361941548513,-0.8952355061093429,0.6760566697544234
1.675,38.3995911975449,-0.058579022825292204,0.5275684425509335,38.11690114267809,-0.4867686608442737,0.5178057304545381,38.87919050670467,-0.12866768644366935,0.3829526848167343,35.67413095098121,-1.538548256744783,0.48681626411903745,42.58152113218234,-0.05776960055122287,0.40892445617395606,38.879733847808524,-1.5029428054898855,0.3119222024953459,39.56307126307658,0.09352848882841838,0.422344265259643,37.94891964796691,-0.23583180384263025,0.47230928003966965,40.546371387609994,-0.04323995959863282,0.4595645900735691,39.200303014135294,-2.205655111025617,0.39451322094590835,39.415189069717925,-0.15646899063342476,0.4257971963184349,42.92299591945247,0.38536062261647835,0.5737112996704954,40.955355044598306,0.1166708932048335,0.5390490776613739,40.85723248442424,-0.09080088846866738,0.6459922139333271,38.964134912617546,-0.7355036696175801,0.33390298585491013,42.35936346156655,0.47432290625627915,0.5370498727895934,41.75117584280794,0.3048921172666173,0.4242319355747299,36.22502997163785,-0.5139623239118019,0.29316214051975037,28.339185950695992,-1.855630269802204,0.31205713317956746,40.008830307663004,-0.07088062283955025,0.6382530445622807,36.89306200648927,-0.41292890864442816,0.358243286257924,38.2314095453948,-0.1648317583379754,0.47928573625231013,39.528533661078086,-0.17765129670062052,0.41172534883206224,42.24814541359865,0.24377417742376695,0.4779603991170065,38.715718860509156,-0.13698873308270484,0.3401663530526865,40.38023908744854,0.17167793944046575,0.3993752913501989,39.137897524245716,-0.3378239701680039,0.4451801712252301
1.7,43.025171300606964,0.8658289321971655,0.4097748456576711,40.773221422582154,0.8713467405713614,0.4102371287118777,42.39561766654934,0.800237165956536,0.4903721846842529,5.337395808800437,-1.5446903558206058,0.013349725567653549,44.541664103273206,0.4285447825805995,0.5811376113710832,36.90857359859994,0.9191216331750173,0.3183159769971198,44.36616904731882,0.6738733985529011,0.46758935128057355,41.995015799291494,0.8669216252754443,0.4234039169985392,44.866418830833986,0.777900038110517,0.5846323452996811,24.788590855564976,0.09473894692367482,0.09573481031013473,42.84405896246614,0.8107557826818172,0.49921969448024445,47.27652800464817,0.4784464463437628,0.5791514845396835,45.395992966254326,0.7019157455789166,0.5115986230554986,44.00892730015991,0.8166164520532312,0.6074485592625829,39.27791799641328,0.8281246071412145,0.32840089770522984,44.777821491507424,0.12290559802807156,0.4477008294732583,45.83641827654246,0.6087268821890379,0.5869804295159069,39.10878363243132,1.0030403560836547,0.5213360535312724,15.548685464441578,0.6236268314520732,0.01634789698977505,43.73638945541465,0.7730216106271938,0.5026924367448637,39.93798488002724,0.8830153429642376,0.361515038689271,41.360513428165845,0.7782755712313913,0.47053565020218036,42.80332067904877,0.7629450188925297,0.4244829771027194,46.351589498345895,0.6423841313746611,0.5952294784723547,42.65367429792773,0.7997295510017961,0.5040073371626501,45.125409187462985,0.7173649699159228,0.42714559646801414,39.809302075179964,0.6194122232723893,0.4299361877028497
1.725,48.01296896252159,0.5072443216907974,0.560191542568775,46.94415792853811,0.5748723766211686,0.6142553461714927,47.526465939711635,0.5426707393729641,0.5887404595623512,28.20120945730374,1.4209352389879308,0.22313679160079875,47.32077263401123,0.4488867673706273,0.5610095978286864,44.82510510837656,0.8091571122153135,0.48042006830085465,44.00576269416446,-0.2072708727237152,0.6962585891599218,47.35963866724835,0.5625337408101281,0.5471196503853528,48.70963470991892,0.3891126702143242,0.6384875843970697,33.95248231058162,0.9457360809947716,0.32456074985468897,47.783905609795546,0.5118851146146166,0.4942279056237379,49.465336011543776,0.2703283346682076,0.5537923450528142,48.939945764239454,0.35189298945964664,0.6919681198475197,48.35902550328397,0.41907431165965314,0.6305265053626208,46.20780439115472,0.6847607702363083,0.5682722136283885,45.94633440095415,0.012947513877693849,0.4951420267584938,49.12214752496877,0.3022431014729235,0.6207541738757423,46.3653695018429,0.6564233671182231,0.5118624461239141,29.58503491655298,0.2501341502594425,0.38540494632831546,48.260639256474,0.4421237187273858,0.5833891324215383,46.82000990593377,0.6029365689840472,0.625058666089397,46.67246150859567,0.5742331244946565,0.37803916225650847,47.81244437550744,0.550263364504126,0.5235191331263171,49.30199232716619,0.2264958865208964,0.630766573011938,47.764047806613696,0.499104555755161,0.504379910682244,48.56892804343363,0.3584118142102271,0.5136389794924264,45.5320625100168,0.48873603315836645,0.5363431776735349
1.75,43.27760240571257,-0.9203900819989268,0.23828996834737975,49.554028280207184,0.24878523289523582,0.3260986392673861,49.753923703587986,0.1603287773178119,0.3869391535431776,40.52692441259196,1.1131253580713438,0.32203649097995113,49.452685983479974,0.21955298379363689,0.3846955816859778,48.68866192210891,0.4339631237109564,0.3508862551831143,45.653435380011274,0.552484344057936,0.23034063878637606,49.63901491478593,0.166464254207261,0.386566611773353,49.9713201430787,0.10557519967543054,0.33978452654461383,40.32498985539125,0.6001262329740369,0.25668637569024455,49.76795615612058,0.16698804547977222,0.3881651721361299,49.972914939497834,0.0015235884974042716,0.3766853265698917,49.96154267162753,0.0054730512753570475,0.30455640664916744,50.01293302009726,0.09412336678729669,0.39820818271493036,49.160411910106326,0.31244308802358245,0.4358654991214398,46.574014913637015,0.2874993688706128,0.5211968252216894,49.98320751299846,0.026506101748793965,0.45413614790578527,49.403402247993235,0.272330685592563,0.3644952106676059,34.80953875066132,1.358120651133952,0.11216400820874761,49.82434983893367,0.13927543273178347,0.27170718405625954,49.539956829859975,0.23618593819657296,0.42125078007305694,49.37737369599732,0.21943853975283517,0.39118391950878584,49.77654872449938,0.12030379974984898,0.4311662868050769,50.0060306887905,-0.004585377961389567,0.41130101196692676,49.71261358445511,0.11700361983327756,0.40820470581144347,49.99873769851223,0.10582725157539707,0.41496422179672476,47.87400462249014,0.23609509907663012,0.3587528896544321
1.775,43.33232066380356,0.7038606610281049,0.22433081593729204,44.009907126732635,-1.0248436691304093,0.23137652109588577,50.13391638622418,-0.050402772364102136,0.3519036982040238,47.34828998334216,0.654666652157962,0.2932228437103994,50.073433505496816,-0.04782722312047688,0.33101798689666195,49.904846470025724,0.0038732553132286678,0.32897263083334477,48.71352981423549,0.29595112677536306,0.2974028523792079,50.198298251040846,-0.06799196049359395,0.30174409222670284,50.00957490940349,-0.0412598939843984,0.2742238518600635,45.33853386971406,0.5367621894648047,0.2830357597605913,50.05774206936344,-0.05839257576252469,0.3348759713181405,49.91512200331481,-0.06689469828930968,0.32177620148785174,50.06862199449108,-0.042985671153415776,0.42118069880781295,50.071118412187836,-0.007277943691820766,0.3239480396331086,50.07935363397443,-0.01107191390129193,0.3345073610509637,47.814799180419364,0.07740114759599415,0.3028395695800271,49.9257813319072,-0.014416138795805037,0.40304432750817637,50.07439908412756,-0.009448660867655669,0.3571747980262651,41.44447658553916,-0.12091113478149727,0.16831737816907688,49.99311182713414,-0.052545826664236815,0.321279767083969,50.10680089237193,-0.040136660985972704,0.32617121453283693,50.071571211041174,-0.02735847413865279,0.41478794173017125,50.0481503100506,-0.06673075672285217,0.3293250638287284,49.967505737418,-0.017946229600751026,0.39172901087175904,49.9310462639442,-0.021417716730160498,0.39501573058435085,50.01583471482403,-0.046497757427754194,0.34746565544017044,48.79415716277414,0.016775282835722147,0.32348729932913783
1.8,48.08121117595264,0.44766328631185837,0.18516058518813588,43.10594277068559,0.7394016541438535,0.26388576834295596,50.01745246815006,-0.007145505610436817,0.3572644600220851,49.636092600089896,0.1495494508497935,0.3735714691890332,49.8853220942415,-0.01424781127061812,0.3516291733466901,49.61033039489392,0.02116317623430328,0.39270681227922344,49.96597213788561,0.06026263038098593,0.37774354396643944,49.98083040162953,0.003756778001426375,0.3908265113065552,49.9992961108672,-0.006843474165853415,0.31541091705908203,46.54329235191623,0.20163947057312104,0.2787827236508347,49.91046167503477,-0.0005883568486486103,0.3561419374758579,49.912869966987984,0.03241976710988305,0.33805456523804794,49.78762686712535,-0.006869360575179251,0.3694794689971633,49.974017739974485,0.008183708191374704,0.27283884434132977,49.900052503234114,-0.0180095256466731,0.33771014933172366,47.96604050435758,0.027430864072835546,0.2473909096603534,49.85962110700807,0.037992834973650275,0.2835688467153282,49.90955609845472,0.0021398509451294734,0.3220569657648509,41.791129533977774,0.26164876875479637,0.12126094552578359,49.98295644455619,0.023272339996027305,0.4106197541849252,49.986302232047656,0.03970774383869274,0.2750638084285632,49.9516359339425,0.0015802043224118524,0.2720859491174067,49.906269203831584,0.013547467907809769,0.33642873707243404,49.970321417007206,0.03869447319293032,0.2970674023979285,49.94315212421412,-0.00269770962262314,0.326136444288335,49.94215750737808,-0.007976445264957645,0.3240229269746542,49.05845820636325,0.0786798569536882,0.31449652384098925
1.825,49.83934835426457,0.12910380004698088,0.3638530139838726,48.07716301293793,0.46363172786984774,0.35190687406182397,50.05313637807405,0.053780284478321734,0.29333099404195584,49.97549413691024,-0.031088333174740662,0.37584875763842407,49.99120868160693,0.05051568279900811,0.3143856818775873,50.08767033888265,0.034470624310563636,0.37729460148532756,50.08552580747404,-0.050757655488681,0.32689100392093934,50.079984832872405,0.005375286275084941,0.42602245152326684,50.069980827245,0.04259245112774836,0.33381344281768416,47.62911107715055,-0.021884938901866685,0.2929060649936044,50.09153682018229,0.009682174062308235,0.37873571174158643,50.02529428241657,0.022516775287606143,0.2881555097295745,49.94409285894772,-0.13556164166131032,0.25130819793502124,49.58330625965422,-0.1669401107771746,0.3318166608067439,50.01736792282568,0.02949948819847171,0.3275764016835829,47.98780842728997,-0.03530348241043044,0.2995271821164779,50.114004138108946,0.020298692970485636,0.32961804218665913,50.11885750269965,0.057128443324880644,0.3854261725469705,44.843406896585016,0.23912935851476982,0.31367985893049677,50.055019338526634,0.031349811539409314,0.312844552693344,50.09071049959597,0.0006539215889368663,0.31709398129239513,50.04339592564883,0.0030300850344716634,0.2927966763799105,50.070699287551015,0.017028406794521833,0.34921033479588404,50.04279378146076,0.015793233330835543,0.3417673407834331,50.08947300291762,0.056442237114179,0.2204809079561779,50.125677468349586,0.031752992194504684,0.3646445751701132,49.582002610006874,0.03354766594033586,0.32926673050357136
1.85,50.00097926642214,-0.11319316649379581,0.4892889405001038,50.038794822364714,0.05599357509286594,0.45252718728399643,50.02815132671821,0.01915196706158677,0.4755403365832567,49.97776319173404,0.007910364751295064,0.4779398261239516,49.977580276420944,0.0359596912191542,0.4490917908542946,49.997616724013085,0.022657715222735523,0.41507252308271414,50.02146311206056,0.03391282892256054,0.43784110086253686,50.13965114481589,0.017460364878918166,0.4014849875892294,50.09362226052334,0.02755719039629374,0.5218602531387779,45.42756356551014,-0.1200211027770216,0.42306804774405404,50.06244133694014,0.020397565078486484,0.4388396532911749,50.112493026771084,0.01774591776981949,0.49493492071620404,47.93386088935054,0.07863037877691295,0.38847999355112356,49.90400558115957,0.2157069257829584,0.47511094937956777,50.019479565961795,0.013016652911880746,0.4957923895548436,47.81774959946399,-0.08197723741746923,0.402689205521012,49.9835308734266,0.0075017574848362766,0.5403519566877153,50.015994102643496,0.004043569845528727,0.5380510002519153,44.45370672230432,-0.6436724099753678,0.42598589174231805,50.06191663901199,-0.014838701464073588,0.43815079506256355,50.03095592333009,-0.012075638366131318,0.5383078413473616,50.040413846906425,0.008072097136460836,0.5503073011698218,49.95586730425921,0.020732146845379867,0.4607201454692057,49.57509986711973,-0.4754878507900697,0.4770848804327368,50.05967112428016,0.009345272223567111,0.45637106387232507,49.97302256562927,0.031137397617603747,0.4809057198003347,49.45013056381313,-0.0313204895486571,0.46714610390819755
1.875,44.231014814867194,-0.5871744031958408,0.28978720743079683,50.073704066784934,0.0012815317001870037,0.3737028834132133,50.074349918880344,0.01578546455681599,0.3039016905035739,50.02388876974765,0.06087556574898943,0.27403014857770414,49.90331506554779,-0.04103635467541815,0.2756705663608556,49.89615103534524,0.00952820785075973,0.2998698800917756,50.01749976842667,0.0700895698149855,0.39128917714080036,49.10428923770828,-0.9521365341452861,0.2461618707969023,50.08811623616749,-0.018275947359666013,0.3320005716616581,44.57601131607975,-0.025632996430602555,0.23438795998190395,49.455701432909265,-0.5666598716926248,0.2682540186893458,49.943512229249926,0.02759992100351029,0.3505542676212734,48.904790585034505,0.07730528889545168,0.24698412031083863,50.15086667822905,-0.04197652395283633,0.33888005504025165,50.04471335495525,0.03252177926149725,0.3091597151461992,46.91834759436809,-0.8034669471234682,0.2431397562491852,50.05542615598445,-0.00467393522301739,0.31640735669722064,50.00763881585301,0.05270027924877429,0.27115024420586276,42.45613680491946,0.0629912348866851,0.25074151069206635,47.69420075405805,-0.49437363687156677,0.2923543560189178,50.00352106707198,0.008145604076135581,0.37035872032307005,49.9403485090552,0.050150603384155244,0.3663105676901337,50.0656842685686,0.019239611706234516,0.32177272257559003,45.379983959598185,-0.911514858939756,0.26491114917120656,50.03849524250987,0.023866519332344197,0.37399878329314074,49.91935216724553,-0.007768491738282229,0.2874047103908206,48.806425378814076,-0.15163881999545537,0.3035840003874734
1.9,39.78830398491027,-1.4415785090145046,0.1399993349448816,48.9409102875117,-0.42852683000485514,0.31026617983043503,49.067356005172236,-0.40569867874157667,0.34351227624717035,48.923816216870826,-0.4311983878285187,0.3651038539189234,43.899399819500466,-1.352512797265956,0.1953106874656716,48.85080991390866,-0.4183506118244487,0.32967193317234345,48.97147452669278,-0.38413246387103833,0.30251922273913345,36.91877056189573,-1.5823499773089824,0.025239298525341153,48.999666694502146,-0.36735928979410465,0.27263733319287053,43.35506232993628,-0.6769489063226766,0.2457616500440319,41.835316704516885,-0.832386053824826,0.17671199493864445,48.156581145782425,-0.8311945128171575,0.17966793734502753,37.73971731336905,-1.8587177288245074,0.04510101636772146,47.266074166625316,-1.925201665414451,0.2669208045799502,48.90799602640278,-0.390949155335301,0.32501079723750925,43.19570281144046,-0.9209694454834951,0.15040646620407652,48.95768630365385,-0.4151040301006098,0.26843306465410277,48.088900494370044,-1.0636309987595698,0.34879759780374936,38.654716471982525,-0.17585419378466471,0.12596978034865808,43.95050380139202,-0.7406555964248773,0.2108152730651466,49.01870978933958,-0.35922113449426174,0.3124317640373479,48.60008169050113,-0.8413699549610887,0.24691910825448965,48.98404092981743,-0.3475740096290295,0.36704910839371424,32.61836515892884,-1.1849064101913598,0.08815668411401112,43.88454824168196,-1.8214112310687396,0.1227288774857512,37.25179894273423,-1.7213921763419409,0.1732287221107686,44.80101193590153,-0.8815074903627901,0.228398875654672
1.925,31.644272289218094,-0.6072976984807725,0.1425046333272213,42.77253443653024,-1.5943878221887995,0.20702390496281184,44.724591504942396,-0.8073314884355132,0.22918801441228173,44.77021749133671,-0.7868194887606004,0.3778130757140654,34.84649446089781,-1.0305726418406038,0.24517479463069414,45.053753345173554,-0.8037402221932851,0.27331690490421956,43.48928649284289,-0.7489155621717934,0.38755087732727234,25.606340714365484,-0.9722754821293945,0.18821725773579714,44.807807157377304,-0.7802829841107466,0.26829830800116494,39.35182831644279,-0.24078618875474045,0.23736669759404916,32.0896265334337,-1.0433113157626046,0.22501132093896706,39.83185394148197,-1.6093667012424084,0.20856679544104828,25.777028179950022,-1.2416291359794946,0.15071157318967118,27.71456693663055,-1.890486949989361,0.18938208313277727,45.07122353695148,-0.8409709080049289,0.3446338756100656,32.41214456131071,-0.7621780460332521,0.09253055853398295,44.94697555047359,-0.7699844645072405,0.2685282411077176,40.750806317169214,-1.0888419982983133,0.225081717177426,30.3415974978229,-0.48221678871504664,0.1978339279911692,35.51551146438138,-0.8890308633556865,0.1061386479724442,44.981577714241446,-0.7472480837077409,0.31712492174908025,38.41084106452052,-1.3412314621351775,0.220905675055242,45.218089193380656,-0.7296070676230899,0.4027169013650641,24.887700167433273,-0.18774791699606846,0.17878637121324062,26.52725021268802,-1.9749302290320403,0.04947915125644862,28.025285086594813,-0.9331475378647753,0.12265337613117358,36.906507852599674,-0.957859194165903,0.2252515233259653
1.95,19.986200230839405,-1.3264929456469774,-0.23468685653804167,28.68620698201105,-0.8947134591047884,-0.7578237474950344,38.17411847551268,-1.1221871090515532,-0.9674593692484759,38.79556668666196,-0.8521223604592283,-0.9832048230371231,21.816459848692997,-1.2565790583254774,-0.5981235781038126,38.95684939893546,-0.5046070864201662,-1.0598831322125157,28.51834795525566,-2.545673028732905,-0.48124232638219305,8.710234770625567,-1.0505504599596316,-0.1889229464349692,38.81852677594924,-1.336159109425185,-1.0790117114385165,34.34829645621109,-1.364048803177394,-0.9171009574135414,23.054933146435474,-0.8615273954628676,-0.6404749214320342,21.543347634325826,-1.8481988222336425,-0.33639607020914436,8.05232172914677,-0.7630197643945816,-0.06222030834825591,15.286611293733802,1.6066047024557455,-0.24767282262586762,38.9963347571863,-0.8521009456362172,-1.0736623620611874,22.050585130731704,-2.072994907960423,-0.41282706648514,38.5818523640234,-0.8741024679770824,-1.2697507429758668,25.18713398534528,-2.2760474556834085,-0.9970474489549269,18.98870031247712,-1.087841307629722,-0.33830917993987125,24.75796664555938,-2.3658095934893786,-0.35045214538570396,38.71097460384416,-0.9643653709995113,-0.9852384527081303,25.090032481975168,-2.287419722187984,-0.2147841404576968,38.20381941187211,-1.248517204442066,-0.8424558613268089,20.533115463987887,-0.16600104287189504,-0.26836780124465687,16.839550778459827,0.8143508720345219,-0.2805982661670723,17.10698969356008,-0.9162875372700182,-0.26209699444388895,26.53057988512921,-1.0929388993866094,-0.609608232041172
1.975,11.34018041628807,1.36173438015368,0.1971681062850787,16.39550766375716,-0.9268819871109484,0.19548619154384678,27.276589342820195,-1.2814707475841685,0.3854389380913422,28.551043120282042,-1.3550991862192932,0.8142166256332479,21.001489264609805,0.34345231679996735,0.24524536059634788,30.74400422791205,-1.989115465843481,0.21759235389430912,9.38071333380781,-0.36861386422331244,0.08365591917719362,25.698795966115217,1.309277655077749,0.4747449722002062,21.15072048745984,0.8379285627876999,0.4032882514536582,20.20716748153383,-0.8426331440399724,0.30276680103716364,14.955429231211765,1.1868334027299774,0.15181196353868565,20.125684375516258,0.27955941982560556,0.15721279193786442,nan,nan,nan,24.559492535942507,0.8340394001086104,0.29178288842169253,28.589777012955352,-1.3968579073606728,0.731341771587672,10.22463104936607,0.7966429422906908,0.12406452972820857,28.131801333599668,-1.2830357946818405,0.7475060536138365,13.44292839574842,-0.5474106061868262,0.1144889085841817,3.721676912901218,-0.5949954198317444,0.014900351891418633,3.8706325750169985,-0.6442497153283608,-0.03419568575608208,28.168143732638047,-1.4595840237489284,0.767812758642851,12.087829457835634,-0.49268870305937223,0.12593197700368589,21.891619700947995,-1.7551913769944354,0.30228912819159304,21.755082502425875,0.2406393085056755,0.2990841180557712,22.866732381991074,0.5590004475212103,0.3981488111784276,21.29979252718394,1.369325018187773,0.2531654893483051,19.497498601194675,-0.23277580352898875,0.3105979750352203
2.0,31.14847385658556,1.3724296646451613,-0.13721160371113528,21.915778379999196,1.403815418751167,0.03427596769155027,11.795712143433104,1.5211794490945585,-0.053822298049580816,10.45739478536525,1.7141179043389883,-0.03623859737765153,25.60192319344259,1.7947062925065524,-0.017576241279191274,13.234881809909963,1.3503716131706924,-0.07555863730908954,21.08299185084424,1.4599561296751533,-0.15327547881170583,35.153783403043036,0.7425768949146273,-0.3461910725342767,30.71260757984138,1.4712325110020683,0.013803120135357283,13.795447028228562,1.4172670831959209,0.06494945409132541,29.839119382417028,1.3932175986642286,-0.19527480829222227,23.206345979046834,1.2370635056307906,-0.203855793674501,nan,nan,nan,33.942885529793486,0.19998384583755532,-0.16025821617301278,12.966785658802337,1.5724810700429237,-0.0030230952850919257,21.006731415302934,0.7651130110578365,0.0402933376024677,12.932929330413405,1.6490364134589095,0.08239101523225568,22.344319973393453,1.4268822310869158,0.15179867474573755,23.29928370592276,1.4319482641242915,-0.07566322304122672,28.30357227354603,1.219076105876569,0.0221696812525862,19.329354476512393,1.3650215362707354,-0.189785316896152,22.56922720364133,1.3443380730802328,0.12213102448589361,20.939269413345915,1.0593383099999754,0.04055599334192353,26.527004962273544,0.9966044488840037,-0.004026776831983936,36.12596697763108,1.0938269515757246,-0.22912832077351478,32.68064818859086,0.6807204632357299,-0.12104615914503297,23.23649754005305,1.2672921916048523,-0.05718269482425089
2.025,43.23111397861907,1.8902203524930923,0.30279246063535115,37.67322286994512,1.840241364717971,0.34205490682765793,32.68059910254816,1.4122618588814488,0.2539676132821834,30.368749504961134,0.2628521854018692,0.08863587379557478,41.45002368741766,1.7297934548369962,0.14966847208491657,31.904944114490956,1.9603461244511444,0.3595594638590174,37.093385350268015,1.8834685030142702,0.37275088239605875,40.4139855776379,1.401908977497781,0.1716377270628354,43.19945090040678,1.7423031143777883,0.4586932722158663,32.690387283026205,1.9283757420980838,-0.007097948361289255,43.60163417340057,1.763478486565885,0.2615071390358832,39.569384325941215,1.8206435019216758,0.01611085713739664,nan,nan,nan,39.85001760359091,1.3017094571941987,0.1680414025863003,33.12536147792795,1.867781642697343,0.14611383807002792,30.817763688523215,1.0810066058723147,0.20039834697687992,33.23977532248851,1.8851223158449468,0.0865504915009885,37.5675711938391,1.8933310173851674,0.42954595710232757,29.886734407931343,1.0990832173588005,0.14184670572893895,37.52502954179449,1.2374959494019653,0.2692544213311716,35.80412851994224,1.9303778340332591,0.19210894436967113,37.26831914031174,1.4894198983538587,0.24215547938775622,31.772661749226465,1.8797496104870663,0.11759471529244152,40.39062723417459,1.8216485634851003,0.34028058081375506,40.42593662055839,0.851919609773637,0.2718897072495537,38.29916992317784,1.1832557903096033,0.244928431577214,36.793999091685976,1.5663118071382107,0.22483958967833917
2.05,40.44824240168674,-0.4697963225056776,0.16055751939863278,43.985985824108056,0.5729561690644511,0.06592586652371397,28.467380795664933,0.3942642374678304,0.12171038839345524,28.94032930829076,1.3393438561373432,-0.04058257394004766,46.234959962510985,0.34541881731365315,0.16999338063216848,41.15664329327114,0.9436543844016806,0.0031244082037042153,43.47566017086238,0.3941521135131845,0.07380009674959823,40.95868727682328,-0.8756596782618056,0.2689807282474989,47.304384473899724,0.15714745499722088,0.1430019633869746,40.98119349655828,0.9038222885463291,0.0635234144413874,46.539112864558476,0.1439310213140786,0.19410395068464947,45.12213199937804,0.533944588272781,0.1610977193451117,nan,nan,nan,41.54787811759169,0.09074733622384679,0.19158848197102282,41.278142797212915,0.9928748617374963,0.2277799347950073,33.917261993759865,0.6669248803784005,0.10509807298341842,41.353184200493544,0.9812674678064421,0.1509546039212406,44.35301363494235,0.5308770177300102,0.17215820144507857,37.22264301219601,1.3219589853516376,0.036821007180370596,40.19692338543253,0.29404566970472923,0.24703133662682106,42.60696538309504,0.7701536379918942,0.017524265606748968,40.138168090498525,0.2925890781710519,0.21007084004637092,41.259127485581644,1.0490557989032867,0.12008582140697444,44.20881249394998,0.2704249324079014,0.07200744614379634,40.88368594779831,0.3951671204471168,0.23548062677412113,39.30836156151797,0.1336197985224673,0.18253539476140532,40.87555519886733,0.48691542062549403,0.13417491582916893
2.075,42.1222171912457,0.13132924202502017,0.7158712953301836,48.52847260482095,0.595669566308552,0.6269632910299633,38.729069270554795,0.5800700488356638,0.34770538258345557,41.01543592545356,1.251571107224637,0.48716651105637926,49.07401899042563,0.4754914466834629,0.6034730694425381,47.35697841118553,0.6249454884391797,0.7521155245310015,45.41715336879842,-0.037108778940963205,0.622404421119726,41.33076530301976,0.9436013572370745,0.4526739190297967,48.87513946818259,0.29110260515451797,0.675685999241608,47.371837145036295,0.5960864848036384,0.6688138221471854,49.06091839908738,0.42150279383882683,0.6220488919174875,48.83633244895787,0.522651782249963,0.6876153403287294,nan,nan,nan,45.82788427018913,0.8167991023663309,0.6015882327025335,47.61964330570242,0.5819358012914321,0.6188932547278044,39.20211530484092,0.44485978963544165,0.4211503118622592,47.62362869365368,0.6332981481838081,0.6386043826335659,48.394168124950816,0.4228021171952509,0.6696988978064433,39.750602369320546,0.059275365082717725,0.47185376312435345,45.70314990465175,0.7627791327980776,0.5545853659633204,48.024319762637724,0.593388445967395,0.577705220133653,45.68528327263627,0.6682570103377556,0.47779967694036135,46.9093535037092,0.12428916629430886,0.577396957425715,48.32164455381552,0.6139011828386163,0.649267418802665,46.35498158224366,0.8078972301166443,0.6055696663620947,43.38967008009983,-0.0640826475999335,0.6482065942481481,45.620991330208795,0.5144925195346969,0.590994288419639
2.1,35.947891700261735,-1.3623940985825964,-0.03499294409942311,49.71124346890874,0.022637132588197828,-0.35513370989855186,31.622183817778613,-0.6960550107957576,0.03853281851604083,47.01579295671339,0.5114700149105459,-0.23523667048005423,49.77293389188185,0.15471087275158185,-0.37184226444768975,49.57814732837083,0.176936346473816,-0.21750492373072974,47.07779115907162,0.4105238730949501,-0.3203649498925685,47.123426026968076,0.4967334038409557,-0.5818093052219777,49.24849311436437,-0.0038935795752930574,-0.34384834159093647,49.572779355846386,0.11448224068743074,-0.3433281354548909,49.743964359579486,0.062019740513918814,-0.40058067896775573,49.946587344329885,0.017452548013436854,-0.5259573287467812,nan,nan,nan,48.40372150372266,0.18531709319711825,-0.13897809269264186,48.68950440995757,0.09381468897925077,-0.3264835491678475,41.61207676339237,0.5455039795374445,-0.3041174908282136,49.50466209163442,0.11498865699936515,-0.5463516952391889,49.699486023334224,-0.03516736532806625,-0.20880816225055138,40.991266986885265,0.3605288054575221,-0.3239301650190938,48.28180083588173,0.16998068286564372,-0.4032306672965146,47.665442512303706,-0.8325399661116984,-0.12255907632667654,47.87720484165061,-0.011846479166649083,-0.3514264208109512,35.84628437947914,-0.5059648698818364,-0.32219103726570125,49.65940525040859,0.1449821929857145,-0.3925996267504893,49.23649674565111,0.158119107262011,-0.3515431048388758,44.03293095834453,0.6443306959775241,-0.467576025867191,46.31446071306882,0.03746682826778123,-0.3180744619347702
2.125,31.28568808647399,-0.6082240934486332,-0.2638572887374491,49.58655710829297,0.04781638763554271,-0.7331060204713977,37.956490531917645,1.1410360376094224,-0.17051194676528242,49.00870419567132,0.11990102101897117,-0.6555026232395093,49.62783434468185,0.03166974003619821,-0.588785017555973,49.50110616460524,-0.03685216096985671,-0.5171067937513623,49.15869866305124,0.2168633893192666,-0.6203102198190991,47.195862190364366,-0.30674960088442943,-0.6880812206267085,49.34269488353519,-0.07895700321730287,-0.6988912430210605,49.59586615153235,-0.011939937063592074,-0.6944867901743165,49.61413843130806,0.023540205950910414,-0.5567718848582882,49.69070558964217,0.12842276458807378,-0.7250512456255634,nan,nan,nan,48.58140264571148,0.18568292970548844,-0.6359812374500358,49.41847900276589,0.0828227200478755,-0.6262490702793219,43.424696329068624,0.30995803310937553,-0.40448876045639953,49.58327069108401,-0.04786827664925702,-0.5044889098237236,49.49342202355981,0.05100479776826764,-0.6404371917611003,42.79848890123095,0.3238889236011603,-0.6330461001941067,49.073893805510394,-0.003714733089613828,-0.4227670830822382,38.37579679461221,-0.8770657793426149,-0.3549998540059343,48.43319347867922,0.3442424869778749,-0.6357536066849809,40.26819150872431,0.8639606185208426,-0.344113718598221,49.41139419958261,-0.2887751031173086,-0.3827881189717637,49.699137236383045,-0.03310767608269083,-0.686007934674693,47.98642099500595,0.44930481319030374,-0.7820620467976285,46.7244853581198,0.08107442020857096,-0.5586258370970463
2.15,31.74879843925904,0.4658325021881375,-0.018018147883955785,49.83618545602532,0.00828114109612035,-0.03395687425278382,45.25576838811052,0.6346293109501884,0.004031465750955417,49.33581293358084,-0.023170405332580524,0.15256148360579364,49.99039127908571,-0.01826523356012666,0.034173989472627675,49.78503389718825,-0.06061079910721027,0.14209596820661208,49.780741746638384,-0.002474828537473205,-0.0823443942648737,46.76550054209322,0.04102925476811374,-0.006490383608424216,49.67683178342197,-0.03431674393027669,0.12698457984880201,49.73835454301805,-0.1340393133701514,0.016904879224085068,49.85167262294971,0.033441772331563466,0.0891808246857067,49.88228888868675,-0.04964509232430523,0.027591159045989834,nan,nan,nan,49.820001899366304,0.02275956085203823,0.1765458551316443,49.70811825436075,-0.02407021346797085,0.047534401368061086,44.57636661478574,0.11311310145356498,-0.013857276030866103,49.736167445203044,0.015898324339875994,-0.032731207551943454,49.825347287330295,-0.03656780298921801,-0.10485859052264859,43.04167601235984,-1.0218425176269763,-0.028456735939910327,49.96401442153146,-0.036084341719084714,0.014022436905488767,36.46719928213712,-0.10906317535197974,-0.05649031793319828,49.82610909602761,0.06618930161709971,-0.10192225273111294,46.46787397759085,0.1199119359025585,0.0975046374516585,49.22047092166059,-0.2098356485816319,0.046281602383441,49.975810504512225,-0.032853034425944186,0.01623328471706298,49.764579217073276,0.0632061882026132,0.04783278049651538,47.60164461815988,-0.008341870264922231,0.022414126702989094
2.175,24.941541464003155,0.7051269787103762,-0.04182982054498281,49.79993656586877,-0.04936316848895421,0.13513700534878967,47.419402633030295,0.043526835447581874,0.09499143185130211,49.53130975867994,0.014791452736840337,-0.0429014729663343,49.92199739356117,0.02482826550702563,0.05032107580537692,49.82523142259871,-0.0790786626551239,-0.01301167209649347,49.735646531251135,0.09060482011515356,0.09081980320335292,48.62599848218034,0.34976601313869427,0.14616007548437093,49.73027401969486,0.027198364933967482,0.06375488635084083,49.14261074819142,0.1757939404644802,0.034665877600004044,49.95630051504325,-0.21730280822493048,0.1587760615741947,49.93759101865545,-0.07379901032783574,-0.0014994480572199237,nan,nan,nan,50.00908838540714,-0.027743203658873974,-0.06546813323900123,49.771423775603324,-0.004850060561528275,0.12551669653554226,44.93663252948056,0.009768051877796391,0.08810941284690019,49.88964893567896,-0.07781638319072273,0.24635125747002953,49.76739059929284,0.020744043398304483,0.06146621932123433,39.51467214784676,0.0321740764219847,-0.05559201372772433,49.86339625852418,-0.0622936587600882,0.05476091748639371,38.08736143624811,0.3692176035300597,0.019303434863414664,49.97760385391193,-0.08342584807392567,0.042497198758297966,47.45366290400359,0.35567998932538153,0.18885910356938837,45.6989960932746,-0.20517331001047615,0.10481320308195959,49.87055774104312,0.06874771931461539,0.14483825209822354,49.90260503687026,-0.004609820495094154,0.0992068572754578,47.332435209997755,0.056100488818988346,0.06920184839573272
2.2,39.460351317510224,1.2956541959384442,0.01184882561556926,49.752774468433664,-0.03598535294071117,-0.10003091477422636,48.4873461646804,0.3076085706702013,0.044018533516531844,49.61234136412803,-0.003780251264914807,0.01788836616210518,49.961760724683856,0.00012935586370646512,-0.055138201597524944,49.82831999069068,0.03504450437916889,-0.04777158408434399,49.779768440059215,0.014607344468380561,0.03453662393581498,49.94507436976225,0.03100532435403379,-0.13753052073931157,49.634936997575096,0.012852321524410681,-0.07658148739393324,49.91028875999955,0.05326508502671145,0.05876665099600095,49.90891067245514,-0.006055254110071474,-0.04570518830270316,49.91721048073672,-0.017080058800904005,-0.03907859939125616,nan,nan,nan,49.54740991944594,-0.5944108493659055,-0.17257633898176555,49.81162055826506,-0.01087759158531712,-0.09919451538955255,44.6021449000017,-0.14286042020261894,-0.08570928217085362,49.79913963898281,-0.01056225640492987,0.03621172201607181,49.84202834558065,0.02107831948266725,0.022492527141167687,42.51309278865856,0.2885257022998517,-0.04903254736481294,49.96166601000901,0.019895409663984558,0.03824241558063306,41.346858724528616,0.5153660329758996,0.024355569645673182,49.78114319978618,-0.04446142177172012,-0.07936588807967264,49.6934207871458,0.09846983462289205,-0.02899946151042617,47.34451688016794,0.4196989188624362,0.005563855342653563,49.95043326869201,0.010639437972467641,0.002343280113873922,49.81040679138258,-0.026739775233580742,-0.0630856605004605,48.40811862253447,0.08924108505698328,-0.031341272808589914
2.225,45.80037827469918,0.512250525131333,0.02877675094259528,49.4796764261887,-0.13670121423184606,-0.1335868845387109,49.57870780337178,-0.06818473694763645,-0.00011998140987060351,49.43210713402636,-0.04361574546320519,-0.0696200523118565,49.67423551019164,-0.10444546776197301,0.0037479589107999355,49.60755037691489,-0.09597112832186971,-0.03638220711854583,49.60335022504665,-0.10367621242646077,0.16559040794435442,49.37625329799586,-0.20585169209526266,-0.05717268310386488,49.5416009152222,-0.1209137607836855,-0.02979140258794073,49.499414647387866,-0.15886164819034268,0.02778777881899606,45.813913550917796,-0.9448181636950311,0.09357457803176439,44.42945217730264,-3.1621361299450594,-0.07057125908037232,nan,nan,nan,40.7761727668311,-0.5286954176263114,0.07904124137501617,49.60905339605327,-0.09310395958192039,-0.04759044198642928,43.266222402989875,-0.5412433778738146,0.05639231768033448,49.52520967127823,-0.09118158277034234,0.11580490803541357,49.524746454370444,-0.20498316757695073,0.02593571435808538,42.78213035839514,-0.127429806652136,0.0012962100808692392,48.41264427853917,-1.4127420612209032,-0.07767319750585285,43.628583795796416,0.1304671940029201,0.02341301455815871,49.5983166663054,-0.1172518426000988,0.04363409306091823,48.03617491535918,-0.45158697817741206,-0.039503429937349975,49.53687927842193,0.11714769829608455,-0.024747162678544557,49.62244950859569,-0.07633573905678107,-0.008044913871068541,49.590951829381225,-0.132126062044954,0.003268895085004277,47.82984702646332,-0.3264796191045464,0.002938410110076127
2.25,46.20917199596786,-0.27782748609507774,-0.08406368488977142,47.61066630894606,-0.436836788780267,0.020957059462792083,47.86179106771782,-0.4547433487593028,-0.06225880358494976,47.50596173724976,-0.4981107380215565,-0.08548043336989186,47.40862423726879,-0.4375668869507304,-0.03608545319787764,47.391268257364075,-0.4876560336032318,-0.12167970403419542,47.298845612821,-0.39233584267729715,-0.10495841124400505,46.898771430801894,-0.43183471636335763,-0.00978775741585971,47.42976552867993,-0.5220690585866306,-0.08958118323476934,47.49173213945662,-0.4381303633017455,-0.12096000607477217,42.12339285248979,-0.20931088082228022,-0.0016844255321839807,31.03502785811178,0.13239472232168809,-0.07048149030528053,nan,nan,nan,39.32932194549175,0.037492156038433075,-0.09200440913271875,47.38172186865337,-0.40030546828963565,-0.03305177523522773,38.50582931443709,-1.0988784509637686,-0.06686423697826946,47.22477165032928,-0.4321659816428711,0.006923697898535142,47.50868643698305,-0.39943243652291444,-0.03046283101620953,38.26374365911075,-0.324423304001448,0.01151519880791638,42.025691328313215,-0.43220884266470483,-0.06989836865597204,43.53200642794277,-0.18990561125732092,-0.12449748839826079,47.61621571098596,-0.46227508727130184,-0.026686840789926003,43.98208591903755,-0.2854928302853935,0.05518413268621589,47.81161496562718,-0.4102461529417845,-0.07791138776604332,47.32165825873457,-0.4308437319675778,-0.012888016227951021,47.232808256934916,-0.41801530842193313,0.02467600153060158,44.960046990778274,-0.38802913887328044,-0.04808122466792297
2.275,42.41152652761021,-0.6731734288230942,0.04825191083670802,42.75536364316806,-0.8967695278284744,-0.009377626107956075,42.99400312931931,-0.8792353664695988,-0.01839633886732364,42.66274762522094,-0.858625577476984,-0.18220397939119604,42.466085103986046,-0.8846117884455638,-0.033606951767044875,42.659409551925165,-0.8359850784304172,-0.042493037336898465,42.3844592042598,-0.7934092376792913,-0.1268875768112861,42.25823834454163,-0.8277812395150168,-0.1677857990917792,42.73663194485298,-0.821589180577134,-0.08122720969352037,42.66093676554368,-0.7964883483101004,-0.1293170789588077,39.32622743372861,-0.5351366263796059,-0.043697986065801504,33.85578429104225,0.13458682825306453,-0.0383192840752013,nan,nan,nan,38.10312382591222,-0.28461004867885115,-0.08168952594401044,42.4202185996664,-0.7700651035854187,-0.0761090689172974,34.6299799215844,0.1092953953927649,0.005620450555431755,42.480222682259,-0.8196766956247513,-0.042331310827783096,42.7645835195925,-0.8324583843663562,-0.046489387994936585,35.0018514735377,-0.1576074298427971,-0.05483228676079066,39.142287182599325,-0.4516297490949682,-0.07617656342235997,41.37008701098487,-0.2388381002496221,-0.16676486145426386,43.046019645944114,-0.7961673476026745,-0.0452269451703145,40.666870504021574,-0.5790548275528884,-0.22876244112014718,42.756367483199284,-0.8444328957887374,-0.10949826262238896,42.378010778199226,-0.7749920558957115,0.011637677074906809,42.88718144081498,-0.8400531692695139,-0.01913770220609139,41.07272870534058,-0.6379403593536694,-0.07019284744560612
2.3,35.18839903868564,-0.9766259652902727,-1.064849566998812,35.27732417165671,-0.99020063722142,-0.9445515809397746,35.236107404771566,-1.0681989707455528,-0.8182002705206681,35.20302505323107,-1.0529159480815187,-1.079986398475396,35.491464389035905,-0.910893109517542,-0.9798534727107797,35.21703343606718,-1.0457028096601313,-0.7478330145116519,34.75858887457941,-1.0627924114261267,-0.9045424362958224,35.084197181541896,-0.9905356880916433,-1.0238648262355887,35.190426341658906,-0.9777485817898983,-0.8977859635773874,35.115588968566556,-1.003108314633128,-1.128481863906855,34.42277925073432,-0.7784420143148076,-0.8408794514302503,33.5220806929154,-0.17685839242645218,-0.6782201075994205,nan,nan,nan,33.94175513480373,-0.39626446957028066,-1.0399527590109532,34.82406987323889,-1.0003108010706203,-0.9917007634136775,33.87260004396171,-0.27525306010885875,-0.9569078628310881,35.36655772679895,-0.8962168822161575,-1.1333946886072108,35.15432692952608,-1.0145996391469208,-1.0813573064756834,33.96845773892672,-0.2967545243281941,-0.7917534996165809,34.08273875325046,-0.7627252147729996,-1.0565841785870367,38.94227138569212,-0.4392734677292105,-1.3368091438414897,35.093929009971966,-0.8744267085026293,-0.8283833444333127,34.852678409308716,-0.6650503569599365,-0.8172735817935334,34.723616187920115,-1.0122774873550362,-1.3041886875435116,34.76950718177836,-1.0447569002212127,-1.089315466410376,35.59632220299913,-0.9049070530446586,-0.7204582178186439,34.99583381526487,-0.8246735763290083,-0.9702851381434202
2.325,30.66836027178172,0.0848708510734844,-1.2836093375419102,30.972181199832068,0.33675515758425556,-1.4969646275869877,30.619360125897177,0.02548934846279876,-1.4848467865236084,30.959304827821875,0.24706584788857924,-1.5055022595816743,30.56280131301421,0.053356248940024886,-1.4238280891990733,30.89031193402269,0.26974447069024754,-1.3482164157442629,30.51067406147636,0.14544657756917484,-1.2627453502665837,30.921055718219414,0.1265693119921417,-1.4895207312856942,30.629610505769723,-0.0123461114538682,-1.5160126828591836,31.610073701456237,0.2942798258572419,-1.3587242204291794,31.014488648119013,-0.09563088943389514,-1.509149606767307,31.022498487463473,-0.023287816365808574,-1.4619614080698717,nan,nan,nan,30.964283436219997,-0.24684819316371195,-1.2303341598906763,30.811085722572916,-0.024186292525575623,-1.3774841488988825,31.033945175796195,-0.19202248378567763,-1.5529368297669794,30.892499511100223,0.2642413166080641,-1.292503881210532,30.829817329179143,0.32640816116255605,-1.5399765922532656,24.696446125209803,0.1270056775385409,-0.8674450873399323,31.41899421401787,0.05222464387769414,-1.6251517003512361,34.57918925919359,-0.17332662748823563,-1.750799372753971,30.764712238592235,-0.038021195385844364,-1.4376600233276517,30.84598075928296,0.15568423240121804,-1.4988538599511119,30.75656092040403,0.06452114731722733,-1.2580071161243331,30.849504415399643,0.3081372436111716,-1.4444558260058078,31.248219445444334,0.28325548627209957,-1.40438993156519,30.80287837389147,0.09437543756975614,-1.4168432018117962
2.35,33.9894474596335,0.31697380574048545,-1.6456928647949702,34.58101306987886,0.29714292356774247,-1.7712638858567706,33.36649534988092,0.28619971980790343,-1.7201605782151348,33.915303124356996,0.1589948643798157,-0.3361236648867075,33.75117151232676,0.29729742095234357,-1.7928324826790265,34.31144704250851,0.24873892437813297,-1.724280385069261,33.66709935705111,0.3848264086295349,-1.627012778757917,33.752154629131645,0.3150480318961503,-1.773807576880117,33.75226051766969,0.30249567169478714,-1.7464378198671509,34.74486848856872,0.22481457433484417,-1.8830662508195484,33.79280716051178,0.2958607580555121,-1.6554162106456205,33.80648234568014,0.31183779309292664,-1.75347143745771,nan,nan,nan,33.257594275443736,0.4164041013503074,-1.6289207161447594,34.05290265284154,0.31366014819634014,-1.660723051001388,33.962889857322786,0.4016412845219513,-1.7663280296609771,34.20440591422727,0.2774067553939982,-1.911885491252875,34.43472166192351,0.24569877124620826,-1.8152224947331304,32.55583856957928,0.44056807231709305,-1.6288197141750944,34.25879186470933,0.29495701105396355,-1.7641006317551542,35.929764809138376,0.4780561111895666,-1.7618885802839679,33.85827134795211,0.27314993586607833,-1.8362287625320413,33.89360906101498,0.27117580618918063,-1.8005964104205667,33.902086509638174,0.3274384423052059,-1.6089068559310924,33.80396805372506,0.35462268835423455,-1.7418047366605065,34.62921996696349,0.21387098832884088,-1.7326415952269985,34.00698458406713,0.30995524051372586,-1.6835053202283392
2.375,33.88167038090687,-0.4155670758181873,-1.6748452917119978,33.76589207306557,-0.15585126341818017,-1.8245195742195317,34.31603718488726,-0.18077468654697665,-1.6637831765318694,32.78996682384676,-0.15578287662381476,-2.122861757746226,34.00447712535847,-0.18413076926698005,-1.770323440832735,33.7081824258795,-0.23329073590869986,-1.7918233754672936,33.802482639799116,-0.22939426384197836,-1.7059497257929772,33.6963685834825,-0.37338608234471493,-1.7795782090877665,34.189801345348734,-0.19789938371069754,-1.6992275139239421,33.872713243149235,-0.13180305357316807,-1.8022141679874584,33.867324389096765,-0.3371828270589899,-1.742187156814179,34.09382685421079,-0.22854513674397364,-1.8316114147945006,nan,nan,nan,33.90982028107813,-0.3628598921155429,-1.888367705792559,33.60993845842105,-0.1748338014676604,-1.731197832455437,33.28011408723505,-0.4144683592398378,-1.7969206046462889,33.83718383708799,-0.3893414595125648,-1.7628717917399244,33.868304949327246,-0.08915981481955981,-1.7514917650578008,34.38115736005106,-0.5502174589084999,-1.821347282213363,33.42804394272876,-0.20723512124712964,-1.8059448803525735,40.281560525758344,0.6366709011105046,-2.3706544046141027,33.97650647263157,-0.32041202766264143,-1.6868020385686626,33.64080373751363,-0.3390893288483915,-1.728199770881214,33.60622496970695,-0.2474149650861195,-1.6605900777913611,33.60612234412355,-0.2585139138979088,-1.7597559382290129,33.48741126015566,-0.31392535508422115,-1.735315983445885,34.03607741179402,-0.23417635006543733,-1.7963353952279464
2.4,36.817419524703446,1.1123107196085902,-1.5956802387467972,36.922225009285235,1.083307059973957,-1.5636596325640588,37.46994465466772,1.0874796954245174,-1.5961844437450192,36.55401163136879,1.4237909838996594,-1.2930987762501935,36.44275055010447,0.807051338227187,-1.5642690765273437,37.41647024086311,1.166640970918907,-1.599130479178174,37.58629850562073,1.259599912795728,-1.6649245401705182,37.14739923043395,1.2069529232960552,-1.7034803161496408,37.13866653802904,1.1247784375992829,-1.5569131942740908,37.065287685969025,0.9376216376723586,-1.7253565608422508,36.61331959936794,1.0411251619139266,-1.561713006606905,36.8030202005326,0.9466339916654419,-1.6431600123994856,nan,nan,nan,37.09534016596344,1.1939501786743465,-1.623229650193198,37.07621376654189,1.0903366100303566,-1.5131130460358335,37.07428908081541,1.2551261126790678,-1.5619528200655834,36.999072573317825,1.0876874970736847,-1.619712536111189,36.91997865837564,0.9208861829713468,-1.6352616825239263,36.88736777330038,1.1487080607954772,-1.663858106260859,37.694060199457354,1.2486537879626651,-1.659411179709704,44.313244079955325,0.5276740513284852,-2.4589489347032636,37.06104124515794,1.1471021323214146,-1.589899738440707,36.933458835006626,1.1332305109003717,-1.5721554080926612,37.4180334940437,1.203048991483364,-1.6332881737195948,37.59675952191832,1.2431584183989939,-1.5282157890278019,37.51330027878086,1.2011351211369188,-1.5565334619277589,37.38235892174323,1.1039196195500842,-1.6273260321706622
2.425,46.70263951842003,1.2948323721932462,-0.6309800123708968,46.800503194828444,1.3077527241303522,-0.6643898352304066,47.24697930526907,1.2805594236973108,-0.6143898665649045,47.04115716306191,1.276692555991148,-0.7812238486059431,46.01572464588867,1.285810720227757,-0.6560623458867393,47.33713058287957,1.2705623180812675,-0.6198237506854772,47.52079688804747,1.3116407708102626,-0.6297926974032115,47.149874911175,1.263920803079198,-0.7473154551376622,47.02020207509796,1.2489638639332645,-0.6241568107124951,46.379522375488634,1.2755026769356146,-0.7138889669593598,46.51253386083681,1.2926491719448643,-0.7135046399641083,46.37879948012072,1.284807479941362,-0.6791811465459461,nan,nan,nan,47.22440792797581,1.2677460959581186,-0.6670539022286351,46.89643405096007,1.265761382662202,-0.6441243510891693,47.18621463092267,1.2498445718423699,-0.6864333343624202,46.84147217710001,1.2581245799199967,-0.6705914833026495,46.25319430597852,1.465050412472455,-0.7048728152175942,46.99205277170803,1.2523195207694835,-0.7784113044059487,47.670992887727486,1.3318292193056347,-0.5408645236344412,48.18809251870119,0.7427293463080366,-0.7151797050869613,46.92141894558901,1.2618675415344967,-0.6977859839177277,46.75549978202414,1.2786746898008383,-0.6765349780987648,47.43597188515901,1.2792664138344898,-0.5573702177797817,47.63195802886394,1.2677749833420962,-0.5896170012415802,47.42543058050416,1.2288374204638206,-0.6851921128971373,47.02116017977313,1.2617408423671872,-0.6675496435731987
2.45,54.52791680447745,1.2769409705746695,0.15088163694969892,51.782336091758495,1.7897429055830218,0.3872921521790419,55.10188039369814,1.258323733662433,0.12856234086688367,54.952246592866715,1.2838134148901088,0.12134473224250993,54.804585760942274,1.2444974468939238,0.13526417780795483,55.17287825543251,1.2836355454593988,0.0464738228278391,55.43598894256598,1.2726851306765983,0.14758716872589092,54.98216996888488,1.2531950490678503,0.05853044832384098,54.861124288649876,1.279958823423839,0.09435028292112992,55.238089153163294,1.2692259857480968,0.19134503293800845,54.39745901855171,1.2776834020497783,0.09583141013196797,54.17134979390504,1.2366053977684117,0.08340134525162891,nan,nan,nan,55.03226495748233,1.2905963588586782,0.11276048226735547,54.735637024123946,1.3120699885995308,0.015578463650369943,55.01830818302221,1.1462658266578423,0.07388598434336834,54.61627605682263,1.2638670299091745,0.1299220914079961,54.45546015175053,1.2999129123042756,0.6836310530589751,54.809744023216176,1.250129020031598,0.14522242434769847,55.50361570049634,1.2604026642035038,0.1562262013874891,52.70714221909441,0.7143807586000924,0.03367553227372681,54.69770998776936,1.2330686101203359,0.128525168113887,54.60973828941432,1.252836472937634,0.12425657092271414,55.19023253248392,1.267112715106443,0.1201670801672382,55.51694974005454,1.3290155032245246,0.16908906260407944,55.21297574085709,1.2963913317572173,0.047036723242435546,54.70136318685936,1.2656942799243591,0.14323365555814915
2.475,61.64949868699568,1.3084065378087284,0.11362254421834837,63.27033826415475,1.0168273159509007,-0.16284065279353394,61.90204256918794,1.260731355904047,0.033798630761362025,62.00443642988355,1.266840905941869,0.015021607068770915,61.822326392382124,1.2646510281213255,0.07976288546680804,62.02196952735512,1.284666579677919,0.09841394446935528,62.62423551263633,1.3531132449444716,0.07296288352818714,62.16326964735037,1.320917533551949,-0.056045023223369496,62.043816430484796,1.2942434651480816,0.012228685204591225,62.09821085291946,1.2490907507523776,0.0771528476215634,61.56881278513166,1.3261118671581622,0.11803734938145444,61.2759238639292,1.2845962619757165,0.13368397594547285,nan,nan,nan,62.16466014044616,1.321154120431527,0.03547014389093038,61.949075888590585,1.3044821933374569,-0.006488268214906442,60.55694347457757,0.7689054673222399,0.018043587541386054,61.3983615234101,1.2699936019786098,0.21049387252110408,62.373678729042794,1.304751708527374,-0.2358225315393974,62.05582185669649,1.3032696805325366,0.1102468530614748,62.505777707160256,1.2749535136430963,0.12948866994165253,56.80008836402737,0.6263583889657646,-0.022680541577065477,61.524348029133975,1.269252521207495,0.20051522265034744,61.53973291317579,1.2629569781170669,0.16937207072984375,62.31822575718849,1.2921005150145553,0.04643539927854509,62.641615750508265,1.3109505138851154,0.07533345690556585,62.311942598706494,1.3180357711329025,0.06324943957900217,61.783406147803,1.2342944728412517,0.05317828209669973
2.5,68.07447770079722,1.2403052830387697,-0.09181968809120392,68.63898522316114,1.1639479360962506,-0.13893740031838736,65.13475635611951,-0.10865111333488854,-0.13306902019136382,68.40764525937976,1.2112154376320041,-0.12237046838686876,68.04517225543584,1.1971522403262547,-0.04763462697939759,68.07938264777792,1.2023224596215685,-0.13201391300452764,68.84447022598722,1.1838644710737314,-0.04720828506551113,68.63633976995418,1.2548489715094528,-0.1489610593816133,68.26155841259333,1.0479286608645957,-0.0085758753923868,68.17627490585244,1.2200129114370923,-0.13687387511890925,67.98582111608071,1.1919793730242672,-0.04174053234302019,66.76832240499397,0.13554107417524397,-0.13138010916849158,nan,nan,nan,68.51317853499174,1.209487082190176,-0.14011383153036894,68.18074349613879,1.2612443976125698,-0.2566837481927658,63.19850601137698,0.3307711506392771,-0.10197610811622781,67.44245766907464,1.1806248341950487,-0.018661582131567364,68.58556088916038,1.2151387433796468,0.3827664295267591,68.34582435772418,1.2151934658735484,-0.006991603916275832,68.58546197711378,1.1208797296943755,-0.11240565658944107,59.963053830001016,0.476502813021823,0.0964603669351205,67.71369944574394,1.1627738843483386,-0.014606284279748397,67.70213039882789,1.1944899251120988,-0.11000095617601333,68.6194419866871,1.1893411254905488,0.0057192718689178385,68.98825580660741,1.2532008673886699,-0.1446941986231781,68.66510790959454,1.2796459043605823,-0.16911676880512908,67.58226514364702,1.041190465150842,-0.07083558093886398
2.525,73.32603613867713,1.1395976876487843,-0.004949219522776976,73.99882790530275,1.1777093945786776,0.013037262428466923,64.71062333514058,-0.07351870420563861,-0.017552918325809935,74.12957331468087,1.2836701262562704,-0.008645996190372068,73.5068207659751,1.2102665897571332,-0.041271169763170135,73.26076186018315,1.1162802186326108,-0.029209315427328686,73.90216721373797,1.1249545141682504,-0.010157485077259451,74.26005930460222,1.2881527956432937,-0.09010511960066914,73.47174986027579,1.1217762122135988,0.016043992653975686,73.2506086504037,1.1264644195109614,-0.0575557383684945,73.2382529263764,1.1520186163788353,0.03338979753827441,69.30893505746599,0.837167682115498,0.007422141632913774,nan,nan,nan,74.2230394963212,1.3069596926001874,-0.0669089235470678,73.62834486668083,1.1631134849482303,-0.13879324481246974,64.25766286027637,0.00014710033810633183,-0.030117943078936102,73.27502906680309,1.1205286902968798,-0.03437528516372004,73.55943329688019,1.1491687226454737,0.016388955945998984,72.35900919786677,0.5945164760367607,-0.13653840602763534,73.78429965097335,1.0920861773909343,-0.04851722259569816,62.119964413832584,0.35151672852956023,-0.17564925111007174,72.97146420429648,1.1625518404991069,0.046595155061179984,73.7590020207492,1.150442539752649,-0.051874745457369816,74.07233463522428,1.1767030234436162,0.04162275641464879,74.48132299506143,1.2279582778384084,-0.001535952220190883,73.79685910234487,1.2581999174892706,-0.060224866580374126,72.26608728560528,1.0103372889802982,-0.033179309647758254
2.55,77.78597202378207,0.9853348935551346,-0.01299472317019525,78.66586981454947,1.106586324624931,0.02305973006637708,63.93589328950792,-0.13151764812681868,0.06200310657082194,79.3296304489463,1.1903045423529748,0.033390880856187154,78.20730705312728,1.141214835427003,0.07339310988505642,77.98530480686999,1.397456614988861,-0.03196436844795729,78.2963314142938,0.9755019896125188,0.0041242576370061216,79.35892786180342,1.169396505201736,0.0032167602589386864,77.8207100670561,0.989903268736772,-0.08005752906506579,77.25619147476215,1.1237447622554677,0.0033438361959817814,77.86032587512057,1.2250659660064775,0.048598438555247134,73.010610277561,0.793087685329644,-0.03567575611999085,nan,nan,nan,79.44749168184083,1.1937073552793032,-0.02766911867944927,78.4656126274437,1.0829997083455394,-0.10939712337992746,64.36963217222271,0.1793199426650472,-0.023205298920005626,79.07933458093022,1.3697722196016353,0.08556643032845129,78.3187492186315,1.1040838429197153,0.07068095857034351,76.18620210262522,0.9757148165562191,0.028064424380351772,78.68193835094353,1.4407585585502423,0.06162981151934004,63.79358169380624,0.37522304041975807,0.04217740233770331,78.81296846687256,1.398015955957593,-0.13945117590390005,78.44634652291725,1.4982233560957539,-0.017044903536712164,78.82319073288689,1.115595440099764,0.08312935954272169,79.31453147860977,1.1062067800323818,0.01861833676991819,78.922048484521,1.0904878131106017,0.05645246736853353,76.48698810086525,1.0358475427839302,0.008799572544791037
2.575,82.28556746340098,1.0395565295834097,-0.02530255671628252,82.8573427222796,1.0167013031793062,-0.1353760627632532,63.10505192510958,-0.23111279401318136,-0.02982371494750462,82.06348838143987,-0.05231468572419001,-0.1544594649580012,82.40581482508978,1.0188559935633337,-0.08829618581492613,82.47742992958263,0.9795305857456824,-0.17366554514573285,82.23684092233526,1.0322995243154753,-0.15169954824863688,83.28427814799606,0.9764653152389104,-0.05882337186005682,81.71237157625394,1.0141000563961533,-0.025149876466138865,80.65035492576344,0.8471993107110984,0.009705348409932799,81.7708481982788,0.977769096359837,-0.17255395443543983,77.60544685634503,1.0764139834889546,0.010958861858585953,nan,nan,nan,80.9638076163785,-0.12725662353445066,-0.12685538613747577,82.81798903131363,1.021802748658052,-0.09991704185670941,65.73484417862007,0.370005158576548,-0.0021985294333311343,83.1198316521484,0.986299201123235,-0.05283369244742639,82.4961732919745,1.013488578273179,-0.17621562809156993,79.99293395655725,0.9062732340367993,-0.025480913631069746,83.03726844844876,1.0009038815106832,-0.028170218861884,64.8388419676283,-0.09145873886454255,0.0468949553434993,83.15412227258426,1.0521154536378319,-0.04785599730498537,82.76821461470323,1.016968224348615,0.046778492832074775,83.02136182108703,1.015015921533498,-0.0731887147688131,83.67151265479472,1.0890276402493457,-0.07352325776882825,83.76783194965724,0.9962703864779927,-0.14553950235728072,80.07358277319082,0.797796771394863,-0.07010366022285015
2.6,86.56308639382372,0.8516222205501263,0.03739653731923022,86.56108540544341,0.9173803066103691,0.06286844736097111,62.027029782371464,-0.22544117998817156,-0.09608933982218584,79.94209379175655,-0.9550412413849027,-0.03121543157935879,86.08275174609253,0.9423754031243675,0.008734427268142109,86.08306594467864,0.9217327604530918,-0.057982719480706636,85.73989796748599,0.8759484813499461,0.055719544823061615,86.88243716904844,0.8561295860400101,-0.04211237616123238,85.24315625217984,0.8757385100050684,-0.04037483322337429,83.39791812943153,0.7260705635462918,-0.038286719158955,86.29637597647161,0.8259357129623561,0.17854737798780057,81.51242833615528,1.041354735435873,0.049384527167002715,nan,nan,nan,81.20454230924875,0.26775794132398023,-0.04324680737608486,86.60573734359274,0.9343659042538024,-0.038504833326138785,66.63433121152977,0.1198805256289583,-0.010373103307800294,86.76415807659333,0.8256093941987847,0.09450920006849775,85.93947391106353,0.8916120315065836,-0.07262578199639527,83.44248811710733,0.8573786216799809,0.07092954634730132,85.95012532055912,0.3686418928664773,0.07287188020314264,64.73463361091824,0.36328463980012243,-0.07668194919787673,86.88236442147424,0.8634460293460534,0.0872208251478248,86.52960515747228,0.9012354294793984,0.09098400877377556,86.79220383718982,0.9338042769843884,0.08381388812556678,87.24661308191293,0.7416141556599495,0.15948947520896206,85.2937088323555,0.947993951934965,0.054224709163486484,82.81405248503826,0.6668172261347148,0.02236802001338627
2.625,89.69890796831572,0.8300746203204256,-0.11429883554672152,89.53222583314837,0.7568487940159656,-0.014974039893424412,62.64568364948436,0.925865550228856,0.02269612790418352,77.64087752387208,-0.08904352064667698,-0.06845628890544428,89.32127538705636,0.8591061938579402,0.02057655741923882,89.22260981907355,0.8002867127409085,0.038511594175574225,88.72741274208855,0.9116902280532407,-0.029604104363792107,89.38651140971632,0.7855180363937759,0.030648384065125323,88.30963415045959,0.8366158443984034,-0.12918806259015198,85.95024030639321,0.7182392884873234,0.009340111074696567,89.34855455088874,0.8741545367070245,-0.09096848164546764,84.87403508648657,0.9649180491706675,0.009514119007120535,nan,nan,nan,82.93512949702124,0.7095090212316393,-0.06065053816941118,89.33313843001528,0.7612629036447633,0.09871912302983424,67.58898660738369,0.34554897567045,-0.006700774857257272,89.6285891275935,0.8071177591384914,0.0005414437048883898,88.49862120510495,0.7351749484526227,0.4093556848923394,85.69361225633976,0.4478494359541873,0.029074824595800852,86.8526602812021,0.31332773549163007,-0.07977418081162654,67.4414331586926,0.8911549495715037,0.06455486147671309,89.66979407008348,0.8035467615633001,-0.010170265271074098,89.48641009623162,0.8325942768381929,-0.11795407799149649,89.62847934080237,0.7687215624783198,-0.10613152162032585,89.77037934125961,0.7000855257972702,-0.08694018924504619,89.98024450345233,0.6721527296448768,0.057834711682652806,85.24661785368664,0.7184928367682042,-0.00497775271532287
2.65,91.95705888597975,0.5291729156607905,0.026889862389560634,91.90909704594041,0.5650886041055345,0.023445384906906522,67.64043349923547,0.9635983168650387,0.13373774382507966,78.69356792759372,0.3087685148792864,0.07132533165369384,91.72164192217589,0.5193635887458548,0.08951334331596722,91.85121944947446,0.5640727695487039,0.11110099933117812,91.74375005648464,0.645778069945009,0.06959578400225147,91.78216633979814,0.5340915435862418,0.08742085945746628,91.35902264551886,0.7202949044094207,0.0005166955944172474,89.07382851665727,0.6682627786627833,-0.07875256477248166,91.86050281932108,0.469476467897267,0.05695102584021304,88.674378372837,0.7670310010889376,0.08582068160217629,nan,nan,nan,85.06779186769313,0.5122670297210414,0.020333534768888287,91.63203957014721,0.516746522439946,0.045162881768875875,68.85178760167808,0.1730258371126009,0.09176297399414318,91.90051624929716,0.5190504342165411,0.051453307200607076,90.9731570256394,0.4530588032910874,0.05335351549349139,85.01707111378242,-0.5807973772263365,0.07515078615265085,88.32965928436892,0.11421599584685943,0.05112320487039332,72.30185892830814,1.2968425876850544,0.0579445414630715,91.9927934736569,0.34074038341843693,0.1169093931932329,92.03655826832083,0.47480549338566175,0.0015453041463529514,91.85872723947486,0.6112877351279352,0.1187208419782887,91.86310432189077,0.491895421831233,-0.008744716987486162,91.90879621933459,0.5855702245724999,0.027207217617228927,87.68002114578438,0.5105483426726972,0.05517951731224669
2.675,93.86188303522624,0.43247843426277655,-0.11484759576417697,93.77830863244942,0.4634952235596289,0.13633691115834248,73.79392665951424,1.4009114271542222,0.07757809889878485,80.56514638303238,0.45552234987948564,-0.09745040791358545,93.52004477225768,0.42752665969832254,0.11335609639373675,92.73928166230777,-0.22242558026683223,0.08255157321642802,93.88678707799991,0.5624718642217942,0.10692111191019804,93.39387856292585,0.5602263659920628,0.1187065351780935,93.52102779703515,0.6073017959469111,0.17960820944090328,91.53982550925994,0.693395193894634,-0.10880267107370359,93.68525281142897,0.5478774334239285,-0.10734985073918324,90.91730637598486,0.4364625827428438,-0.13250021503298393,nan,nan,nan,87.09622144957801,0.6112098148543058,0.13365206013127634,93.28049311630467,0.6058733838044309,0.1367733153914315,70.12226333265144,0.3553711848618838,0.027572732109990422,93.79879795555598,0.5872156480685637,0.024623341443232805,92.50283906733141,0.400123783519049,-0.027941982475636284,83.80154794542538,-0.057724358287614276,0.16817837804991465,87.28363767220148,-0.5427743361570658,0.11165301907408343,77.7254073903106,1.3076818706171895,0.13309562191498547,92.55001949742261,0.13452443429605665,-0.0005186072509346662,93.98795214967538,0.5632805347986399,0.05634143581852177,93.75790172623128,0.5119780916591145,0.13421542912120213,93.73802670063935,0.5780424473890751,-0.14904381519888288,93.85860973580958,0.5676721306602658,0.062031162427071906,89.5482554807424,0.47950873522374693,0.042589595449164415
2.7,95.47564462492004,0.3807950132744696,-0.17403409364992894,95.43059837516104,0.4799382456236573,-0.05788579143194163,79.18151626879096,1.241791852285305,-0.19143449069978455,82.5575507711639,0.6835795050723886,-0.16078509569851818,94.67692827376176,-0.12429938688601927,-0.09160460265787779,91.80761958880353,-0.2132887341584358,-0.11559820305958105,95.58642675395369,0.5283724857787964,-0.11034667223626055,95.21521038842882,0.5404010453382104,0.004299332011268734,95.31765788313326,0.42808828579032177,-0.06213131750912643,93.65445229957564,0.5349120085642107,0.10159826292841509,95.46072927889978,0.4436477813721348,-0.2670803768805782,92.14113408406078,0.031375692423881135,-0.026803136420837245,nan,nan,nan,88.92890938852332,0.17613259302568696,0.01737994205785455,95.19508375355012,0.596396092361068,-0.13443958779462756,71.44965686037618,0.19856278693751928,-0.017226974419880185,95.43284086228516,0.420680148731002,-0.18891748647505718,93.68113401752427,-0.06835312599037346,-0.11366079271128647,78.24871101915525,-2.548010942501539,0.04768661566031137,82.57378005984647,-1.2486446006076461,0.08631887006472892,81.93216654363897,0.9495348925669994,-0.28435359572026164,93.1886493013425,0.20158333394253336,0.0639783632560502,95.66794992086943,0.35995692712166494,-0.07962462337666162,95.4083941201983,0.45200895167353594,-0.026519586598551893,95.441380559146,0.4829031899223183,-0.13366482921860637,94.49642449563754,0.19823682098220902,-0.04810252220813075,90.72602197970987,0.20505203450575596,-0.07851809571155477
2.725,96.60421617050847,0.34997277604909544,-0.2527782841984645,96.84651535633846,0.35532699247829996,-0.3338256837618867,83.1052250921443,0.8779783984136769,-0.33162961268071284,85.61953320277428,0.6649573662485447,-0.29223876933452064,93.28887501146444,-0.388373744437039,-0.3811568525777881,86.86326850840155,-1.8968952225253695,-0.22051381193665281,97.01816524869166,0.3000541890143766,-0.34620081087281634,95.66132683522176,-0.5097946078260767,-0.46023852170436597,96.81789390823944,0.3170269511582857,-0.3246737841574959,95.39613111043205,0.30313115022441356,-0.2583834325137782,96.82411658805516,0.32603347058835647,-0.3920632359587751,90.6674914839602,-0.6211393145351715,-0.3336351241494337,nan,nan,nan,88.94354951797197,-0.3027841533415798,-0.23988780057613857,96.71211817590168,0.29691144194296765,-0.22660733689880638,72.48500624740035,0.2731038762094978,-0.23609570327939586,96.9018595901849,0.2950128212915009,-0.37380886427723403,92.60459070806169,-1.124138853225464,-0.08067862091083516,70.71301729450839,-1.036810884350896,-0.22836113593491417,79.40636483032041,-0.3749760371760168,-0.15937089095536897,85.6085446652719,0.8156956825973251,-0.3161989673822132,94.00914823412441,0.16180675398756428,-0.35522283722846115,96.97563976906105,0.26794942004190575,-0.33336821597474636,96.75618194260309,0.3868458342730466,-0.3019273795608337,96.83387408698835,0.3832393699870019,-0.41865117422345904,95.20605349903352,0.25024849841911906,-0.34358547245110294,91.11474828310655,0.014815287020294617,-0.3016440929400081
2.75,97.66349622065864,0.28434635264063973,-0.35417397750965196,97.90397620505499,0.2267100043089539,-0.39049662887676356,86.15155595950736,0.8538156106340743,-0.2649383061115506,87.75167554632782,0.5669609630659779,-0.28706236521704065,93.05800408136447,0.21625609483280234,-0.43701435404346295,81.9667976834094,-0.968525526918208,-0.49042405246589454,98.0920996461415,0.3912813656684067,-0.4406836256781773,93.0863734279324,-0.4596606694240441,-0.5149932433117362,97.74500435944826,0.3560531546479872,-0.37433438410006303,96.9434579787947,0.42813029080479414,-0.4251002587567998,97.62103927679162,0.3250767761175324,-0.3562938309647892,85.49310645072126,-2.1636622058077033,-0.2833557116099269,nan,nan,nan,84.88421603355415,-2.3531694103271783,-0.28074613270390425,97.75028241448653,0.38794906803890183,-0.3671456888922259,73.76296440545444,0.22529834882738917,-0.1934126219486832,97.77932260281361,0.28910351019903424,-0.4018268922876758,88.97005409182708,-0.6692832732214723,0.20001917999100335,68.96185061576642,0.3576887917794398,-0.2581906097345437,78.78043834595749,0.09395385531302033,-0.3256651042790242,88.37375373442283,0.6635442893858263,-0.2652665937145323,94.5458857222373,0.231292847878617,-0.38162249866602915,95.817329882307,-0.8729943147059356,-0.29412067125102825,98.01262566342396,0.2588183522467754,-0.3913663634259794,97.68687195703399,0.28609946508836237,-0.33310116964107805,96.22380750903774,0.37354280234075865,-0.5560980235644558,91.00103959257898,-0.02685493826340989,-0.3386965571505606
2.775,98.58906218926002,0.21748274804241768,-0.1060409563897159,98.71242851571942,0.25357782289647063,-0.04911902377760583,89.46832302394745,0.6117005415171973,0.07749949636659784,89.80535018981014,0.4015547969444016,0.036558685540959944,93.95656475942205,0.37673662249219664,-0.09693731950455571,79.65362421925306,-0.277453385480563,-0.0037785242779484612,98.85944385562418,0.2628093062667987,-0.04678892909011514,91.34744545818008,-0.3700430525038177,-0.23916429870352532,98.77073106200207,0.26990214242638355,-0.09410461515045526,98.02072688336958,0.28403164428124994,-0.125807896506181,98.70001977135017,0.2642588761797751,-0.10177413246842727,77.7367800732715,-1.4009222256523302,-0.15497893578596258,nan,nan,nan,78.00756308077017,-1.0358080533159486,-0.07218944473542387,98.74911228031144,0.189420471157733,-0.021409417989542948,74.7420856648559,0.16183054063631622,0.056355397277145475,98.71331956072319,0.2862085184227093,-0.0745800806878138,87.48161594599432,-0.19143228019194652,-0.47557469301111627,70.89923057161909,0.6862834515371018,0.014865334857025611,79.22061742182913,0.1449346362121363,-0.02521998062983624,90.39892617902349,0.37482731247220186,0.02677479603027992,95.39580627170064,0.1299375448798192,-0.05081503723701602,92.59406774618974,-1.3286807926283295,-0.1190895091973388,98.6898292259603,0.24061450162149473,-0.11836068750360637,98.69378898191117,0.2066786290278883,-0.09470718769370814,97.04198987899741,0.25735382820481195,-0.08772861178697286,90.96993811244381,0.040632165817846747,-0.07784462288219435
2.8,99.26897603747815,0.1726095604492126,0.12727990996035005,99.40344363582483,0.1012093764224117,0.1257551093530245,91.32870169949874,0.43919577783983277,0.043182770319149716,90.97767427156903,0.29018542323625657,0.12542906785567648,95.47548345530244,0.38459876493822553,0.08534648812978772,79.62949055772292,0.19340671146206223,0.0031516717373393788,99.52983794137548,0.1409880317778795,0.040797671375449124,90.86427257438194,0.0016700012889954707,0.025889677290251222,99.44011955960595,0.19082623429146145,-0.028529434224538686,98.82198713338593,0.1436769224947163,0.06367475156604842,99.41270516758216,0.18188107341466872,-0.02636371357788725,74.50874358751126,-0.3258330214117433,0.15000331698239372,nan,nan,nan,75.93693764051449,-0.08237155595522352,0.17626321622154256,99.30254420070196,0.12776623565447734,0.10568041153388173,75.78782095641516,0.26099565548535647,0.14360459207726078,99.3523621078517,0.16559798738194437,0.10525133706525733,87.7084142044115,0.06946063500792407,-0.06006678460563004,74.50709814560886,0.7928889547362742,0.04356473992441659,79.7400948325922,0.05428838174280895,0.06692507609415288,91.80047536206052,0.4195224130952827,0.21344768006380704,94.55246607656947,-0.806758452767433,0.11720682651225264,86.08496538852133,-1.84559253985188,-0.003628416434003995,99.29734856651808,0.11185848050215681,0.048497551403686834,99.41574643996474,0.16525745355597415,0.04820553358191684,97.95787999855642,0.19101040193441787,0.13238983061980913,91.20422358166098,0.06153355626904236,0.07491835523301578
2.825,99.76779879663833,0.1506910522287642,0.023520097040078514,99.96152284796389,0.1440559632431201,0.07939482470635531,92.66068985087179,0.4985003263736525,0.06940097166843512,92.40408273067344,0.3902347871094329,0.12990053570493074,96.440615636997,0.21078161870756223,0.13731659495861115,80.83115187292292,0.4644817973134715,0.10874028019769348,100.03220329878332,0.15596111660511264,0.11985205221013889,91.46584814533571,0.31281581171294315,0.09321587753947845,99.82251563571192,0.14373795050967303,0.025908831818214552,99.62147539750006,0.17543519201560812,0.07255220934854187,99.88760656389876,0.155396710771176,0.0061653771606771934,74.91445804044963,0.5393598023089272,0.045796991555037886,nan,nan,nan,76.7678447224257,0.3130448984800869,0.11856815788872134,99.84957579393733,0.12289048708443928,0.09141983463737403,76.94762813917126,0.2095640296352193,0.09827008582784356,99.70109381109309,0.13170127513184526,0.032289580771737436,87.26106491024109,-0.5521931187483025,0.3108849359109092,77.86196020034575,0.7693737860808484,0.09010230269441291,80.04667033637259,0.11450181849355329,0.12054303123115545,93.21344965171428,0.4270519127346248,0.06210795436647372,91.49000478294667,-1.3815379003234398,-0.016388679832079076,80.60135204903634,-1.1090094314164034,0.10464429196894956,99.82397960285644,0.16805050634611216,0.12833850820943732,99.85842821146134,0.17086990002407176,0.05297307089801927,98.50003674336303,0.17890112753400417,0.002102302607837725,91.58932231090844,0.1161864567982441,0.08430480084355944
2.85,100.18150801084175,0.08406761880699087,0.2551464757573844,100.29544716146911,0.1110192538864939,0.23558491499561277,94.87849178559819,0.4716381126797042,0.2460948570085387,94.04562877148697,0.4598355983329211,0.21759882818189336,96.7212080022363,-0.11549277879802983,0.20551721888143512,82.13091606552469,0.14149739229911534,0.257684273010951,100.3546117801724,0.05911543859621041,0.21968464451546899,92.92357263031582,0.3633353173853403,0.2482091965395171,100.20646360311265,0.029298333120216617,0.2582021766374144,99.94114654917074,0.12914163192400244,0.26770070876714,100.27829488830876,0.07568354106013096,0.32540330415899904,77.20667133891601,0.5391982297510587,0.14502272854088885,nan,nan,nan,79.2076337650412,0.6195347834461538,0.23920813643403116,100.23117507282946,0.0987581996172548,0.33262468805996115,78.04559631160463,0.4098469304139249,0.14147244946934912,100.21983889473628,0.08591115698822685,0.2012761738593824,85.14333723208527,-0.5575303215269778,0.36100965250254236,80.52966904460526,0.7565892771270679,0.18506329879091812,80.71460072383445,0.16462792836733062,0.13149411007664671,94.72218593566753,0.3972229543150189,0.21053364186328394,84.49711621395423,-1.5505564292899996,0.2471781869494925,77.88186094771879,-0.31650846051123366,0.2607244342105505,100.23414447396198,0.09497024711931505,0.20082515876081952,100.23310591070934,0.08415525260225705,0.27403652996096056,99.28194048596522,0.1666058324304281,0.3345561639055614,92.00424662399467,0.11207860160571688,0.2400740780735497
2.875,100.27115961420343,0.051207839743701175,0.1379223407914009,100.28166897028133,0.013257894669502768,0.1804992067767054,96.0349131950378,0.36622833066420846,0.1724201346698938,95.20026994247418,0.3964905171282278,0.1198008012317718,93.3941978008449,-2.141835060243172,0.09093427182876675,78.92367974328401,-2.3242907410579523,-0.06711703931828092,100.38958373024418,0.025139500937632404,0.1645965290646529,94.38331529940106,0.44106176862373986,0.07232999413914928,100.31792016098503,0.033765201348608956,0.12153442545977008,100.27449573741991,0.13677309357982695,0.13194366675451313,100.3709167315656,0.013252678796809903,0.08851440546403214,79.5110002694937,0.5516001130588971,0.07266776212699702,nan,nan,nan,81.99400654196846,0.0873431657783456,0.07731402925980312,100.32052958897202,0.010932855331344013,0.12743556019299712,80.0259341010099,0.41187032908147564,-0.044250692611399085,100.36720436283308,0.06217667284861257,0.06952236296358706,83.61921341159929,-0.1584659647061375,-0.0137656070480357,83.57887418613569,0.6755388375355841,0.08258409050590514,81.31192902953407,0.1432384931056355,0.07542226604108515,95.91119724615538,0.3398573743874918,0.12982104591122573,80.42714784332391,-0.7606001921718951,0.14193613429729665,77.65659851146155,0.30946750462097394,0.07352570585832874,100.30005940513196,-0.03859374277123272,0.14443282666183282,100.26312726558406,0.031043116657351773,0.2129087383525511,99.60721808064109,0.14341871268985953,0.178995537740444,92.1894464307834,-0.0472048680145024,0.1016771398845998
2.9,100.25382709464121,-0.09106302048143221,0.19528887031084163,100.25559115749398,0.015117463683833345,0.22848346246061205,97.26123573593519,0.30939680330297226,0.045811797076481024,96.57403948816423,0.34438510470220635,0.08375478532924488,84.68930119413088,-1.610623183264891,0.1663160260101359,69.69435521074477,-1.8352119346649505,0.15631421540320684,100.24929234557081,0.035571997664646623,0.20957587177846979,95.3551134142252,-0.1145962802976096,0.01133641315101223,100.2657972703883,-0.05651684675894013,0.1824549644739089,100.40453530637511,0.02616936332926718,0.12894798311474795,100.29490659554779,-0.04472743422830908,0.14011359874949558,82.09938311492768,0.6508677244647257,-0.0239498440511083,nan,nan,nan,77.37016871117235,-1.643780463563123,-0.020562965988159612,99.93784693666036,-0.0631444455339589,0.05118893329999256,81.4143279423037,0.3306090597454473,-0.011529889667268362,100.38639139436094,-0.045071400882024215,0.07026087394933136,83.88964366593916,0.29669972714419934,-0.07209135211794983,81.83268465706142,-0.8370987478127417,0.13613192961895365,81.90279813499178,0.1413210441517553,-0.0002652607403081514,96.9099053593167,0.2580866862965638,0.039739404391577686,78.67048254628537,-0.19644692690191368,0.025627853679451973,79.3774862099807,0.5788551430278213,0.0289182821072571,100.21506678785906,0.01955679785070185,0.14155343488873187,100.22414855689635,-0.09171369156857374,0.02173704319095066,99.94771321318044,0.03415130007735395,-0.02194906224899475,91.57904168176617,-0.14356824642067895,0.07652829472682457
2.925,100.14831861399405,-0.03875520247446161,0.2855742897682713,100.22823488421055,0.0691237214213336,0.23923218372969393,98.28835876136897,0.22980494386109507,0.3072892717306613,97.6731813490872,0.26017084534689144,0.3285778250756909,80.42948840460578,-0.6931015651919863,0.16272690953068422,65.514398315534,-0.22410688807835882,0.046089254048560235,100.3268425807177,0.021536654867078384,0.14419694541671968,93.48451344817674,-0.8536602233432131,0.2230920574248114,100.34988799199942,-0.07451170877337211,0.2335973340444738,100.3817572598717,-0.012434282113816007,0.15243102200341815,100.18817983210839,-0.026195210659394716,0.26616350752315393,85.38487489393552,0.5813235027420013,0.0976816554756578,nan,nan,nan,72.75430490065749,-0.4855758361340887,0.18609703593161606,99.87101965492218,-0.04975501901778771,0.3085654682987099,82.30931557534747,0.2125617488573489,0.2114335439280673,100.31383305757663,-0.03771695050264658,0.22303717142849083,85.24545429192784,0.43658004624756125,0.14896065920713772,80.86127326141789,0.22781367113733947,0.10380959917553748,80.74374780348823,-0.3894344718195185,0.1464674761938121,97.79238392278182,0.20282931224922796,0.13983670325683437,76.7386835115296,-0.895540731642764,0.23641265900493508,81.77028742414427,0.5700779381916277,0.17556683589953004,100.17504969935045,0.048678855194404486,0.23131606716540365,100.16288269542444,-0.006694833456366266,0.2148162314145083,100.25706406506164,0.022539384107238672,0.19163780885511686,91.25573344796958,-0.036177691959385076,0.20018438062125984
2.95,100.06915132570752,0.02001719441801985,0.10482105306664671,100.11324815605359,-0.024575967743999116,-0.0243301178155772,98.88363899095614,0.2307153568981321,0.05230173793772458,98.454462940957,0.22910704628232043,-0.03693419258803565,79.0851237876959,0.12266573427059027,-0.034770269806106924,66.81974133301571,0.615226380129366,-0.15945691097535125,100.12181788631653,-0.022641281775081117,-0.15075886933003438,88.69011709257937,-1.2787742980831471,-0.11010730849825434,100.1263883749765,0.015071257999056498,0.04927802371713087,100.19703098494676,0.042351473461658753,-0.08251962822075942,100.0578431856228,0.01849481569550846,-0.03843422813273428,83.68422037754884,-1.613630811281407,-0.08204647322945852,nan,nan,nan,72.25328543967153,0.3002957328895947,-0.03677923457133947,99.79997323462665,0.029650542974307047,0.10276237223835961,83.10618063575252,0.12407744379859181,0.05228322085011225,98.77656475636616,-1.1499744875054316,0.02518279726718045,84.66803654943462,-1.0872968075763187,0.5213038190170174,77.25986360431317,-1.65222967408664,-0.0772741465338626,79.72544714982313,-0.09175031112001078,-0.05670608934657125,98.36716835816084,0.13428321575134444,-0.05283508023436695,74.1719439148207,-0.21239804762271491,-0.01581960649293994,83.7532339286653,0.5573284527953016,-0.08679100571607747,100.102040463507,-0.006084140811173908,-0.055749960177759406,100.07802768795169,0.01563790722516188,0.032211728636666576,100.14885948319338,-0.018886849369019174,0.08577290532165985,90.74053638570655,-0.18813280489543957,-0.003015818544669231
2.975,100.21983907436952,0.062447128121811635,0.010656462086046453,100.19045151345865,0.03049034289771726,-0.02000179092482715,99.43002183681224,0.2407052770885742,-0.020661554021091155,99.17773768400995,0.20262948893940105,0.1810527581423546,80.50842846301815,0.4009265314633431,-0.024960514399428042,70.63202973315606,0.852330696545051,-0.011906654160535924,100.17734861182657,0.043557796253995675,0.24596758471428756,85.00835399484787,-0.6747449886508881,0.10766053516846028,100.255949418698,0.09227813204892094,0.0966427635691127,100.21468552982125,-0.03651886145382736,0.2131365129381439,100.15745306894466,0.061847985873478215,0.15490762645810863,79.31655905838517,-0.8460501019988118,0.11505560142215364,nan,nan,nan,74.42289990822678,0.7380046140162052,0.09834035015631129,99.96990710712623,0.0694779216012209,0.10288937508783443,83.11909613676185,-0.3943568462128564,0.04209952099482025,93.25159648961753,-2.142711258472155,0.1466485228297367,79.05777272676804,-0.8489547624195799,0.19891859476369622,72.31677842493862,-0.5248528898659871,0.0686153576008459,79.9652813182276,0.09293428154489426,0.05624969385000344,98.81501005637257,0.1393250352539565,0.0823763335973432,72.34566194641567,-1.5327928690435815,0.0526161345366438,85.8376208074625,0.582659772247831,0.013320742173935425,100.2028813867984,0.06399153954438577,0.08695952788561571,100.16156509750081,-0.0025739290683173544,0.10831721209463209,100.19289557341209,0.02012855323077424,0.15109964197565856,90.19791299867907,-0.13239285642057774,0.0902400135415945
3.0,100.21807425207824,-0.01838031393217535,0.10012069116832895,100.27199380136314,-0.03445519966109945,0.015428089095954278,100.06951321191355,0.028333117199969355,0.18777309824637278,99.7246470323096,0.10329567673671812,0.15785685381147144,82.2891625354291,0.5542201404204372,0.07387571783963102,76.4136994417928,1.2024256164854135,0.3383548401561019,100.34516853179457,-0.04311699645082696,0.15785971216332226,83.3246116060897,-0.26923564872227884,0.10828120110742082,100.2604891876235,-0.07180648260011316,0.1610719921357569,100.26853034865299,-0.07903375853218442,0.22164699963846216,100.1912624937129,-0.012242878574397088,0.04513696430257173,77.31417514596596,-0.11598521449545769,0.1694921531064919,nan,nan,nan,77.44647228623785,0.5116350162747771,0.11449201300289222,100.05475517844935,-0.050751503620311014,0.08644049928569947,81.25929771351775,-0.24599794125376653,0.09411677358639821,84.4601560496715,-2.451255928397796,0.11845857549822268,77.06520400772538,-0.16980339325674737,0.24590193170848978,71.71875323335595,0.36646929835581216,0.051183694043169324,80.12640510544034,0.019402056463794795,0.16811531535446797,99.11822502888896,0.07368090036625059,0.10954237451368905,66.34727791464341,-0.7180398647324719,0.08852124949631765,87.45744869466328,0.21100783473099935,0.07972405099190044,100.25513748168655,-0.04068514054976069,0.12202663537648709,100.20720215729338,-0.03153627877533192,0.09448448361736815,100.08137192250103,-0.07898543306090788,0.15286353558317464,89.85156137451204,-0.05443369278325817,0.1305107777932065
3.025,100.20320198924179,-0.008493585077978694,0.09608770396212886,100.14787284365028,-0.08960634521046065,0.1251662939782604,100.21446627750869,0.0017558335630571964,0.15307737450692438,100.13236924719595,0.09413897548840869,0.07689691800774251,84.49651589513542,0.5802434906667737,0.05449184272438081,79.54481976294956,0.36207400949057233,0.004785331489507327,100.31016369251225,0.003874038605913798,0.06713387970277539,83.43135656154158,0.20247113584210444,0.09483062054170044,100.13177473679966,-0.03522043607852057,0.07694819227977706,100.2007191049415,0.015521397022127362,0.12971007927449338,100.21105219235949,-0.018610213222685197,-0.02426103148559086,78.04585262918584,0.32702859675126866,0.06523714393156865,nan,nan,nan,78.67984035278525,0.13362896510793526,0.01831617014053954,100.1101550790585,0.02049844324655696,0.0642203226567307,80.82361577387275,0.2484077692416743,-0.00763638858923768,77.48403185497207,-1.0678489752951315,-0.008150384971566418,77.49962279763692,0.37467130178618985,-0.05277611217492529,74.01682294945063,0.7780520907552031,0.1130575951704329,80.10195949320202,-0.0315079291010769,0.08156192346981539,99.3797918076124,0.07757404663200872,0.16395399926926996,65.81650184243716,0.40540538537186005,0.047888925024734096,87.57517483207975,-0.25502225761564795,0.07519428816240839,100.23459790217821,-0.056862932897057974,0.039136321268889565,100.10026386931875,0.031556983364586816,0.10209726695356211,100.02081716650268,-0.03513379266085701,0.12195371225403018,89.95653442616518,0.08234383983107298,0.06715687950193408
3.05,100.1034409091017,-0.029303923373449288,0.11852062741581448,99.97336967579837,-0.0014840038063453562,0.12436352387163693,100.13929539408288,0.0026748209746999905,0.07221546594308556,100.10026061463833,0.017075210144419588,-0.03763818297711724,86.52557778051771,0.49614871855853054,-0.09932347186713592,79.57573203477014,-0.20535137209087184,-0.059296813814432935,100.18900740306186,0.00879053166963389,0.07710077109484686,84.5924049813904,0.3646749293823662,0.01336904618477292,100.13568376594331,0.05749634452292582,0.15296590749992084,100.17488020232464,0.06700726682015153,0.026346114767999213,100.10118740611212,0.04636961000330979,0.23624176657710821,79.17513914336824,0.16506476521718058,0.11442338147979293,nan,nan,nan,78.63035172295076,-0.3778726560458521,0.06323077993635431,100.08165179873218,0.08915445337705202,0.106263676843064,82.2557238212957,0.23381935387022398,0.159271113840743,75.2669812710802,-0.0442113254063959,-0.05736293479541101,78.9257943996034,0.24618827806054175,0.20816959356703524,76.77553668176905,0.5573615331039666,0.05839734571485641,79.988317782492,-0.01747645863588794,0.03630419575895217,99.43727848423883,0.05272162751127196,0.1850668228827417,69.07862023620152,1.0060689961940237,-0.031227169007081414,85.40923526231381,-0.3966339016744797,0.004494580582995731,100.08421452424716,-0.015244746196963262,0.09657954149944428,99.96750201337404,-0.06636364325725486,0.12744578639389237,99.99006837254171,0.05420166655881281,0.1047709216141676,90.267090227278,0.09243504301926443,0.07202769564032185
3.075,100.05775801816306,-0.00411808947543457,0.09336466894696395,100.00576039760693,0.05451887978451082,0.10178072112249861,100.11932134391064,0.043824266838247396,0.09474386405824446,100.09591923696267,0.017420084590488695,0.09258042169182408,88.26891961851237,0.4205282674840747,0.13228567073017464,79.41362188523247,-0.004689828761632181,0.058746787822512095,100.09475552899023,0.030625815338176272,0.0853625797257973,86.0280957619985,0.4076772817879294,-0.025929176713525716,100.09535958415412,-0.015269821547641803,0.16067763259365156,100.11518144442437,-0.00020068015264117223,0.07513319298666128,100.2122307137621,0.06709742077284096,0.1491593605815132,79.939229915303,0.16893112640916833,0.018322761971518876,nan,nan,nan,76.3429948232303,-0.3689086084825268,0.04184206180651529,100.16852312578949,0.009517847536626692,0.07948584931240174,82.45982666990216,0.06241522594643465,0.04276009766622141,76.2598625805038,0.4964205203144831,0.0903787000965587,79.62777939746037,0.14618891071236023,0.14596183722187953,78.28377730251759,0.21186776159907642,0.02416567841822106,79.93834526812309,0.05017570760449045,0.013552417129351721,99.56036447251105,0.07476928880660863,0.07452580301359346,73.83921894936186,1.4008151407796972,-0.051235069915811386,84.46428786485825,-0.0698370532770257,0.08699862074854856,100.09285259986672,0.056036918862074604,0.15723738105324447,100.03730217337495,0.01891176882554929,0.10792972565753736,100.01949637019091,0.03126508773967928,0.10468084973201734,90.62163140186846,0.13223932960142462,0.07818049749832456
3.1,100.10117360278491,-0.04175338172142663,0.12764527518980004,100.13389419442369,0.021252481312430675,0.21428997642163727,100.0318484187968,0.017322218701654103,0.09883099886733632,100.07380892238754,0.03456862325875423,0.04876231278570704,89.43178169279201,0.3767781479497541,0.13789276518959298,79.6167790967731,0.10690544593847824,0.08423074468063088,100.17484667043841,0.028471450329486434,0.17033665923291524,87.49732439913271,0.37497255386893785,0.2101769326026037,100.17977991002547,-0.06799875204374611,0.1673872008359335,100.09498996994132,0.041263210751438295,0.0749332642009157,100.2160759177418,-0.06743834917907947,0.11322814835843426,80.13623076766521,0.011564024906327651,0.0551248421151878,nan,nan,nan,75.0251579131934,-0.1218748157695027,0.11968937027704929,100.14202123345619,-0.052875793070279134,0.2891585079122003,83.258484944387,0.19272105736692877,0.07692520826368227,78.23394801991927,0.3781220701989821,0.1041468850665806,79.93869959710258,0.007348239822392057,-0.025170176366399517,79.00766105619408,0.22958766303451994,0.06346906127015471,80.03157970291424,0.05139898743635971,0.06432848119835985,99.72258608848958,0.05164274473903288,0.055597834045273305,79.70590333951615,1.1221155849075557,0.08582425323531286,84.93922903538319,0.22852892188571908,0.11460460707034237,100.17927157171484,0.012522969042335224,0.20041278073039615,100.15171059865749,-0.01962877432880604,0.13668379406272874,100.13318496524663,-0.004944023125870112,0.14821342082667993,91.12631886516314,0.11642290024849508,0.11746892592292223
3.125,100.08603512953877,0.06502218113805557,0.11321001093201521,100.0638762256645,-0.010331179006796684,0.08113114393698675,100.02162102467783,0.050987827257855015,-0.026653956442438453,100.05727658230403,0.05360988821039896,0.13547868462854312,90.77655021567521,0.44126479479467995,0.08386287233554092,78.45936491811185,-0.20105780177919128,0.08224914836633537,100.11163975700511,0.027903326303344057,0.11966952000309003,88.79450478553285,0.380532766061831,0.026525855318832184,100.18547056895606,0.024427226419733453,0.04665258722975621,100.12642949622376,0.011631075456112996,0.21067027445518344,99.95283199759508,-0.004549672522794198,0.0021462449053878396,80.12310824518458,0.011424363873462705,0.06681593831980434,nan,nan,nan,75.20979711815698,0.15681110948817,0.05930916014346412,99.95367078701723,-0.007898566631647019,0.1361336843616459,83.70830800001671,0.1573512087283654,0.08251596420482422,80.51026785941515,0.12330019854643623,0.0899059376267765,79.95399536744111,0.014776199203401064,0.08851268263032966,79.39629429853815,-0.3130740960230449,0.09008746831366787,80.07508214248065,0.026020446966722482,0.041050930479001504,99.68655930828496,0.0051226424334937445,0.07467260170783482,83.09400010790206,0.9740784413014892,0.024699284816698024,86.31714430053239,0.45679808633011365,0.13335348176016126,100.03534906664898,-0.014704210272820921,0.02111890156287602,100.02525388987279,0.03527270466632214,0.06258241542098117,100.08375533662458,0.0001277781882018745,0.1492209930002228,91.47232746117605,0.09859386956527577,0.07979687320070085
3.15,100.10809341233448,-0.05453174279807617,0.3037469334404985,100.17586502601941,-0.09021150829120839,0.3036495255014357,100.2068169172417,-0.024368041012003197,0.2660005983361396,100.1807352959644,-0.04082265188699645,0.31937777851163074,92.33735964624184,0.32232749924588017,0.2290094936444508,78.343619348825,0.07814173098919319,0.11853448336443805,100.18730789171852,-0.0321470192614541,0.23752477247955348,90.03883698956827,0.2993579253430195,0.2121371015111593,100.13388885043985,0.001135313984918217,0.2330759503380256,100.18972805222307,-0.04918943094002874,0.25886379789636876,100.1404241267893,-0.008794229114344937,0.27216765423734357,80.11751730813761,-0.05224835203086316,0.14382133863295557,nan,nan,nan,75.86238026000812,0.16143939802576496,0.17223130906260467,100.04502309121689,0.046660818417007616,0.3934253539819443,84.44284661256444,-0.004337252278616116,0.2526737444524433,79.44100112249045,0.11404654241414161,0.1044658881157832,80.04396740964621,-0.049053913976319516,0.23313247603065534,77.76875212094528,-0.27760156333485697,0.21585332944007596,80.0759506014197,-0.06847742516692154,0.1355922418169242,99.7405453994678,-0.054749579770248955,0.260041994301275,86.8753514897029,0.6729539729777486,0.17843111124094463,87.50167813995293,0.13751951119589956,0.17947945616074049,100.19469087642574,-0.032264235331973784,0.2533723250483132,100.1159342968716,-0.016342876399491224,0.17872953425919383,100.14182710312325,-0.006784311614892645,0.2703347567830724,91.77640565557357,0.0388663431754111,0.22902691794351887
3.175,100.04350245110047,0.013422743502694318,0.03792461885845955,100.07577097383796,0.016209835296290886,0.1942287735475141,100.12944282974244,0.012623518158011215,0.15550481578310824,100.13998160319518,-0.0311263447342525,0.20382792208849254,92.91930857194916,0.05000884625748828,0.14170297310034008,78.78551873900591,0.09619895526971116,0.08219908740160788,100.12148587837157,-0.02396500249597598,0.07720366187354323,91.17509039997195,0.39989888630744025,0.1438834630161459,100.06066119413363,-0.027896582040793753,0.21457500755803607,100.06883209739885,-0.06158494555382796,0.1459316747313913,100.14670723384705,-0.024423185800031815,0.23984861760680404,80.0029499136045,-0.014652465743434928,0.10745136104756285,nan,nan,nan,76.95854822204043,0.3605217726763856,0.14845536718001912,100.17826975556464,-0.023958251766761467,0.25521755224144493,84.6805063669374,0.0765103246768353,0.17289011562644585,79.90911704681449,0.0944766671368,0.1867359233657947,79.99368082287337,0.003421699399175464,0.13783934250608834,77.70319194610069,0.20882685190722858,0.04198238843979794,79.97341989605678,-0.036444064481866,0.16124663888532303,99.6292686810871,0.010661768305048213,0.11053725804313438,89.01808031102497,0.4346758046649483,0.24253541548895985,87.78595926055642,0.06795238506132721,0.05030843112311875,100.14589393763448,0.020815123724276352,0.22409170305590978,100.10095397402728,-0.012879112311838012,0.09412229085711465,100.0440324838408,0.019471981463771222,0.1884873820031046,91.9916069836287,0.06515068835514601,0.15034927141717047
3.2,100.00927599956076,0.07328543210118445,0.06180892404489769,100.01719045017227,-0.046639512087749066,0.08556139838717315,100.14385535311382,-0.043037171024788164,0.19798427933079127,100.05681105119837,-0.040169459540161045,0.16873340345975163,93.20110574924588,0.028366059485560348,0.07432926224423088,79.07717531681666,0.036504854143631346,0.1113563974743094,100.13888393154566,-0.005001795808388554,0.21794149023457,92.63703435424314,0.4121398019467003,0.08290863463044475,99.97587779635963,0.008562435842989104,0.07029076605195689,100.10623125388894,-0.0633349133317484,0.22928221659038786,99.97036947638402,-0.07411231395667088,0.15613111703029847,80.00027894224364,0.05446777922428986,0.054467863666823546,nan,nan,nan,78.38279970941629,0.22602725507824392,0.060109380328074224,99.99864784788335,-0.03180357050201635,0.057584739541057625,85.17911438734365,0.14462980615735585,0.054866079805044564,79.98307683712055,0.0017380247752984343,-0.01935363900564922,79.9073076628347,-0.07227262824106796,0.09687338967520162,78.66154639260054,0.30127683388427395,0.14644151677491943,79.86770273281216,0.0193178288973668,0.05618429601096643,99.5864670742497,-0.08661879548834442,0.19925463901085658,90.75772807220898,0.45102761397686064,0.13982120098717127,88.14924909958951,0.020376042979732445,0.18585925225452876,100.0497151252451,-0.04409806830076456,0.12369660437932299,99.99248408072202,-0.005716030820672076,0.18637337163801299,99.97467330819295,-0.014761898741425866,0.07714710703953612,92.23298408019967,0.0500061444259876,0.11502614766338713
3.225,100.09145463198058,-0.014315159289867554,0.08247080501435994,100.15154425163931,-0.025716771340420386,0.05566204456796671,100.22337563190001,0.0047370109337954245,0.03716746010414183,100.12361753955152,0.0131122224940413,-0.016269487288836305,93.06969804246518,-0.030432603342141543,0.06596869258224214,79.2123772912239,-0.0004961940551619641,0.013247250550081698,100.1490205172744,0.0321599491380702,0.06107085335539201,94.30630098907632,0.46337707080357127,0.12210059414452246,100.06354160179363,0.08329076031851622,0.0432340979640808,100.0771439812932,0.059003969544254076,0.13998604295453554,100.09743005896314,0.013883723620591551,0.08851753163584627,80.15185613717344,-0.02994833411181052,0.004957820361000946,nan,nan,nan,79.48585471473734,0.18869331470365275,0.046668856567089315,99.98612296955768,0.025600616798572045,0.1330295730419714,85.74302376354557,0.17049624034295383,0.11319094960186629,80.05103434523122,-0.0025560566896273597,0.005892391863245597,80.02575576393183,0.0562812239639861,0.02455620187086646,79.66063335631287,0.14089375658327208,-0.033114458417858886,80.042592286576,0.043047432165738045,-0.024802374460736135,99.61860926017648,0.009382855834217767,0.08642963492288144,92.3879191652708,0.4258003388178093,0.03345730364522752,88.21730833961705,-0.13358844828164426,0.01783644469753038,100.118408657868,-0.007968426474265081,-0.016456624621999153,100.06602543808057,-0.008414034379771783,0.09609710551391766,100.0309470070408,0.033773070653570825,0.15630558876670766,92.52606382969125,0.0604039011500761,0.05348817195744173
3.25,98.30135554682974,-0.5142241382263084,-0.056579405086607665,100.11046549600799,0.1034621972340153,0.005125032358329623,100.03627351743584,0.02044924315089614,-0.05331045244342207,100.125208550339,-0.0667604356097007,0.1594911938689752,93.01344774269388,0.12165325235583166,-0.10165786351728345,79.52287170294807,0.12222276122926531,-0.005485051423457413,100.06556314464115,-0.045254809777047586,0.10450980360918632,94.9870645111609,0.1016979326895843,-0.09583651946904291,100.17191575580316,0.04724684341609593,-0.040820569961776784,100.10837410953279,-0.01664632771657293,0.017474310307938473,99.97074261262718,0.08105484611317648,0.012790672139928329,80.07228022763704,-0.006264827016638039,0.04300205543638891,nan,nan,nan,79.80088539632513,0.1361863295936805,-0.07540258649404705,100.03290837970172,0.02758518658756989,-0.029728520989430712,85.97805473445467,-0.07057848538375865,0.041515986717903186,79.92752461305633,-0.003932049441504947,-0.0660840470981803,79.9239277235843,0.026486536575765517,-0.12274361843758747,80.0093721324512,0.06909730647541001,-0.021998131375905887,80.12678641555502,-0.013378023350899756,0.051595410487784,99.64463925769047,0.02081767300789862,0.03149290349252079,94.16616472762233,0.5583809376322966,-0.038003377877490335,88.06048648443839,0.04343750653953389,0.007075542907844484,100.06406843678741,0.029235888574366667,-0.03377178275287622,99.99621139416038,0.009829879105967535,-0.1550030066012239,100.05012731048213,0.07048380632592555,0.06409506111975596,92.57066879695863,0.034091561203393954,-0.014330278443271074
3.275,97.09627140242047,-0.3019337884123263,0.09335410934159152,100.14149060077168,-0.027520900858406548,0.07041238935959729,100.04485741727053,-0.037996955319603745,0.020682307398199675,100.00782511029553,-0.03481666918533436,0.10118659025636208,92.92319013800918,-0.036664189924085704,0.0895778624538282,79.69799534764755,-0.1261854635191129,0.007118312374743585,100.04995945183714,0.03212786005275115,-0.01597104251069876,95.39745656770634,0.08549483531353802,0.09306185595859974,100.07791736389028,-0.036771244632789725,0.050501287442021744,100.21425910031634,0.041106328092202424,-0.036981371818407625,100.0204045240675,-0.036093688926332176,0.09846888919844893,80.073050035668,-0.001748621217680945,0.04189271598738553,nan,nan,nan,80.08110716311481,-0.012686711884839663,0.046049318334151254,100.10540540618157,0.0351631439702611,-0.029074754175817084,84.70123029527096,-0.29597610092866783,0.058968274786222116,79.95595293867319,0.03301141335357881,0.05591223209833322,79.99430779873491,0.020248459207386008,-0.17617607099104893,80.07786761181396,-0.05287363784976576,0.04312323632467985,80.02281449081373,-0.006181827523023152,0.05708442773738984,99.6546329795793,-0.018953143708046835,0.043663111250436745,95.6616189490199,0.3299732815640163,0.09549499425724534,87.50420296035053,-0.14050544732939216,0.014928468560538217,100.02699271011147,-0.03797159082101513,0.05480854390005069,100.0078117750342,-0.0323676418742219,0.0689858397847772,99.99036549280294,-0.008063921992555696,0.07866315758585529,92.54115950525606,-0.02672744897413866,0.04102938739577943
3.3,96.98885882880771,-0.13163544378263553,0.2238133233268075,100.2387045340956,-0.0842953303501823,0.21221624050846002,100.06375233183206,-0.0004617599907367209,0.15029616239102428,99.96737376346371,-0.02571991199386235,0.10783064858469088,93.06407886905085,0.006679324349524174,0.2307813315646402,79.10003466255061,-0.29145703372669934,0.113133822819911,100.10864120220815,-0.02100444798550674,0.0989956082937228,95.56686742163023,0.04024622600095604,0.18921754613297953,100.05784989994477,0.01865198493918628,0.16647962812790068,100.15950289829391,-0.09301833975843753,-0.027649402418099524,100.12892655255276,-0.1862569470051463,0.17192763678550071,80.16706172236792,-0.05157751765212802,0.17259432056309776,nan,nan,nan,80.07591967857356,-0.1257380004009386,0.20457205621343513,100.21653665718252,0.06805908987546702,0.2946302298622616,84.22990149928523,-0.01645456256219867,0.25148468474735974,80.22432509633467,0.0032972485452850003,0.1990188333162179,80.1097200635809,-0.043831993874107814,0.031153203168170343,80.02808527346858,-0.11873801663431327,0.12472518625087572,80.00652843856018,-0.003381529937589417,0.19919069497759262,99.70144304430345,-0.10405520928911513,0.14582913355850993,96.90872855707424,0.27197265937356924,0.24523725431510118,87.25464366519411,-0.14090323902465715,0.17477011395847836,100.0235099056064,0.04062127967092369,0.17238103624354362,100.00014488316671,-0.06758044267675378,0.21488214457926252,100.03787960748646,0.03264175759606749,0.29471345697955154,92.57716076226463,-0.04095760625176119,0.1744889957940399
3.325,97.10917303062085,0.16799540502161825,0.0559044795350687,100.11748402224202,0.032328678031903216,0.035947785145721056,99.99004021586506,0.09699392695972338,0.11650624988937043,100.04191643404334,0.02746500328996305,0.06219579461039369,92.70594252440654,0.06497833292481792,-0.043904274647824086,79.03186316314348,0.05331061862345894,0.03727062610906021,100.06297514843457,0.051833126113029586,0.24063589891007492,95.6750789808679,0.13538924431373967,0.0856911687778678,99.9722304336084,0.10768521681586019,0.04610642581043087,99.97764365742854,0.03551198481896764,0.24462293342858227,99.09690175040602,-0.5927161284660767,-0.020019211147228714,80.09484424560276,-0.0023599050299920013,0.044033017163370755,nan,nan,nan,80.03862397454076,0.04126314506877031,0.01013835063131886,100.0217673530664,0.09549685277027355,0.10606412937028378,84.23701923610426,-0.15832007097008424,-0.027835618309952636,79.92935359246597,0.00281772947189281,-3.915922428385601e-05,80.03480646623079,0.015008082215788678,0.36263757087294973,80.03229964289027,0.004446571193584495,0.034867611116138675,79.93616613085788,0.14157144304471977,0.029415675472876303,99.59023751207492,0.050229570204315906,0.024501483792166667,97.96171437188636,0.3766905956587627,0.06056246682876219,86.52255467258504,-0.040750914850614044,0.024540909733648725,100.01567185757833,0.08306121836391359,0.07216854739103057,99.96011309019683,0.0880610244678655,0.06640143375392957,99.87220925623345,0.1601300146980879,0.3150463955295414,92.48114523053523,0.041524830590171605,0.0793384276217319
3.35,97.57172119332016,0.17398683583147903,0.07673847400875489,100.09550158749316,0.01804084520202328,0.20046942524372702,100.18301294030147,0.03630038355049118,0.23514697667116224,100.14346325094007,0.012751811129767313,0.19251295832220316,93.08158808966772,0.1427301184857216,0.08977411405567999,79.46457131619324,0.12225900124815824,0.05364606459820499,100.1422183583878,-0.005328397819651394,0.1289636445728078,96.35157404769295,0.22436916790251135,0.1895129705655026,100.16305274293642,-0.006894461560177055,0.16754617830172094,100.21889902646338,0.013086890555064443,0.19430005306332881,96.42126572033698,-0.589600734450197,0.04274541032436037,80.11396696566014,0.044683141091321495,-0.027569217782753102,nan,nan,nan,80.12808136821742,0.02730597672134952,0.09102106324700734,100.10577798998038,-0.017587768818099852,0.2014678640169837,84.21506022468587,0.04201538548364953,0.07729539556736226,79.94566253105104,0.0641239367943274,0.08823313337794518,79.97688439174769,0.04101308862588537,0.10835949136548335,80.06486453803221,0.039301385316947594,0.03080767263369545,80.0721007948987,-0.016580501895848823,-0.018446746972218098,99.66896342875238,0.025543309542548465,0.1357308557916873,98.85388266970381,0.20649213439950576,0.11893555549474251,86.46857698439871,0.03612045651572937,0.14367878762395941,100.19957607310211,0.04578923100280628,0.11125135166614109,100.08619598361551,0.03797200174622579,0.005883759930822269,100.1850179705864,0.0330314749707714,0.17450190594506543,92.55685920752666,0.030036988462892412,0.1125002856653351
3.375,98.08794330911364,0.07138634473939148,0.23062857488849864,100.18677307110154,-0.03938618746701712,0.2038676337510312,100.19297438684148,-0.011317916436494532,0.17012569465160465,100.30663007162651,-0.04417049325954143,0.29701972629416884,93.32679309391246,-0.025847104151163862,0.3826802175883818,79.6201103977911,-0.02106156717131328,0.301637476505584,100.07150078931532,-0.11119714689119606,0.3112501720653722,97.14843205587985,0.19848026155741408,0.29772785364571913,100.10069481383857,-0.02933448093876507,0.19912857349193147,100.19803117087193,-0.12303493753409515,0.25699024698796186,94.94638853726282,-0.38668108417866387,0.33641522970239657,80.02945257804268,-0.13004272522299073,0.25458195507452264,nan,nan,nan,80.01160843346997,-0.08942586763710236,0.29904225487853714,100.17539901701733,-0.009102138064133646,0.3954617718598632,83.82430463362056,-0.2289943572743675,0.1763608312438518,80.05095474594965,-0.06839447801937991,0.20885190168814144,79.93013890053935,-0.060901935600508224,0.12545808785078943,79.95332085611449,-0.09649838620412543,0.17352941016494194,80.07659979770902,-0.03928937358158159,0.20086332285456585,99.60088438200681,-0.09653365973422742,0.32662864144115844,99.41694330734325,0.06355142548704784,0.2649020926112595,85.63591377269003,-0.34702335978861193,0.1784954100806531,100.22462163010792,-0.012437346120906346,0.12664001815242862,100.23302838266201,0.027278097019608906,0.19277985679247245,99.13736306008023,-0.9222200919194264,0.1916665112642191,92.49947220779632,-0.101287940335686,0.24410933862120218
3.4,98.37365233176087,0.1455315010498933,0.015277075028630072,99.91841087474809,-0.02828637862314422,0.22039358172795642,99.89793395777042,-0.024467046869511483,0.23440589547113852,100.11977168652051,-0.02848314699000562,0.15412537128628628,93.3958345382396,0.05004132974675171,0.1863599883738267,79.57117876736095,0.04011305554539497,-0.06203401151933258,99.93647177552336,-0.03298000222823837,0.3126648504057566,97.66671691551569,0.261964264192871,0.24610323353487423,100.0211198791882,0.0767330866416284,0.0835782402926748,99.99684681677327,0.04946840678494992,0.19743626385917967,94.30210630827655,0.08450180795784008,0.044255800601472495,79.80311078125314,0.045781267094908394,0.16820112759941755,nan,nan,nan,79.98520327424772,0.09561754077857804,-0.022274296192820786,100.05590691092509,0.0004658842369416952,0.1351575653996953,83.4484170463275,0.17138863487311473,0.1250189073542515,79.95589940976966,0.058102083954294545,0.08573404830742556,79.86122541597935,0.01663736163595477,0.2547533830671484,78.66358880708975,-0.4907540747380334,0.09387183078406634,79.50255814921532,-0.170749652273283,0.10060159530774976,99.31020848592992,0.029935688925971746,0.19677492742165936,99.7538271875047,0.20468081915411143,0.12610218706033166,84.5241623685389,-0.03206067232529147,0.14055514180130946,100.0299248703779,-0.03404590568964322,0.23063888036483027,100.05738096128736,0.04168893660370304,0.305834343619598,95.82348151220195,-0.7144100340662655,0.0006508051800252768,92.15899756129302,-0.007343409785060344,0.14296746944548602
3.425,98.75050080701668,0.1551351739031877,0.13812096965901774,99.9742265177682,0.02702232707351945,0.06895181820715958,100.6609802014746,-0.059733035963217385,0.129966074975107,99.91336995364833,-0.08097859629936198,0.069944253220805,91.09330092066347,-1.0140614396598182,0.07895568021603697,79.5939607101125,-0.023593923785798318,0.05550441046668357,99.92809624491748,-0.06213819384622506,0.12670886694465866,98.29030746121506,0.1409090835625702,0.042003802592092424,100.05192736876609,-0.00667445644962443,0.14339517094391674,99.94494671280937,-0.033732642378716,0.11476333383506163,92.93191844412632,-0.49103326603708647,0.16231917105698712,80.07409082207695,0.043779151822935444,0.18031654040803496,nan,nan,nan,79.6791968410493,-0.4882022140014741,0.06689338672475667,99.96975733956752,-0.022159014933384485,0.07153324291086868,83.55786666947868,-0.024735657899252972,0.10740585218971355,80.01437593593985,-0.040267012346082195,0.11086551261326621,79.89503733218174,0.05479371202649354,0.22246344125790488,77.31784270255127,-0.05750314729948131,0.05503430425196833,78.4156787417563,-0.2865105946775881,0.08040496714521765,99.37138458906641,0.011549140285224649,0.11157994028101656,100.00765916499688,0.010613691480329021,0.2278112052365994,84.41496805104165,0.004803999583583213,0.08306695624901778,99.92843453280442,-0.020578491031049348,0.10295513950737906,100.09975904411901,-0.023665164261090915,0.2074971898984982,94.07867133013714,-0.3673442297773143,0.08644993829250587,91.91833033757139,-0.10617219203634887,0.11379644676337097
3.45,99.16089081533146,0.11732226231577181,0.4248831561531981,100.07592465277054,-0.03007053756255403,0.09662276583672544,99.47696845410888,-0.1262065821995226,0.11360205561957237,99.92670500491785,0.032344078173357764,0.07298417470317631,88.47592021001692,-0.38489245194630195,0.26994776834146345,79.52554839396792,-0.005330343901869421,0.0925322359029679,99.95331503418501,0.026725533988922252,-0.006807384913928974,98.61453670324408,0.06944686791522485,0.05269425071236423,99.93510178335913,-0.092621491441283,0.27361397103766677,99.87820186773226,0.017091169418676527,0.046509381220938215,91.748345325449,-0.2747474952456383,0.03422259354647123,80.16100360940136,0.004213012203714396,0.03507943858539222,nan,nan,nan,76.94513260868278,-0.4294697785619878,0.08617302115099043,99.93189311294438,-0.07803660390132883,0.2782299297682519,83.59725807876573,-0.0010876995964060904,0.2415119086392621,79.97767984891544,0.02566704302348607,0.008967252590180486,80.01651319832311,0.016928318695770238,0.04475467991473499,77.97594806865254,0.2963143542639094,0.1317052585401544,77.58179751149747,-0.12267901033868896,0.18799969729581933,99.4141117795546,-0.08188492548806506,0.3236181178812096,100.08099844002888,0.015881822031937814,0.011861105561248598,84.68464163511388,0.08711983532061635,0.28763665972974256,100.01206704111097,-0.05516719653226909,0.2347139849392898,100.00579455055632,-0.06590582825014421,0.19495653459639659,93.26165811438545,-0.1988314801107768,0.024023888691416237,91.61671823372063,-0.04951508510901795,0.14248145784178814
3.475,99.53536739529243,0.10807346871709023,0.05789926389048647,100.14575894700859,0.005690721192972627,0.12289081576056156,99.66840748757718,0.1296973180556294,0.19755153674133108,99.94704038795633,0.04307474961280609,0.20058080457786537,87.57278252709546,-0.09596942797832095,0.05205502799012094,79.35057022826592,-0.05225208624994984,0.00917673944241405,100.01609773442175,0.036539965749388184,0.14937575996811264,98.61264275435514,-0.1710405251168728,0.1339058482111246,99.98970198596633,-0.023407465589237404,0.10421666243781444,99.99063762545795,0.033125686189551196,0.14013686487194513,91.73679037560541,0.17474309562771642,0.05899065693507897,80.023319445043,-0.06484610106322108,0.10053060820411586,nan,nan,nan,76.05479758916569,0.03195061929983145,0.10030519347339165,99.88803634017867,0.00749917566459516,0.07043630841269914,83.84621718550682,-0.16889447179150346,0.06430829564765611,80.0632295893182,-0.032870766990340534,0.08424420935554161,80.01661881321448,0.008309060515770295,0.0946059464262441,79.13136728953816,0.21620394739160087,0.036971129386236506,77.52256357849565,0.08368093950011334,0.03979676969626931,99.55973831639037,0.00016128469268690548,0.07783524733716124,100.02231858440118,0.03997675759407711,0.197595011940484,85.03189910277979,0.07184357931410743,0.09831816432414356,99.52610151841903,-0.11658526857527735,0.21329842717957753,99.96117096896211,0.011797305610895174,0.18157726367438945,93.72597718035244,0.2698370292491574,0.10141292524810801,91.6375661180307,0.021853543624930635,0.10752061924531495
3.5,99.82498295301703,0.07689206231130276,-0.025046001644816553,100.01270465072133,-0.01872155257744369,-0.04546725594986164,99.96209188674938,0.10267894622356268,-0.0033496087048559132,100.00282164765645,0.0018484407056842019,0.0029327267102847512,87.88505055374172,0.20949511718822428,0.009137932854207139,79.35148844097628,0.05932545954926542,-0.01680282997088139,100.05885320521742,-0.03765817528747625,0.03964594314495829,97.89321243336127,-0.08691319361140462,0.010407843405179295,100.10699018069819,0.07752368044786959,-0.021415206866274496,100.0761234930114,-0.023336843822217852,-0.015289355871230842,92.71573838873185,0.43756127879919215,-0.04031441770000633,79.92321293679814,0.0021414419636235325,-0.04714414249455469,nan,nan,nan,77.19623473132901,0.401659344065309,0.064460207749494,99.98913002859337,0.0008155035812418658,0.11302234458220321,81.37127648536175,-0.576370763230176,-0.07824500534518582,80.01383219217247,0.04441504989081005,-0.03783328598856056,79.98219237504753,-0.009664794690516865,0.04704218459169936,79.79387944081924,0.11653146370358303,-0.00706556769892267,77.31236955092952,-0.022658093882493627,-0.08508798746751738,99.49334568766088,-0.08664092394222446,-0.0636357703393711,100.01610900189426,-0.046228788369006735,0.04742519675475773,85.00973303997291,-0.16582118210293548,0.026901052397350984,99.3219770974335,-0.013703901628478014,-0.19574789218291289,99.91421870691008,0.022773412979410504,-0.05139110779078473,94.70452368359258,0.3358510514229443,0.10873615064561339,91.67728371169588,0.03207176158750599,-0.010564954127199554
3.525,100.00749430278553,0.08022835471814378,-0.013951977039565987,100.03233179457732,-0.0022467203741007025,-0.03944315571655797,99.54523446012486,-0.35082080389214887,0.026321962474592932,100.16811039018306,-0.07498719235045526,0.006713027891483064,88.58959638715692,0.23717944818153575,-0.11438027776295254,79.51508658324371,-0.053575473611886595,-0.0003643363144330142,100.02902702950291,-0.0999088889708428,0.0450591455715999,97.76640350759021,0.0017960257086334364,0.05328503902827907,100.05275975923065,0.023183106827405153,-0.0005648503738167939,100.08904241368036,-0.034590828714232205,-0.044185724175414984,94.23298236602648,0.3943027825928404,0.0880001379818489,79.92513324305817,0.021347832556792887,0.10224244096823176,nan,nan,nan,78.23187078447114,-0.2469244535417686,0.012419484405693987,100.12348820108427,0.021173998610310427,-0.09125530308247087,80.0929624646265,-0.11892985066660493,0.004554256694890823,80.12938563880729,-0.03467945270278071,0.058506699760960276,78.13484012424296,-0.4491749158260709,-0.010356135514013112,80.0504730564717,-0.006193677866914056,-0.02358834983652331,77.56604408040747,0.146966205757549,-0.07083550143913249,99.56160384434892,-0.28917995632410776,-0.04574142013896507,100.01503677151253,-0.039041617984179953,-0.07288698667504909,84.82755849756059,-0.005521038553404065,-0.07615685178461264,99.43897986820676,0.048546779255113005,-0.032798923566552285,99.98926135196115,0.013603465544639246,-0.03586857135477201,95.75227960064649,0.3050360369951053,-0.07388914819107129,91.7546794608603,-0.020496433385257154,-0.01396661272753291
3.55,99.9810726133855,-0.009675030814399303,-0.14273176874209545,99.98886988940167,-0.028435162006488768,-0.11113810681882347,98.50751283486495,-0.3464141460353539,-0.15171248187056557,100.02815948458654,-0.04103235532698072,-0.050687673453481685,89.49881109513643,0.2135652828130547,-0.14628850139459848,79.23861110576914,-0.07846739379540055,-0.05813013973880288,100.02993710922631,0.0023119247576443708,-0.11510227354727155,97.98134246367624,0.09922076000954687,-0.144745405638794,99.98104674380616,0.028954546578735453,-0.12751298017680673,100.06504127929666,0.0006640228566377818,-0.10852325620396888,95.37157204896283,0.3479298121731763,-0.17643763579257304,80.15229860817283,0.040765537866808185,-0.07813102609487715,nan,nan,nan,75.17982321460507,-0.4231457990191678,-0.13844403909713587,100.07358567551655,-0.007986428540344887,-0.19151547413334374,80.63768126516973,0.30687180433215117,-0.04446731366349148,80.02525187961014,0.0195244417046241,-0.06563745467078677,76.98822775302015,-0.03288745409618607,-0.057968076386523286,80.02137408680662,-0.010792385034211422,-0.11130472969507708,78.05750727831125,0.1471960584173896,-0.06469820816461616,101.60330136275022,-0.775132578019097,-0.09841311222407727,100.09525084040031,0.026601566352159812,-0.2017357245758083,85.11515846787351,0.12467877523653956,-0.16393704599705636,99.55368874766081,0.04160631378730403,-0.15108741350885715,100.07359706458062,-7.421847703177609e-05,-0.11831949652876005,96.7034156999272,0.2806766736265035,-0.200475676259873,91.79808554450068,-0.002939017226095466,-0.12076580057512261
3.575,99.95196407971872,-0.053308088244099924,-0.09258771084910683,99.88121301931903,-0.061875533100485214,0.012439671017352022,97.42558140597839,-0.35560495837814693,0.011454985518095179,99.86461731825908,0.018911641897034488,-0.019334015151588918,89.31198294300994,-0.8171029838133178,-0.08941419861048591,79.2415736909785,0.09187962939841399,-0.02667559508053627,99.95254281717513,0.030346058739113703,-0.05277467003209057,98.27229099212005,0.0886932452847996,0.0052079577851468495,99.26075665606429,-0.7674770415327792,-0.13314203325095245,100.06686776758285,-0.013640472130341419,0.04769385000069165,96.40241520889857,0.29937456778585336,-0.08386735480761515,80.09930791216358,-0.0402203631512346,-0.0014680960475870336,nan,nan,nan,74.21093436812545,0.05212466278006318,0.09787104746860688,99.9692739031748,0.01059629934411696,0.05708968890468957,82.1341993988329,0.3206423977046517,0.1106063127249578,79.9526544696013,-0.030812474988527835,0.06257327344216514,77.76163359265541,0.39265709939216525,0.07030055826842593,79.79617280439392,-0.20579389213590693,0.07389811843813085,78.4619215912014,0.045136570292567214,0.06483050680479996,94.56272279555193,-0.32139245492142066,-0.06925048952106701,99.67004576383209,-0.5237131639062828,0.01430152467087148,85.34968760777227,-0.0637676817224877,0.07091001488893423,99.66077288236458,0.051182098205795896,0.06785068854279078,100.04388304103587,-0.007366844604688415,-0.055819662401812645,97.55082798170031,0.20503997556196843,0.039309573877178094,91.55423376046043,-0.06621966824972701,0.007280157863999747
3.6,99.92713719889379,-0.007879305346939022,0.021797607621051207,99.93029214205042,0.04027059526196196,-0.05325359657361205,96.37654519372992,-0.3286605676982847,0.005363215866963762,99.95079075604679,-0.028345041106082318,-0.03966339498649336,85.8241173138731,-0.6848674229808038,-0.04004061779743153,79.43988544012885,0.024171370711746857,0.04877370214536204,99.88274407678917,-0.013864360299909482,-0.049015836006603544,98.64297090866509,0.08724734603947819,0.035591028111500146,94.10237848935488,-1.9071026781015399,0.03770435406429013,99.16365904645933,-0.27892399403916046,-0.024325430226863162,97.28646733659569,0.2674429302472033,-0.01622990244464384,80.03973472064797,0.0019925247820708238,0.07754977191979015,nan,nan,nan,75.50641691366224,0.40540314399485117,-0.0003154391226415816,99.94189988982987,0.005812998194544297,-0.0023343776382743,83.57634487381196,0.4201522171588457,-0.012693095361402881,79.95400536898688,0.054243390981485624,0.08572799346929391,79.04924553492442,0.3003674537663882,-0.07491467737823145,76.97212330290883,-0.43467215076010035,-0.02991235437487845,78.66598606405805,0.07650344123322939,-0.056287487712992974,94.45699126990374,0.37670576083172685,-0.06328604375952626,96.83409049335991,-0.7557917272570933,0.03946653872584425,85.04614794438596,0.007483616445792639,0.004312531760749631,99.83961561358343,0.03581378375760311,-0.003140814678160561,99.98037262302645,-0.009605520704766786,-0.021680431793156846,98.14695464176354,0.19740544580726374,0.08239000570597255,91.14147668629761,-0.08594786996321954,-0.0019366700185637997
3.625,99.84325874062118,0.06813021157719187,0.07068335123381335,100.023036129611,0.020722453086201582,-0.1081671020749265,95.27542554378422,-0.28359874241283967,0.005779619188074708,99.92897378333748,-0.06432890194373705,-0.07027686312565395,83.96695475559773,-0.31481150006466424,-0.04359254408970308,79.25460647889437,-0.28578963528143075,-0.0798369948863932,99.91499829132825,-0.07011405573378891,-0.03200578042626738,97.036101114395,-0.8421840256787086,-0.00013443095340206395,87.58257754825532,-1.2627392643321231,-0.07819410533943423,98.6505520690932,-0.09867973251482998,-0.09604936455718938,98.04124673989524,0.23688744018614916,-0.06416567976155066,79.94881387097645,-0.02899287023699216,0.03654766384830798,nan,nan,nan,77.80713591348184,0.5209354280045063,0.019326632639693184,99.87204383488873,-0.04920526141077408,-0.07802840603812909,84.77358403798694,-0.04945235036861652,-0.141871979982233,80.03106577971084,0.0040667700980933745,-0.03348133996770339,79.77532260049314,0.10340608046825857,-0.036683022817161424,75.92051105363117,0.00455812593477439,-0.030512627280572756,79.10651558107377,0.1650866877714946,-0.02600942041260755,95.61999195398911,0.23088949889359886,0.03179814189208681,95.16101762731833,-0.30190659435902256,0.012219552970822329,84.85158383170554,-0.048733496934269094,-0.046267677403035626,99.92369116236324,-0.021232840074847194,-0.10767285673261766,99.86358243123316,0.023806403358713965,-0.03389530445785858,98.69915785712362,0.22339436181165573,0.08526885123095303,90.83486994923157,-0.08479543240624027,-0.03380886749210752
3.65,99.76512925378697,0.04224414953684297,-0.017270972843004898,100.00968823852948,0.025089299195834268,-0.14061790099951255,94.30533475482378,-0.2695389799506556,-0.14615649395209354,99.92028476293315,0.012429188894778537,-0.05961871192390497,83.69940771491534,0.1650317928426171,-0.22910230369140805,78.83117916064703,0.032796673629966445,-0.1023694165142455,100.01921473691998,0.06650568334794583,-0.21567634035889116,95.31091874522589,-0.36060084831505906,-0.004467117473873971,84.67709162380483,-0.5515328696514046,-0.07669821228904718,98.34372870419342,0.026295226982753137,-0.06361489128410297,98.68861031413223,0.2047681351316739,-0.13198858446458742,79.65542878060332,-0.4616698324672124,-0.1480246260018307,nan,nan,nan,79.21806212465108,0.1820875034974207,-0.014101946050797773,99.85079675188706,0.03006453341843695,-0.11558629083330152,84.7904441236677,0.01958455782969424,-0.0940027016415694,80.06637045871436,0.03471737964603893,-0.07738514468305399,79.98226782417423,-0.015189834389044206,-0.14985911112622935,76.21641828471785,-0.6053325638958005,-0.13203947907019517,79.71948080651768,0.16400127530026548,-0.06651123786207103,96.0689910730308,0.08882249719363668,-0.09517822384517509,92.25865409389449,-1.589200891026899,-0.16968541905418577,84.83636580868917,0.10538254887229667,-0.06859432129256761,100.00098681978787,0.03539107112839856,-0.06465791310017305,99.91391188050021,0.03429535720801908,-0.1270748668471104,99.2793882137056,0.14997824584935326,-0.05950659312127006,90.61712620217811,-0.09734322800760412,-0.10279155281296815
3.675,99.86589362184746,0.0026758510208410805,-0.13995744167700472,100.0904203157808,-0.013695983808660245,-0.034215202116200695,93.29291273547722,-0.2631518252865735,-0.04680908516594971,99.91968119769734,0.0041789571781423555,-0.12303559794657332,84.96848230569165,0.4286579351083313,0.05737175572436888,78.99955722245134,0.0043655971655255435,-0.042113677235384166,100.07959536626828,0.0023045525744233193,-0.0232643930971241,94.34975932646056,-0.17617273809925219,-0.04350316757790178,83.50563165980962,-0.04644505673282193,-0.044228451736820884,98.64356640516093,0.10479243798937038,-0.09399996409684264,99.29308896548504,0.12240350176660345,-0.05808516050698449,72.8644322174471,-1.8687082027664785,-0.13813626532910533,nan,nan,nan,79.89495633294423,0.0955323575559495,-0.14747217187065276,100.0278329192547,0.0534406494677456,-0.09839729066039773,83.9901770739856,-0.1483903672345938,0.019826955344038832,80.08655204789859,-0.04608299207318896,-0.017801941920872595,79.81805532696164,-0.22600859498693754,-0.05618387422982141,73.74446548421123,-0.3778492128617041,-0.04227704922079639,80.00384096530014,0.0264805664478156,-0.03955460978120144,96.29203611280418,0.06315032503113306,-0.11613965611712229,87.20322805236255,-1.465526629243497,-0.1258330998135847,85.50903705990946,0.22703407593773678,-0.07569608634971423,100.03111519252869,0.010559614763209255,-0.11234101649545643,100.01108228174296,0.009914506652583088,-0.036691399674379274,99.67475257197624,0.08164200948469347,-0.13747033079926355,90.08640611045831,-0.13579594659798416,-0.06864032889402986
3.7,99.81028015697915,-0.030577322282606272,-0.003003544599105415,99.98265159581102,-0.031658533221603787,-0.14445457747320006,92.87717322741706,0.036405681350736366,-0.09917838298493027,99.94943173304007,-0.013674308908889508,-0.1403884233285404,86.32802460321314,0.40396827516627737,-0.1932555295926638,78.93785866629912,0.02071408908790982,-0.14015092408227353,99.96180064562542,-0.08475661125105365,-0.15293488439587313,94.25161656341832,0.17325088080474305,-0.16603281473762282,84.16410708180719,0.3354645612282337,-0.1601054874045513,98.76457252214767,0.07232703271880282,-0.14882505979094512,99.65928090982739,0.09121112899021554,-0.11617898302612141,67.07484737838065,-0.3336146453480441,-0.10522116817415753,nan,nan,nan,79.83505566656413,-0.008912008419519623,-0.016959665969248732,100.05854191897238,-0.08381783975569715,-0.12529931747890674,82.76376071404687,-1.010429629332589,-0.21885386106039045,79.94088150805325,0.004760739443131969,-0.1379370843838221,77.98759268487498,-0.32935738931810227,-0.025432083686260605,73.45915415782152,0.3788969796051345,-0.08305695344263626,79.92171990578422,-0.011298806576396281,-0.15242091946560513,96.37416154509528,0.0786470612399936,-0.1939597298280067,79.91167855619938,-1.8042662960267657,-0.1710095663561998,86.57026314927954,0.3510161128000798,-0.15153182800144835,100.00205130746339,-0.06468298344308673,-0.2376960550846208,99.8404937660585,-0.0032885273861485466,-0.25116303423712455,99.94461015691752,-0.004110544279222368,-0.12723955692160724,89.53486440484389,-0.07471131612457865,-0.13849157742023452
3.725,99.8453213538021,0.0923720611656444,-0.10385143311196401,99.91016000516095,0.03162938163847623,-0.12913906702774308,93.45288826930019,0.3012956844423425,-0.04384372699059492,100.0688588184221,-0.008590731843611407,-0.221312922235441,86.62710460301625,-0.046741205230303104,-0.1763098569296136,79.34405429773489,0.15423179641840762,-0.02862023402535714,100.01521957218019,0.00402131542242342,-0.20777960381131366,95.26774209630659,0.3480672558092879,-0.15961365353624649,85.56650634094832,0.46570231792113803,-0.15066762874025377,98.91763162888851,0.15030511067827484,-0.2936231821560331,100.10834331173851,0.06293323007071605,-0.17163376630493005,68.15048924755779,0.6207326913478131,-0.08975795432149859,nan,nan,nan,79.99718376553734,0.03510714077751685,-0.21284021469798403,100.00736180568389,-0.0047093112264172746,-0.22744756693344031,78.07758074967974,-1.3142274184182214,-0.055506386077342595,80.03223146243053,0.0560945051557168,-0.08211903455675247,77.59673346085155,0.07145482350735227,-0.08933899834575572,72.44554172014021,-0.5939246499790377,0.021866614374558904,79.88044988294025,-0.04528311145558237,-0.12587725218536513,96.72721807953289,0.05516923341360229,-0.1856330505815985,75.12317950654291,-0.5699577611606099,-0.1067302681570289,87.96611697377537,0.3818897246134992,-0.1022018476400909,99.95477078977221,0.022602918830589184,-0.20172914522962954,100.02986237932683,0.07767455457614439,-0.1275861707786638,100.00515066597735,0.007899672672316033,-0.11596556013575535,89.40470803148987,0.01422996916589911,-0.1354904764054335
3.75,99.96181098873828,0.01618956932844816,-0.10528579756312897,99.99366736122278,0.021384137563554145,-0.00548707724150711,94.47169292002138,0.35260653351791205,-0.08185581134617279,100.13582636720255,-0.005285639581767764,-0.14327451936138424,85.65989632002552,-0.2435728741701984,-0.09460607011091395,78.07960019505205,-0.4824336999484099,-0.08799674350227207,100.01854347044195,0.022273088197073847,-0.14783752296518388,96.35455497945316,0.26897180937724613,-0.02015169500742054,87.22953688490591,0.23151592485808864,-0.07967556421090585,99.25834267496278,0.07983438689889479,-0.13740645539805008,100.0714904024729,-0.03811594356124156,-0.03492072660768699,71.96237958163653,0.7292500300804841,0.003299318124014905,nan,nan,nan,80.02019097314063,-0.03660157814157164,0.00035093795316607987,100.01045829560167,-0.01665830074053258,-0.15505950164724913,74.56720869016198,-0.17506483009315182,-0.033175419828542656,80.10853960466318,-0.020488727769327038,-0.0029575253530086526,78.55727312061347,0.3472256928403621,-0.003469457181577963,71.40625215062789,0.268348453600186,-0.010788722791515843,79.57850608982406,-0.0831354945926171,-0.018190385521574887,96.95453671339817,0.0777085282572515,-0.08344177299223073,74.02414254450215,-0.03696294057327772,-0.09622225659888285,89.16389869011103,0.30475750333229235,-0.05206192927137933,99.87878879588928,-0.022378304460435646,-0.12221397932555292,100.10706659471322,-0.002143389023639638,-0.13302473381784785,99.9922057931541,-0.03301960833883934,-0.04848523800713763,89.50265640810144,0.06096817307427137,-0.06775754598295783
3.775,99.99357302254529,-0.045801226067841934,-0.112351515453592,100.18809591674805,0.018327378427824052,-0.06822819528482245,95.62371004098753,0.34891962037136903,-0.14503886810445077,100.10103698680253,-0.059237147699530215,-0.04244165169123048,85.23632046704546,0.11550640551893862,-0.055411345203198376,77.1938127725786,0.09158019793959868,-0.035989726368520346,99.98173867003538,-0.05254209114762192,-0.06523710708851864,97.10494119437152,0.2088530898813803,-0.0702358970801881,87.92634215922625,0.13666803393320046,-0.06140502486483222,99.49025818869374,0.04533125609649621,-0.14551527348923296,99.92486389195578,-0.032038472790097014,-0.055164291981176006,74.81734662893162,0.5598878600616173,-0.06443814564605037,nan,nan,nan,79.72365939646289,-0.3716654995050238,-0.12711524927573087,99.9399711726208,-0.022828431625731727,-0.09452410433031691,74.89862308988,0.36244078791513235,-0.04120114870744254,79.91448316688121,-0.0442109209210656,-0.05929372170683443,79.58625496884106,0.19444938328862568,-0.015272913585945722,73.24212790528581,0.664652624823097,-0.059470691430103445,79.34392920911061,-0.07938452055583875,-0.07862159865181628,97.1265351847628,0.11426696417000048,-0.044089557251588384,75.95993833839952,0.6266172562712046,0.008644013992102038,90.10903351111394,0.2453590550967739,-0.046043944641322006,99.9391287439683,-0.000908111081107445,-0.043567965376869876,100.05918807557153,-0.051117406365332206,-0.06008875082152067,99.92382090910759,-0.027893361694613004,-0.15183490726888452,89.8939493444771,0.11780930897365821,-0.06935750325248347
3.8,100.02438131987797,-0.07550574564722015,-0.1283153577432515,100.05904557168981,-0.02433610072933091,-0.1007161990796942,96.5748383162386,0.263875238247157,-0.13269012049530465,99.9999192199027,-0.05245078468391673,-0.09404920317826668,85.94437467817237,0.23466187242450362,-0.062494027475229176,78.41400608812361,0.23827256431449662,-0.02842455194194108,100.04252807971524,0.005670462282450189,-0.09695710492261972,97.8924399124554,0.21913001317627395,-0.09497790825547961,88.39810999827074,-0.05364431968820915,-0.07312034826903877,99.73918636847102,-0.030450685004672157,-0.03725268138556495,99.95226232894152,0.015873017475038498,-0.08903110420091534,77.11152006297462,0.5411262585966985,-0.13854562147871366,nan,nan,nan,74.13251663061584,-1.7593659298665754,-0.09605057676171334,99.92046666658088,-0.308375374165938,-0.03655161599619888,76.7427058726025,0.5982527860552241,-0.06615527269882497,79.96915980563627,0.012327061326726771,-0.00953565830566952,79.91136585843549,0.09128916668696804,-0.3108516697413856,75.24468746240832,-0.4962082444378567,-0.1143043950289399,79.05772458949137,-0.07405187468108164,-0.09940059244115532,97.39939895696766,0.1560691094814607,-0.1033006916239405,78.49451604821456,0.6125492453340052,-0.05246111334424179,91.53800791214111,0.36428177550519375,-0.09508241284352326,99.92250308307523,0.02706639514568414,-0.11163307725273157,100.0789603487268,-0.06442052316239746,-0.08553468151192181,100.00570154699982,-0.003506579499201079,-0.025795562336180758,90.26281306906918,0.017525152179419266,-0.0913292619324979
3.825,99.90309361798957,0.014714999269213477,-0.11213550417372242,99.8191262880126,-0.052303513089872564,-0.13071628669980448,97.45509769222406,0.25530532884076973,-0.15745673556528517,99.91635938726678,-0.04732058311766518,-0.0955308150866354,87.03039408588835,0.3028730033274984,-0.08866268028387754,79.23201542429948,0.2390180847179481,-0.14733874645547845,99.99403309711381,-0.029899854698237548,-0.13679627029837538,98.32241513071922,0.1467112437300586,-0.15017349821209103,88.26355300346938,-0.06766548051066981,-0.16074235999228104,99.92715683203238,0.04380253963862453,-0.16514278552166972,99.98584847307198,-0.02044301983051184,-0.12032154712877212,78.84311548197095,0.2862123025359315,-0.17581007381788621,nan,nan,nan,68.95853464140438,-0.271094715632211,-0.08287176081506743,97.54483476915398,-0.9282124701088862,-0.0810408370009748,79.13072806584138,0.2763214266030066,-0.09658795354670369,79.93753373279564,0.02431866852986632,-0.13916685039050286,80.02358178847948,-0.0005020927787936294,-0.02713186086931186,74.62707432293479,0.1123489494169326,-0.1188146450661379,78.64887609279204,-0.043763576788832095,-0.11965838731136284,97.88544052115604,0.0851223505428184,-0.12991533049666215,80.88710498554815,0.6757977838928173,-0.1323100552533111,92.9630952529423,0.4635697430758851,-0.06625640495869681,99.96173139071611,0.01107100788215935,-0.14852711638143912,99.84946418130073,-0.003296962422543518,-0.09200564168618598,99.94649413291515,-0.035945801781469264,-0.17773160703389243,90.36226809568156,0.0574695744497535,-0.12211383016184514
3.85,99.92824096210273,0.02345177061404146,0.002432336098071919,99.89577103575573,-0.03777163773529362,-0.08545202083489609,98.32025193032105,0.2563595349116134,0.07314209433384472,99.88271027441847,0.04749379956370657,0.03640263333527226,88.30216069620951,0.2365323669264889,0.030632654192680714,79.53664687998057,-0.04732495058104359,-0.02974353447421831,100.02326609766617,0.038350823246503254,-0.13113210819683174,98.86314121352254,0.1897275917384454,-0.13151089544730088,88.17100187950606,-0.28995701247911154,-0.004138463945214284,100.00533728862817,0.012873699869686063,-0.032625596911348725,99.93427982632461,-0.023887897561607623,-0.0726315436528263,79.69907660405973,0.10708487931842675,-0.05200555843805142,nan,nan,nan,69.62771908061981,0.5294999169908903,-0.07550548372083035,93.82291286418557,-1.3080453419301878,0.027664557976133403,77.38338158904727,-0.43567083806124307,-0.023559828209678252,80.06250133644873,-0.019586991526228913,-0.05711245991380812,79.88483527911018,0.03572467901484412,0.055206214097744996,75.89007329123145,0.5008142155478121,0.0979576427842539,78.57075793812628,-0.03415022526369095,-0.026141546855916915,98.14090245870143,0.14560397627848382,-0.1453377165285827,83.807505460768,0.6860529220733085,-0.08976381877986132,94.47219709497269,0.46665827480155064,-0.07573661849204479,100.1217446868357,-0.04843291720935982,0.0031125130979775817,99.83925670085937,0.041926222237544185,-0.0648626912482433,99.89311769487932,-0.029688345055531463,0.045039977380172264,90.56315160657124,0.04174554062920189,-0.02902677049414007
3.875,99.94957148502539,-0.010791343538816688,-0.35349226539973383,100.01780045861945,0.03322273238530646,-0.2941945148115236,99.02830312797273,0.18223041963210018,-0.32789208842548045,100.01462115665286,-0.05082139560485907,-0.2810942019025868,89.39167560332326,0.312285578185318,-0.2639790739217983,79.50989945293306,-0.013592022449473079,-0.2005286726054676,100.02024633423835,-0.05915411001854864,-0.2112432296469318,99.3680879004741,0.12248932619625838,-0.22788580245695503,85.40334683730013,-1.4726943278970803,-0.11909856838234817,99.96134262170655,-0.027578262133271657,-0.21183462472648854,99.99008645038231,-0.03777735325483506,-0.2764453148609473,79.98590394984062,0.008817863778671805,-0.20650342772798375,nan,nan,nan,73.100403839132,0.9180827171716248,-0.22435744748561573,89.94384861705188,-1.0929806262279143,-0.21988012171666774,76.48835563626328,-0.07650844586634757,-0.15931727621845804,80.03037744552587,-0.01160371955254471,-0.1963416456757956,79.95923343527441,-0.01401943589737637,0.037532517303292566,74.02726334525316,-0.5225756156313777,-0.21650032042696474,78.5157665401029,0.029197490826246036,-0.14728848089242855,98.83998946659635,0.15911734077892598,-0.3057636843566152,86.66303092214392,0.6905092451655264,-0.23887453959915558,95.878790337127,0.4134223732316946,-0.21443901234136475,99.42464200128863,-0.37863615068742695,-0.25607237172802905,100.03546901704992,0.013643572632667349,-0.30582598474948675,99.9884631822419,-0.032113232221108914,-0.2318502750551608,90.62146076654079,-0.03671309523986565,-0.22612681711242782
3.9,99.83692013921477,0.03763650622456466,0.10127467199110483,99.94869909738843,0.07261554163050911,-0.1740148708613232,99.07134275715916,-0.00466055991797981,0.12490511284186338,99.95848912299525,0.02001937187043687,-0.30513424308299575,89.47507292298647,-0.2987510642172742,0.1991999961678489,79.42256223200775,-7.34740384086309e-06,-0.1057956482603485,99.99705281817695,0.06784291881863207,-0.28275155660636414,99.6115112575623,0.07281145263740244,-0.19922873825596313,80.1922833922818,-0.9868484014062773,-0.26029079874135486,99.9608341264883,-0.2996997204731606,0.09937863008955497,99.9424144484614,0.03432612553722006,-0.234731937440143,79.96516768584587,0.020779700196268066,-0.19748443669068735,nan,nan,nan,76.1049562343953,-0.04552290018490711,-0.20195846731112158,85.18572748062877,-0.9709396239236027,0.034176654835680345,77.3162801064928,0.3149833081552085,0.0894871229161447,79.9649937432064,-0.008995182084877712,-0.13842739425956294,79.93320093504481,0.018350994677816226,-0.2743856452383488,72.91896851322984,0.30373444810476946,0.3185981908058086,78.87323697646391,0.11612945185399716,-0.10416142511197612,99.26226238303903,0.19720169142824484,0.2555927901114582,88.57298657054181,0.5614651445436795,0.01299565672605845,96.82767055464372,0.3101896277544665,-0.10544389734298427,98.37675555808275,-0.18451254212029028,-0.34335250044403054,100.12009610852282,0.0050563240903049875,0.35990119211452637,99.87005942088845,-0.17350629766975545,0.055201802799809054,90.42838178342994,-0.03281204127513783,-0.05105798952989386
3.925,99.9461415683145,-0.0232913033784692,-0.07934699046000121,99.88472149029108,-0.04461048446478888,-0.060376463341281356,99.06705485937867,0.03071346201032096,-0.05879047968164491,99.89547580738453,-0.020978060904863607,-0.08473260100974453,88.59591426072994,-0.1873609474736953,-0.12512618117908836,79.36164752071889,-0.10654995935227873,-0.06207471304246821,99.9206637849797,-0.0347132565373057,-0.17414067686284085,99.83237285602507,0.015428186539863012,-0.12700490369064854,77.9236306579273,-0.2916672490085928,-0.025307810239566526,99.83646285079504,0.02715476558941919,-0.08956332829495765,99.80204891222448,0.0007303899015634469,-0.12526463531018198,79.86090406081341,-0.020159024495433844,-0.08514320553672347,nan,nan,nan,74.66210161356506,-0.29316134747556555,-0.1089258007482079,82.28971714272718,-0.4423842636599242,-0.08195018218447697,79.23704545419636,0.06686931145403674,-0.05992527203814915,79.8633722613365,0.010061006307846329,-0.04841713001813719,79.92538888537645,-0.02350126570738632,-0.036185172522538,74.36160716369882,0.5727976613659477,-0.03851885293146609,79.29071322757869,0.015690618898623235,-0.046774428676372354,99.47539618474399,0.07130491581181103,-0.09801424651371801,90.20502166769067,0.34635171358259476,-0.02069696604786004,97.22172227236969,-0.18387534648183557,-0.1145852025146738,98.0636918247644,-0.016952870413387548,-0.07133420650165126,99.85049049587631,-0.017575276451020985,-0.1215406805924503,99.88361874719956,-0.03767236613273973,-0.030537685783392384,90.33027702282826,-0.023494039619010462,-0.07897111262888963
3.95,100.31815115611704,-0.10438506223158021,-0.18702270519799288,99.94043492732388,-0.019187646096650603,-0.014214600203083787,99.14137451091763,-0.030238553793844623,-0.09050120167821335,99.80062564576549,-0.04619877469063259,-0.10176100911549063,88.50630374333078,0.132250573170292,0.002948826394048205,78.89941989846723,0.024378722001178285,-0.008802069150940216,99.85937433743274,-0.0698416351134098,-0.10116007605514642,99.97112676351048,-0.036550169559625,-0.1532913258893427,77.81719682081028,0.32973743506351616,0.024169202909922503,99.72700383728247,0.04688662068082367,-0.059225971180033,99.83207050243907,-0.027194812329345695,-0.04557385923365417,79.88304031366684,-0.029579794476959843,0.02910833341590337,nan,nan,nan,74.859366518065,0.39498246370081624,0.14672412600413276,80.93895832524257,-0.16095955302505602,0.0034585816467083033,79.53723982750094,0.03894688013202643,-0.018844579605376367,79.92903676476003,-0.10248584371344675,-0.06874555600131742,79.90061138169801,-0.06466464997696336,-0.22822952140430944,77.46934935280468,0.5435107533302547,-0.04333362532573975,79.35774279185758,0.07057185753751004,0.02495076873422943,99.62489122166279,0.06043713217373021,-0.10679169930665819,91.59201049247687,0.4164810186012941,-0.10909681487847568,96.16348592499337,-0.4260557835674881,-0.029873236249495273,98.26255568498578,-0.02938150349678541,-0.08773533098161779,99.7792128851534,0.015595075174292958,-0.051354765560157056,99.80789628518204,0.0414504870604727,-0.018890696060742125,90.43673919653789,0.03874020946217678,-0.051723552158913666
3.975,99.17821905942121,-0.3411121779674855,0.012159678711681637,99.87631731229729,0.0046787726984727366,-0.07438839467875752,99.40443382984387,0.09480808486154238,-0.16644955009833087,99.93899661599647,-0.015164743764708714,-0.0857309995449937,89.09978631301782,0.1699930608156202,0.01940887816854937,79.2176437160113,0.009678619822063195,-0.10703238751366015,99.9309918899409,-0.02908171123053581,-0.09236003993374223,99.9175603045665,-0.028136011922118273,-0.07237140727827249,79.33392132062347,0.45551550804513635,-0.10106678209929675,99.83390904726109,0.03503778758461584,-0.05752294163776518,97.95657595268362,-1.2489699735471373,-0.008157054466610686,80.02991212514196,-0.028114643225530943,0.009653314183923956,nan,nan,nan,76.73426327947614,0.4071575779244631,0.007991410858857732,80.49742375828589,-0.600309253309033,-0.15344234223254644,79.75110288961756,-4.128673461583493e-05,-0.14564757436765358,79.95002394266423,-0.037489501921175186,-0.0823393322731989,79.97462661825678,-0.01662648277364287,0.29487281467942117,78.99827989965218,0.3080312166273742,-0.11651263325969302,79.7350529381653,0.07641157724898948,-0.06552735753053929,99.81493337944782,0.06613809036679055,-0.0908089131079681,93.50767713200696,0.542561003690753,-0.07049840225838404,95.7254116620073,-0.04612958029406519,-0.00618186155046803,98.5739210697828,0.10223493929559015,0.004655890720359946,99.92221041691462,0.046633792868518736,-0.11767590892055212,99.97427118325145,0.05848486542538425,-0.07436492790711255,90.67509862625339,-0.000552418776589379,-0.05357347293347007
4.0,98.90656316138525,0.29170715877296116,-0.021799160266932467,99.94173496250288,0.021046435964053454,-0.1237945006653073,99.7290111642704,0.0777240898171917,-0.1449801002648139,100.11062349765167,0.01306313620059911,-0.1010257274257112,89.8956205796884,0.19373202355045,-0.128288783559396,79.02985371524152,-0.05504358691779284,-0.11939327136285668,100.02332955879608,0.010981778779399307,-0.04241849600587387,99.96645103377732,-0.02021974538266961,-0.050347806984365584,81.62327308371133,0.6941809914172918,-0.09496423815888091,100.00634475351995,-0.06796774697299762,-0.047605898676308434,93.64903067543325,-1.508746964189717,-0.060763001420099216,80.11043062762478,0.01381576495445547,-0.14149293151726614,nan,nan,nan,78.5951062651854,0.31658403263990076,-0.07883680651136529,73.97103116704457,-1.6463117612219698,-0.13711852620370724,78.41557630230852,-0.7583237330273529,-0.11362707098251999,79.97441376341345,0.03682414270095966,-0.07640249953120049,nan,nan,nan,79.70391730815221,0.07199218180329983,-0.15549884846023299,79.93072216366109,-0.02907564436031794,-0.14728732743428527,100.05664694457641,-0.02953731447697365,-0.1177694745011296,95.03675370498141,0.4241181563793812,-0.11864896513397825,96.04113562794444,0.1635527104356579,-0.03378434808600789,98.90570329282966,0.1530603393356416,-0.05314943137444876,100.09880929011064,0.014310492436946876,-0.1359415087180162,100.11265986735724,0.057735373302829726,0.03336700245740738,90.99311427129867,-0.06503323700244883,-0.09214882169947068
4.025,99.75643198467654,0.1569712432506837,-0.15831661380806725,100.10224106952808,0.014306132044868863,-0.1289538772147379,99.82863677740059,0.05172045290955016,-0.12668880359179563,100.03724569327912,0.006451156971406141,-0.17353840711655355,90.78527371029634,0.37169091127147824,-0.1879207315040336,79.11488883274343,0.04307486132386368,-0.08249458530051118,99.91106609655583,0.018206854038102883,-0.15609603285060028,100.00535293773366,-0.004607122180213898,-0.10950452886730566,84.01863429288022,0.6437412099092015,-0.0686208769794643,99.9178972834216,0.007451664679049028,-0.09955899402841278,86.83675093346821,-1.9746128279036932,-0.13683272540285502,79.86432029825536,-0.023589926853387337,-0.1266181423270069,nan,nan,nan,79.58653396513353,0.20167436755129964,-0.1591407060712251,68.97526944950947,-0.3721951637299002,0.030659156767809084,76.80119803253002,-0.2001241161213184,-0.14070694730356903,79.896350487163,0.02776091549358619,-0.09167911121422559,nan,nan,nan,80.0185655473337,0.02995455435561111,-0.08883580756735016,79.80823347498364,0.013757641286554614,-0.13506871068073445,99.97283552684515,0.017101667984577906,-0.14031426503106054,96.32453954768786,0.37755390294794944,-0.1300189445806953,96.15383376320015,-0.05545275448661599,-0.2271932044088347,99.18864104517921,0.08498334097311906,-0.2284108597413098,100.09130214405619,0.022276721813292048,-0.12067367670542622,100.04326660786732,-0.035125535424265414,-0.16291866918740877,90.70997122923865,-0.024042910328966677,-0.13122691936314063
4.05,99.96957962930203,-0.25480856681872965,-0.27573766347166945,100.1069688983872,0.005564168476712927,-0.19857103739373716,99.93138502106983,0.004304884268777447,-0.10059824841932699,99.99824541247386,-0.014347108492315734,-0.15851186954567772,91.67111731268058,-0.1283562261851316,-0.17223851410034002,79.42309746969467,0.06779361880533646,-0.04657621654210638,99.9204850641679,-0.014718805893999268,-0.09727605742761172,99.99771762426609,0.03638835342620665,-0.12602924561228807,86.61305026325212,0.6626411465285516,-0.03830795871538277,99.85305395140112,0.09431059628602335,-0.13794050842798308,81.76079663218347,-1.336736092843276,-0.13106992755825161,79.89837551258242,0.03796871112684308,-0.10222655854848653,nan,nan,nan,79.91345546338685,0.018705551747909322,0.022317970891120212,69.38164651878911,0.46220075695161805,-0.0467181845043594,76.45887405619848,0.12120863208346985,-0.04396072533855489,79.98268676839075,-0.025744706552729806,-0.030625191393083208,nan,nan,nan,79.92380320299995,-0.033577024435435344,-0.019369715156382375,79.85415458571778,-0.05842265404455227,-0.009792090987333447,99.92548230029577,0.04013456755351694,-0.15512548250370856,97.35665717472918,0.27436867508834756,-0.153720001661051,96.32580752023736,0.059469216585957996,-0.16656397155279726,99.55204334523067,0.04793813409477206,-0.05085622013880699,100.0068380280381,-0.04502495738109438,-0.21625777249967587,99.98232607286829,-0.03134805328253974,-0.18732225368728211,90.74198532618097,-0.00042029928774002756,-0.1101282268456157
4.075,96.98257277024274,-1.9539560736956751,-0.09462194273938365,99.91881245668573,-0.038248693065476916,-0.14977968337054792,100.0694219759725,-0.03571335546276166,-0.13146559802945607,99.99505497871775,-0.017866736418388846,-0.11332016584683825,87.33585318644438,-2.1719433228214804,-0.09159923707038257,79.47533891459841,0.04299795154593494,-0.07854453507863152,100.10522991825574,0.01528171392333351,-0.10210211815741993,99.96146745375243,0.05302599588643739,-0.07843281908545383,88.51537144782256,0.5989212008151282,-0.12882620739812878,100.01499727605338,-0.03013781988090672,-0.13395194345740277,78.34091319125113,-0.3044507666528702,-0.04403484511165727,79.9569605082324,0.04886195961242211,-0.05297956802943089,nan,nan,nan,79.9173793051858,-0.06823817315470038,-0.036442715461133056,72.67907166488213,0.8714488403739602,-0.025678003150154675,75.73600080362468,-0.36908854166421007,-0.04775313298663259,79.959424995336,0.05664481007995312,-0.09661191774587485,nan,nan,nan,79.20310490685372,-0.22539339363502336,-0.004339128811959603,79.48553522095658,-0.04732698675477635,-0.06717619273477618,99.98800879666044,-0.03380405305008206,-0.07859545265906534,98.22383153619836,0.17399582342931702,-0.05958558467883175,96.99069800396973,0.15178070766767154,-0.043223067896850244,99.69924572250645,0.04179425082388305,-0.11300089002898271,99.94039552625675,-0.017958066580432877,-0.13926883204610208,99.89466697309885,-0.06860416989725848,-0.0961503093748682,90.51622323056493,-0.13866570410733342,-0.08364516212291519
4.1,91.05054470362182,-1.185876344182219,0.015606727303387507,99.95206235004531,0.01405978811375315,0.049647283816270246,99.99231913400138,0.08884141403242876,0.044226471681306945,99.90414701747481,0.048406710457937464,0.0571367139418935,80.57748982687296,-1.1522241734962984,0.07911020375550411,79.45670721516117,0.07724881843912917,0.10989878763281405,99.96733689092659,0.037596872752734864,0.08786075937702748,99.93211747080572,-0.028935784014219455,0.14252384185632577,90.21641036982234,0.2501317182546131,0.08745236710424961,100.01318069184701,-0.03718494215508336,0.025315307271123536,78.1035152961531,0.2450345513054097,0.06498000327556927,80.02962412743413,0.028171515067669343,0.054821135070492674,nan,nan,nan,76.4728708706141,-1.105137890605116,-0.021599612496604616,76.24349407646302,1.0363220482120328,0.004705703115434834,74.78748534256351,-0.010620852842558676,0.09034978749091525,79.97892916358317,0.02491977431915409,0.06219704635279087,nan,nan,nan,78.56740185911167,0.11106193663686952,0.10582161877498547,78.61172412993855,-0.17482138501826974,0.14368874836203377,99.97266855788665,0.023870070785628937,0.1115269222462971,96.70629349361435,-1.371681478030287,0.020483972628877883,97.10630578523671,-0.05618940287918831,0.05890708841886007,99.72589167141903,0.07669362885145724,0.03463444394064048,99.9817554983409,0.03253766420945486,0.03709103968931571,99.77879597300353,0.019054312293915177,0.11367046830055298,89.8803779798309,-0.12536339289546047,0.06583570120458603
4.125,88.70120394570681,-0.348803683533696,-0.08175803189893895,99.96876276593217,0.07748423950889427,-0.16535147465283728,99.87897402092621,0.04016048117788044,-0.2866908324155664,99.88870084621672,0.07529064043703676,-0.10164191990735932,78.0360499180272,-0.1549111110292562,-0.040228587037397394,79.57508554048265,0.05363217488739804,-0.11505659866721146,99.817322976891,0.08465721065875415,-0.19531108150333007,99.9859622380702,0.05638422735854537,-0.16365781469638432,89.91138511487755,-0.7413054642922033,-0.24816374025625976,99.87549973356857,0.07458807987373733,-0.15784052669242618,79.82564436703511,0.6204980978212279,-0.16141751278965927,79.94542387439243,0.007801573173996722,-0.0937143389232461,nan,nan,nan,68.01806644976202,-2.359746393621601,-0.060966793558404786,80.31479474744965,0.968491443256671,-0.20395474409660036,74.94917347768802,0.1514148218783759,-0.15070628253163887,79.93412672192147,0.04977469053937704,-0.12506323188690804,nan,nan,nan,79.13584670320175,0.2443966456211974,-0.07383541643677555,76.7549235013593,-0.3154637472722448,-0.14496323031236408,99.90590633074234,0.0722122007394562,-0.2668452063365597,89.2737568947438,-1.998328724311575,-0.060536527096512,96.90942141081779,0.07272739581038619,-0.17481832701167022,99.92193948553576,0.04436791422544599,-0.16632205874770495,99.99902838674072,0.06854754944561321,-0.2202320926394882,98.91854955878263,-0.6485389236986248,-0.15016699117392196,89.14356454211968,-0.15852786088938364,-0.15038514005288192
4.15,88.18567852046417,-0.0013333933374140641,0.020581289535343245,99.7674964556802,-0.1959518447577997,0.001340293508351298,99.19047394559618,-0.3936248906387947,0.0013125538314043006,99.85428615720447,-0.2515377416627182,0.00956681495058545,78.50965738042129,0.4004705523434156,-0.09376311229415761,79.55813061137317,-0.0326076088712384,-0.005071189473332821,99.90835037182583,-0.3633372720151467,-0.13941277793204862,99.87562334028127,-0.31618704514698615,-0.09924876114673511,84.38362772364486,-1.4473989254707653,-0.07942123116728211,99.59986402233847,-0.17197692911986498,-0.059836274619780055,82.15685473587119,0.4791920279921034,-0.03169648606321698,80.17717749453394,-0.10370596882560255,0.0014501220305626616,nan,nan,nan,60.044830811103516,-0.4843732584501521,-0.058271553834070906,83.7958677363777,0.7184265074031819,-0.09182257934633484,76.02717504688076,0.31229622856300265,0.0076889324180291485,80.17370238529092,-0.15107417475996884,-0.055700052642577214,nan,nan,nan,79.8283051995215,0.029944913904795215,-0.014210351349001449,75.67221018020128,-0.3056929808413943,0.00772107937972448,99.77150587703447,-0.25234107777027237,-0.12347111186426998,84.58755300931456,-1.0837551291294438,0.04336787660816871,97.21772392476126,-0.15948933196002563,-0.040586766581855546,100.1065061032073,-0.2572384260474868,-0.0446692084829961,99.8942836476813,-0.20152358440812645,-0.06901980917284131,95.89567371671914,-1.249350996367704,-0.06802643577780519,88.50760659988872,-0.22842376455726696,-0.040883280811922364
4.175,88.61681420076474,0.21272492309375363,-0.025398650302102758,98.60692782724148,-0.449345915994874,-0.04499312017708637,98.18102007377189,-0.3198100554817948,-0.10158142614464816,98.75463173260886,-0.47598321687392203,-0.021791133143875145,80.32763964347497,0.4854872189977711,-0.11365113498913625,79.59858337455705,-0.24003771798881016,0.05899181689935161,98.66226277023226,-0.4188688456902768,-0.009764228001035272,98.62045401895905,-0.5299267373086226,-0.01983855326345047,80.85630573042754,-0.4165907746677505,0.07387123764832766,98.3350849957184,-0.5258256427889539,-0.211007581921948,84.37500174741835,0.5720331332194493,-0.00562604213378981,79.85580664963607,-0.020392884854020535,-0.03390011333415759,nan,nan,nan,61.08932988213494,0.7282819103013315,0.059769978595957174,85.03244498107314,-0.09097367163374617,-0.07959493719687256,77.96165722539419,0.46412863381800046,0.0058494753202751534,79.88520196250091,0.033050006441180495,0.0017753727979458733,nan,nan,nan,79.96868965774314,-0.008002433590909897,-0.07801820336143278,75.17071449954004,0.008352253265153929,-0.09473326213458366,98.57430720027776,-0.40011457517286014,-0.09188881468545679,82.34652978622839,-0.20809703157079512,-0.08121411572569134,96.48750447425685,-0.29646691858776447,0.006128983772601182,98.90601124658092,-0.3708261450884475,-0.017577709373022554,98.70544987493493,-0.39198193900964995,-0.14359678019007857,91.62740041121215,-1.5610468806801072,-0.1213414641880712,87.93940724861199,-0.17584305449361104,-0.04538043355133253
4.2,89.12995577722144,0.13044143292395666,-0.0515978229351682,96.89008240124039,-0.6004691711470007,-0.0544917774445417,97.11161152789104,-0.42660996628445996,-0.11937000385557464,97.05813243279988,-0.6377219471016269,-0.10757027936959303,82.60749923674639,0.5464485440547108,-0.08643263288500903,78.97436124423214,-0.20786962016258378,-0.13439465134752088,96.91977019568472,-0.4235562588601854,0.030285349394110553,96.85825790092147,-0.7183130227097465,-0.07290051038540724,80.31784546232161,0.20986067279655451,-0.032386329700107803,95.78006462604851,-0.5702427342482301,-0.0281181676547696,85.50256276040318,0.09842312207715985,-0.08546906051546951,77.66613281429557,-0.7227225017390414,0.03886530023021342,nan,nan,nan,65.81618575555815,1.3174289732197806,0.06433188072888535,83.12422155960022,-0.3930082147188998,-0.13606001098914555,79.9859723760288,0.6064559982352318,-0.020252139948875706,79.91544700414093,-0.04437670302088577,0.10053634296801742,nan,nan,nan,79.88012390254521,-0.04094930847884944,0.07060765816494963,75.60780652552042,0.19674426580914892,-0.04421391673966123,96.88711990427176,-0.6286078472555698,-0.008819597024527073,82.65045936908238,0.19446107508439933,0.16512363755546017,95.82153243970654,-0.23573867423775202,0.07608817251093133,97.39458777062961,-0.8330776192964473,0.11845697208789444,96.90541416943944,-0.5958736160677374,-0.0727002447888912,85.9431923802104,-1.668338233705604,-0.05254650544556772,87.2811808140225,-0.2269671397847366,-0.01845951405789033
4.225,89.5588935640808,0.13207963190079655,-0.06328092890239066,95.61207923150405,-0.2665767247173991,-0.05836208747344545,95.94329438770198,-0.3477933122263425,-0.05421537308130824,95.84171489266942,-0.2461618437648245,-0.01252768127697789,84.88050141792091,0.6649115967781689,0.030850599116079784,78.68817973963941,0.06899363103112009,-0.02164985543463429,95.71585626285041,-0.2186028606493056,-0.017444811445907902,95.72674932661,-0.20233277174113404,0.002635968342186032,81.43222834204023,0.4275232667647365,0.025916059328121757,94.48046226943823,-0.31525865701430283,-0.002139860362697747,85.85655952626563,0.08496041784364368,-0.006043368392690554,73.22501160184083,-0.6154590807659933,0.05596306003338607,nan,nan,nan,71.1668570636102,0.5997325383467207,-0.21728060153021295,82.26966521939937,0.04606965374112735,-0.008433123022478131,81.04092099000653,-0.14593449262709787,-0.17547561168621378,79.98052687360362,0.0075771072451440834,0.013885454055232123,nan,nan,nan,79.93434906190532,-0.01134548980168262,0.03520844714763532,76.17148053177075,0.12197755389370186,-0.04270793203879443,95.70647798307283,-0.28829023193688186,-0.03406591897298461,84.21847250778286,0.44720797397033807,0.05013044367317589,94.82373871041798,-0.11770984717438943,-0.01742488964542629,95.96594168405237,-0.3404960426723582,0.06547495975759506,95.57337782341678,-0.2858698064690058,0.02926222165606618,81.00849199683006,-0.7715408567666291,0.04607724032869601,86.86757629201794,-0.06551411028382705,-0.01565198290949953
4.25,90.23692174180172,0.23479825269333218,0.09939008525836643,95.3503050991785,0.041489651467161937,0.09144176792151272,94.77650385068449,-0.30951073984928107,0.14465356653551742,95.59008016460304,0.0199947205135357,0.17793573577476546,87.25898491298253,0.4392619000233605,0.08805394550190367,79.2861173345954,0.10882640640952007,0.13319674272547274,95.46760319461569,0.05705102128708767,0.14718683355765078,95.45554563336995,0.034815278500589325,0.14274278754713593,83.869012259569,0.7112520727546109,0.09316444610525501,93.86484357405095,-0.0011934788978993985,0.0697616930627126,86.07782851848874,0.04698355288478673,0.07455421818747394,72.07284146477946,-0.005555756832498093,0.07619907677128089,nan,nan,nan,73.61861198672213,0.32567677784684945,0.05563214067271204,82.94664413915221,0.11238124754619003,0.12127150336790611,80.7219172655404,-0.017864481018294298,0.058294870434740374,79.95248164039245,-0.07029366274095424,0.10324588439969756,nan,nan,nan,80.04326543686746,0.0446986958169685,0.08754195180471297,73.91451970067052,-0.8932483099117867,0.049576842419855646,95.29069548227164,0.04112990498589733,0.062043790478109734,85.98657107389916,0.40660845237803367,0.08057612544409376,95.07548494408722,0.1435792558814367,0.08646221932277996,95.38830224303385,0.03152266831368522,0.06308284654393154,95.19148830253708,0.023540491682087567,0.10080970165499692,79.20799769150668,-0.2027930877824813,0.1728946801589772,86.94352365230834,0.05513128474799744,0.09915472731881504
4.275,91.30030564799891,-0.04343654080584194,-1.0812991163803458,95.92776628393923,0.14333004540440822,-1.008522385129599,94.10559524126936,-0.23932172176110034,-0.8955703067254306,96.15227234339699,0.09020783850146315,-1.1105925662808773,88.25802265683215,0.10480193996578302,-1.0647151915336766,79.51231423485905,0.1553619642084546,-0.9538691724304285,95.96053815981313,0.1667496356155566,-1.0442935767245636,96.03917187905846,0.17470697257238363,-1.216262811983155,85.95552741381286,0.5578869523565684,-1.0961053625705817,94.41407526035206,0.173357304635911,-1.0360795772875586,86.22763028675057,-0.005007932723200828,-0.9880730513774945,73.75668404818134,0.6485918186230217,-0.7952126362649474,nan,nan,nan,75.32027778910961,0.5786967629459611,-0.9569791604208817,82.99588376448939,0.02743420025161223,-1.0763285582292017,79.70125473675647,-0.6399956417109454,-0.8798993376521996,79.17231016150387,-0.20223098393999323,-1.0137917800549212,nan,nan,nan,80.18363276416055,0.0003288033455590834,-1.00731293173253,71.67814893154939,-0.09528702511469701,-0.8049881325336343,95.63448774803368,0.11624578754607098,-1.1208792348484529,87.3779461642571,0.40465735726092483,-1.229935766866365,95.75975809047053,0.21868635977498538,-1.0550047163590157,95.75757276921458,0.12653097672679722,-0.9790968074705005,95.74396546105302,0.12188010074828987,-1.2185098401425682,79.62518250216567,0.3868568512970431,-0.9088345986165149,87.35668018079286,0.12379299273854227,-1.0225898591506437
4.3,90.99401982681695,-0.15115599947688943,-0.9249686017544034,96.29838111285595,0.07046125915769484,-1.0817345761412946,93.98587035794486,0.15894575783906184,-1.3488165047572955,96.30535950705892,0.03627761005192433,-1.1624674866864964,87.36070623269131,-0.3750570903562471,-0.8661397095193388,80.77110851006506,0.40805610396877207,-0.8267459516843935,96.29685479569885,0.02522161857626811,-1.1585693611552452,96.29894238407917,0.041566033009586785,-1.0715156053728592,87.9260122182751,0.3720419446034529,-0.895495136538584,95.1920795074253,0.20131644612993577,-1.0704207755583697,86.01875649636267,-0.243046533460466,-0.9663921712919687,76.60485269310016,0.6088659298505652,-0.6962865195891339,nan,nan,nan,77.35461170550157,0.47948056413835205,-0.7456767064796308,83.74552094101865,0.32580730732199914,-0.8745121204952532,78.99580284754175,-0.0692319436721448,-0.6914527613880497,79.25098160676438,0.13834043708863394,-0.842401645463997,nan,nan,nan,80.03547544140199,0.001513100853987901,-0.8058272135825147,72.73987487674685,0.5094249181977496,-0.6969918489713574,96.18972846357907,0.08309610034992854,-1.0462014003947724,87.54212914475973,-0.1318285022254599,-0.7675037162569365,96.22212831943116,0.08961165212229222,-1.202331908234997,96.20784078726079,0.09486005287132622,-1.1739455114552075,96.19581617151617,0.03508343253675737,-0.987061346501992,81.4940585063503,0.5225420125154819,-0.7956161673063322,87.91778801892694,0.13467467549969017,-0.9457947811075176
4.325,89.81883226681508,-0.6726876473338338,0.19241103925187236,96.02252228616597,-0.13317959540135463,0.08672972199545992,94.45030161704608,0.06227462187105856,0.12032311436093687,96.0911447960397,-0.1507245278285972,0.1347848578715578,85.5701461681243,-0.4914578527361547,0.14281428853079153,82.46970694024918,0.3582976321328124,0.46267151489049385,96.06339612816251,-0.12876211995478798,0.04314158326446195,96.13350104992674,-0.11654909084332667,0.014563607445703147,88.80971090947949,0.15404268828388248,0.3381281822006145,95.50593576140618,0.031132781027328055,0.15272782366178492,82.75379207832995,-1.1388025426852073,0.15399161924471622,78.45827577339965,0.37568807615276006,0.42539118645635726,nan,nan,nan,78.83446610071306,0.3102886422871377,0.4441290940429651,84.66184511725395,0.20852470173965568,0.3251049276287349,77.91712312484377,-0.3537126539920573,0.42153458010146405,79.73827538098885,0.11394381701731815,0.3560772190856776,nan,nan,nan,80.03572925939986,-0.006645788629571901,0.4090908159235203,76.1621412600453,0.8203782791959915,0.5240305439687137,96.10256722740134,-0.1406094381359846,0.18831547842503088,87.2754084016518,-0.08025508495998733,0.19490689751098564,96.08796277814992,-0.15802277675679566,0.04796229761532778,96.09721702429957,-0.13694971479043141,-0.08083393109840169,96.00398354467752,-0.14690890478173502,0.18449018681376866,83.273485348876,0.3307457808443577,0.3970100978994288,88.09739459764357,-0.04541461326156344,0.23664569779549857
4.35,87.27186329883162,-0.6594096689442145,0.5935378773356808,93.47547166458736,-1.77496039318202,0.5179457437598963,94.0085931972477,-0.43698092979172243,0.7541985711338117,94.87092287336051,-0.5645158462562113,0.6298104930349023,83.92478802486845,-0.38172716775405746,0.6520213943740132,83.23630013039183,0.05515787091869634,0.5919471097887098,95.04171106379012,-0.5683008418217194,0.621699449591788,95.04953136904396,-0.6172139474850622,0.5544467132782094,87.75222118085719,-0.804466704024864,0.5584104512585016,94.48863955978545,-0.7758212976588158,0.6849289622087315,79.16314792604535,-0.6529263023728629,0.693424975245483,79.53726324389409,0.14395603179439906,0.514481274103789,nan,nan,nan,79.4096237721766,-0.28349994661944,0.7287904626956981,84.92492110239634,-0.1492052229985568,0.6495265693099098,76.41612673202765,-0.7800377139751212,0.508911515960287,79.95582518985142,-0.048258694751735186,0.6684382132695099,nan,nan,nan,78.22679802881562,-0.5744668627476793,0.477115746829638,78.51770071647422,0.34676277646836995,0.5360143817140228,95.10969700124882,-0.48839947973192116,0.635410630160828,86.46350906232122,-0.23518034326752132,0.6065231655846176,95.14779122782879,-0.5557198564794161,0.6467767918941492,95.22431384522983,-0.41927663645574065,0.7306003035826896,94.93778122042906,-0.3831951617972734,0.47965934859709775,83.86528129330657,-0.005609004300594043,0.7493492975033581,87.33415928020041,-0.44222063930146166,0.6159987267589717
4.375,85.17304570421558,-0.5937599288209425,0.6450168423746514,88.59957704662007,-1.3652814833554248,0.7398406172079112,92.00181925412981,-0.7354461600590253,0.7982303294514073,92.71081153201972,-0.7406144420199889,0.7427053139261564,82.69084806829277,-0.37337610918968966,0.5793443983718918,83.02149059007637,-0.21291888842944356,0.5867988069907111,92.7936563831505,-0.6917282545126047,0.7964570302576705,92.69691326920311,-0.7663968839621756,0.8154335399333965,83.66319329065925,-1.2585037881969663,0.6790713556569695,90.76454396042242,-1.2353082504981165,0.7183561739038026,77.30909968885578,-0.2937204550765298,0.5931179144998452,79.93828140894709,0.004737871076391023,0.5088315456836494,nan,nan,nan,76.71085282271274,-0.5879385185850494,0.3722097128896318,82.81171499940636,-0.9721764721460602,0.48070647503697334,74.15234128801669,-0.9778929941274992,0.41808371001627476,79.69600076200872,-0.1201932857346305,0.47087478878568423,nan,nan,nan,76.71936337069289,-0.3068487453634684,0.5343361570550264,79.52170275828878,-0.01880957559055734,0.46135850716498655,92.89425226499758,-0.8429460682487541,0.710960140370297,85.24486763555767,-0.4472190015502682,0.6632142876783855,93.03657058878808,-0.6351561084184806,0.7471279099369535,93.21426172642565,-0.8300016048407353,0.7107271851612427,93.05345988281367,-0.8551753482047121,0.8581517570708359,83.30416771169011,-0.35171643832992716,0.5197638375367996,85.48845150033297,-0.6336829555910274,0.6312799307067147
4.4,82.89650261723693,-0.6902387761978991,0.17885672613360204,84.33076014185382,-1.0706129067885903,0.2690799848607785,89.35413785398774,-0.9337477409459765,0.28511022581737844,89.5556304773298,-0.9300345123028033,0.3372433230858559,80.83598036583913,-0.5151369201480717,0.11267618592640026,81.555946330387,-0.4598208410583823,-0.03764136393574789,89.59373482581383,-0.9738635700176698,0.4167361800711141,89.65972726774876,-0.9650764134091789,0.3897013743043502,79.25888999074195,-0.8454638613415518,0.2212118730823187,86.29167662914321,-1.4176176094058672,0.38321545811988345,75.68736496448541,-0.8861101367416915,-0.10440685437426607,79.38400146132764,-0.2801754603028417,-0.08319809505378103,nan,nan,nan,74.9473719921978,-0.33993618529392017,-0.014027748345244895,78.84350626334366,-1.0380318695999844,0.05540897068866529,71.22852700232424,-0.5359792420320718,0.02531554618325535,78.9582493384683,-0.2678606783249441,-0.01430230010212799,nan,nan,nan,75.75034832841172,-0.1266426748201903,0.023552117186453697,79.13804513696141,-0.1444482952340493,-0.061527572427949255,89.4846863895056,-1.0848781976823356,0.27304728501310294,83.12941950797014,-0.6637256406336247,0.21025518186267683,89.93123634430664,-1.0969520132129431,0.34477612370544664,89.9111703138211,-1.0487520533586923,0.39490685860368635,89.47714812385225,-1.1103630488591523,0.3137813000986741,81.89787312219349,-0.4896282526019726,0.15730655722372014,82.96258061621882,-0.7464623708464334,0.1698782224053436
4.425,79.7951265669697,-0.7863012067939111,-0.22412193609356193,80.15163341223717,-0.8605605681627415,-0.12949067794440738,85.2646963448955,-1.1909588672631595,-0.02537365874536448,85.51296147330005,-1.1707431259263354,-0.08861119944320658,78.18466838515006,-0.7492159801292037,-0.1951196359048589,79.56470592560335,-0.6361616239116235,-0.12287181749663491,85.52268907526602,-1.2410497420117308,-0.01369811546212224,85.60011004290703,-1.1495144868837508,-0.11302889139376675,76.82959653361216,-0.5454638775190206,-0.21196736455927578,81.37847913479523,-1.169989695898033,-0.0023009243367545194,72.22432428576946,-0.720589369748221,-0.24753303710517888,78.00561363166184,-0.9128657118767896,-0.21487910621284423,nan,nan,nan,73.6272198360626,-0.2571668249258485,-0.14111862335174946,75.10278028011496,-0.6881141757528143,-0.10213559217363659,67.26130140674,-0.9847796381589913,-0.16024729960592446,77.71118048283869,-0.33008451080469353,-0.20162871075135003,nan,nan,nan,75.03012490850982,-0.2350454635201228,-0.22935780940387962,78.14038470769947,-0.314353433061001,-0.20080765928402716,85.32944741791948,-1.12411306961275,-0.17705303289492175,80.20818926886311,-0.6904680496762169,-0.09413686603286572,85.69561087367781,-1.203773727463156,-0.024383660844699444,85.74957226593604,-1.3086551590036604,-0.029076172209706527,85.25954326485348,-1.1455843078133194,-0.15788468905154335,81.08635843777763,-0.6800710164393746,-0.18681176220595846,79.92651324846501,-0.8373176513481861,-0.13723492677117663
4.45,77.18186186528975,-0.6784065598110361,-0.3622095604919177,77.15344136827278,-0.8506702969958847,-0.4235392069499531,81.29978837004501,-1.354052933543663,-0.3193301352885327,81.29321208636236,-1.2198591656741453,-0.4597126474280987,74.55337443287519,-0.842879914173928,-0.3406854577982459,77.20809672757623,-0.6179289779684415,-0.2743722459893122,80.97955584480611,-0.9647419746409475,-0.43699698234267115,80.8070412441389,-0.9472805299801439,-0.4526830345544912,74.49705570212593,-0.4537085692961082,-0.46843294130570995,76.36119975678373,-0.6787989827903917,-0.5049012105721137,68.5025364968905,-1.0083524621647353,-0.22917310238372207,75.45137655781777,-0.5752061567911646,-0.4105089904734698,nan,nan,nan,72.55596085933675,-0.23285786971866634,-0.31445999965743754,72.55511892286556,-0.5133746650291141,-0.3933110319295425,62.235751377502616,-0.8023675622817547,-0.14674001199160255,75.92100918983515,-0.4795203423694861,-0.3762771450887187,nan,nan,nan,73.92270763310223,-0.19045239486324364,-0.2782309103212494,76.3640970778019,-0.7031690581507523,-0.4061803716210942,81.02455373227889,-1.4268918998267592,-0.4632253822953286,77.5725706017064,-0.5828808673376742,-0.3986857635547879,80.96268004338664,-1.3313102349189054,-0.3412584483005862,81.18402332456942,-1.0426643265150475,-0.3620571832779676,80.62934135944904,-0.7722866570252047,-0.49394343461417906,76.47208063894891,-0.7784846516062904,-0.266218332507851,76.52868480057366,-0.7936727938947287,-0.3717972304474409
4.475,74.19455977226919,-0.8295625869082556,-0.35552743669067843,73.26363538696701,-1.194310113728915,-0.2681023503514187,76.33762500850459,-1.193887725360543,-0.32199747036223014,76.46261845117198,-1.1470059430950768,-0.2801031153713008,66.06406821824632,-1.763512461460903,-0.21604110022823353,73.74216050136376,-0.8114457868189369,-0.2505586969844088,76.55202462303414,-1.2077450094476752,-0.37329361270347017,76.40962049635058,-1.2225619859099643,-0.3508929929647352,71.92234511510954,-0.6088911740779477,-0.22907828046340628,72.15683708175371,-1.367830961002802,-0.22237509650205736,63.90095924312804,-1.0728852787304954,-0.04023521472339628,72.51620791208462,-0.7885845806178668,-0.13641838543904045,nan,nan,nan,71.05439434284598,-0.45978053743221475,-0.2973833709743142,70.3084398188806,-0.523793704106422,-0.11294134743584486,58.60521205391588,-0.5862722216100391,-0.15724919483649166,73.26015395386894,-0.6917444394164349,-0.13974651867440943,nan,nan,nan,71.77343446135703,-0.6350607040833979,-0.13032119585100188,73.69628149741311,-0.7124418564273874,-0.18393960613754898,76.25402300892462,-1.1169476443090351,-0.32399098661296527,74.32532150303189,-0.8913735269803406,-0.3264425138698052,76.59916933622998,-1.2259398498251357,-0.40723717891267514,76.92934909743605,-1.0493949331747883,-0.40216501901373986,76.32207991103458,-1.0372675298507037,-0.31258613369731014,74.41966538522149,-0.6684917571710464,-0.3010621563361938,72.79459109083932,-0.9502805129810973,-0.2558203739640282
4.5,69.62993317683647,-1.3519513416578386,-1.3378255385692868,64.77620631065341,-2.6757573350221517,-1.2994423128898835,71.38430050847771,-0.9023286351491886,-1.2103556543335399,71.56411252122459,-0.898351007503008,-1.4720434283859265,58.74928923610151,-0.9467813666123102,-1.069267798811196,69.95488704835259,-0.7456421205593382,-1.3635605073879447,71.44065323452178,-0.9424559346731249,-1.2940377461859134,71.46354347808611,-0.9656107793248948,-1.3322769537890444,68.83931786144188,-0.6255284341551526,-1.1329661560335218,67.61918055945351,-0.787362563273139,-1.1108919362737741,60.30079475233011,-0.1146448575202001,-1.1154024236039854,68.92936031115488,-1.3440947379360613,-1.1584886307680256,nan,nan,nan,68.06459294039477,-0.563145610418837,-1.1929550783122436,67.27557177905689,-0.4819966560522829,-1.302541576851661,55.78337163042032,-0.2810042711030234,-0.9559074937183473,69.86523490894659,-0.8245546840965574,-1.2229885587434022,nan,nan,nan,68.76817434068401,-0.6476123308118447,-1.1777901647002869,70.10753906873121,-0.7928545646872733,-1.2785690438046997,71.29467472174812,-0.9846845199785044,-1.331670947869028,70.62311211154861,-0.8542274035824686,-1.233799387801327,70.75568301496718,-1.3228062382233312,-1.1863905924434237,71.95768802691131,-1.1208244829758747,-1.1686515758119722,71.30484950781911,-0.9165827337449105,-1.3800425953083055,70.13608310521992,-0.7471459873245919,-1.4675268140242386,68.35783975646179,-0.909914524849413,-1.241474704850874
4.525,58.52357554218199,-2.4852531332909527,-1.8307300959317905,52.17954207486775,-1.5775774268162155,-1.4172479288992614,67.50359857220398,-0.6990283903805927,-2.098930793493908,67.37190684045619,-0.7100221757754202,-2.1375649811613107,56.428918853788076,-0.05469681740798496,-1.4322556617697497,66.79760848804402,-0.5526089096025384,-2.056722822333966,67.31633773413371,-0.647259318717644,-2.157982076847747,67.0978967973875,-0.6431992952539864,-2.124636962805908,65.77834335096091,-0.38392302431115777,-2.078482100446073,64.58763732176278,-0.25430082219523853,-1.9656260044452185,60.34588104334067,0.3663260237071662,-1.724977183137351,55.56813632035408,-2.454055165255678,-1.7043921938572555,nan,nan,nan,65.80883456060938,-0.3387142315933297,-2.071356907977644,65.29716411229587,-0.2908091638390438,-1.9420616448219603,53.80318431232483,-0.253331610045075,-1.5192996751207697,66.54762611990772,-0.5635124637514282,-2.137490898879798,nan,nan,nan,66.22517062726337,-0.41587355377093366,-2.1561357789132503,66.72928124198249,-0.6150494554191822,-2.0858222732970266,67.234776552395,-0.7077089824264501,-2.086468747650113,66.87386579817216,-0.5857735787646583,-2.0929451837021613,65.6311859021846,-0.618138668932993,-2.0563097037858524,67.52446675430481,-0.7136274800388543,-2.193532585713398,67.12017463153785,-0.6881313575881806,-2.138596408385757,66.74700657508603,-0.6087183107948932,-2.091509780835804,63.96008833864773,-0.6872911380110526,-1.9708782664255453
4.55,46.680192044655364,-1.129731205058642,-1.030559467920964,47.33508214001678,-0.19312155727476937,-0.9900983962083537,63.75938588254929,-0.9085641492359634,-2.017609890350097,63.37991264770347,-1.017284378157383,-2.050914432501893,56.01495832649087,-0.5609462872738984,-1.4255763933758754,63.57051120454565,-0.8984676154432852,-2.0865049157223656,63.619529795054035,-0.9585432825271943,-2.01569927727409,63.527230681820136,-0.9586203511896527,-2.0915187180567107,63.309301977435474,-0.7522658832669683,-2.0316235076439484,63.02089767303342,-0.6157501908162988,-2.0281682520315303,58.65394914335732,-1.2128670221202664,-1.5187301542831775,45.306529208062074,-0.48907162079368177,-0.8071695821824032,nan,nan,nan,61.99579870530018,-1.0068273448216531,-1.8874807316230757,63.225314872657826,-0.7169673176043332,-2.000926217686094,52.321645208570054,-0.14179312133024463,-1.225388185106245,63.73918198988403,-0.7708424586178568,-2.0490589570738913,nan,nan,nan,63.56180644207516,-0.7801984313771142,-2.037834691814811,63.60974094762832,-0.8189348356667716,-2.0720232130086402,63.55830819765601,-0.9535021048708027,-2.1079829995572483,63.72804693566927,-0.8316938877415673,-2.0330533301276312,62.927349531111034,-0.6305306866027348,-2.03057668777546,63.895710058025756,-0.9672002316289277,-1.9938671646852841,63.2850263434745,-0.9744284506607671,-2.163568679183076,63.4745526454789,-0.9652415332999879,-2.116752003755476,60.31249844176063,-0.8022247478075318,-1.825528577039514
4.575,45.92927426891642,0.7486125590654589,-1.255231071581308,49.478104092433185,0.619403706860236,-1.5182676348949553,58.10616612437802,-0.8278634896108733,-2.185976949370336,58.07574450770778,-1.0141470077692136,-2.1535801408963433,50.55281835213754,-0.5459754325265567,-1.7013048792074583,57.92531988690545,-1.1044830078983972,-2.1950804436651734,57.99272492637117,-0.9939835843856505,-2.2220760367062087,58.14517883567237,-0.8170861569512091,-2.2258135618321386,58.19477149414544,-1.0518825781768095,-2.238497224472411,58.295353549884545,-1.4451746586826502,-2.2273068898481303,54.60925554107629,-0.23286950236911408,-1.9587130129405463,47.41890100969236,0.8526867104750313,-1.2857550480587363,nan,nan,nan,58.07551744982181,-0.4636818091115944,-2.23791148326429,58.27515121863651,-1.2419267687982305,-2.0927029354977154,51.66638755349907,-0.22071437683478912,-1.5812109754277794,58.35825493020221,-1.199602374721434,-2.2461113162580935,nan,nan,nan,58.30513207851773,-1.2639985347652014,-2.313059967118636,58.01305270788924,-1.1474782821628982,-2.140457462936211,57.55108140280215,-0.9755258099706621,-2.156291846716207,58.183578018685765,-1.1173593496187009,-2.3054922093197483,57.89095618670753,-1.2397951290528217,-2.1538908698886425,58.165351560585314,-1.0546508313444782,-2.285278504945586,57.50738876150699,-1.018564021101736,-2.2406962526515914,57.73408755333173,-1.0995298291924214,-2.195375966435808,56.018731333812774,-0.7439828982768631,-2.046503445163919
4.6,50.544065004577114,0.37272735873362944,-1.1764613897892846,52.55934118644981,0.25636985574621984,-1.2593357127785711,54.70711495324393,-0.4633456874567478,-1.4602646473094003,54.182089212347876,-0.4782595055364273,-1.4062159219578354,49.41557407365311,0.20329485723628202,-1.0510106697098716,53.72054051000378,-0.530864051934888,-1.3484975411464102,53.9558182286264,-0.511154643148193,-1.3503363676415738,54.41074427523746,-0.5090340332127222,-1.406824132810869,53.96938774886189,-0.5202148348624325,-1.3480960164251112,53.998237464879,-0.4852066489093465,-1.3734476285691462,54.68938563935096,0.03211221347184074,-1.4040962356639999,51.02096469106616,0.33750795251270915,-1.3306012028217213,nan,nan,nan,56.03481326217967,-0.23845310639007794,-1.4609122501449912,54.06010721633234,-0.5354666367918097,-1.4168198391471625,50.16015084371837,0.07213375374288805,-1.1262481631920236,53.968354981146646,-0.49822754376334166,-1.3973908878646337,nan,nan,nan,54.57114889670413,-0.5139484236848796,-1.369576567256699,53.81011849913398,-0.499201828339164,-1.3981431053207656,53.87525447164959,-0.38758103615263717,-1.327742695170798,53.51274374644182,-0.4544986768091216,-1.3244495969684207,53.639949989393635,-0.4736113046446606,-1.3411923063602909,53.07838776869001,-0.4946597648857691,-1.241520517322596,53.712209928199606,-0.42559927640729134,-1.2609564351249338,53.733923455103245,-0.49917514179546196,-1.313764857887071,53.388767751957936,-0.30184817305339173,-1.328912695349341
4.625,52.06872948062286,0.043133141741527145,-1.028966666923356,53.39521174431066,0.04318587321049454,-0.9378479107171902,53.57720331228541,-0.015372777501807733,-0.9092232857664949,52.94335436140737,0.013725340337611427,-0.9623309333859145,49.51092187641382,-0.2754259173003968,-0.782364692026572,52.48652845143464,-0.04223604150409632,-1.0170069178201606,52.77261757376723,0.122798314880088,-0.8723352903590995,53.142761941914785,-0.002909134807073801,-1.0179571658946935,52.84856618403449,0.10126764428288576,-0.8448563202283722,52.86933863534288,0.017148377676883212,-0.8096229371632506,54.28314166968673,-0.1571429327986628,-0.9807522639216597,52.43970584563318,0.12042263733051556,-1.1045374545463467,nan,nan,nan,54.869841579084955,-0.20080052617222974,-1.051760607015981,52.71706961246951,0.010025161205668168,-0.9313579243693053,51.61566204720697,0.24420532116001736,-0.9392277368752862,52.94167021661357,0.07935666783517398,-0.9001125659446295,nan,nan,nan,53.27858584147934,0.03704331263238409,-0.8969045041978678,52.85556114216565,0.003443255056900813,-0.9168711214886422,53.132351108758755,-0.0969892595368543,-0.9954837092623972,52.88152152655007,-0.009588978328764791,-0.8416821334259533,52.76082039400827,0.09378926161637596,-1.010769138880191,52.37266996425928,-0.004300158352932182,-0.8491194841030353,52.92363863707855,0.011854831317243181,-0.9389382974077839,52.72965938040865,0.12455018047033528,-0.8352383884934454,52.80904718862241,0.010882649768803584,-0.9323028104257346
4.65,49.84346128242568,-0.09952614257785979,-0.41904277575345583,52.354326932104634,-0.3501072426137348,-0.4685468784456036,52.5105685410735,-0.3917026626075955,-0.42647898217647245,52.25654549980302,-0.2726861894130243,-0.4916556661183368,50.20585075007739,0.2285241314443055,-0.46265023506766334,52.17178961034803,-0.22826710519146592,-0.4179694929733935,52.26243870530117,-0.3090940527805886,-0.4293791687919573,52.37451273890672,-0.3395511856716319,-0.5020627375038279,52.23518471492165,-0.3127904021267854,-0.33000960217034464,52.28969677509479,-0.28339606493236724,-0.39094192729091587,52.38418431427349,-0.442139868154025,-0.42262381908163965,52.00706538174751,-0.30122254586263764,-0.4960628235650753,nan,nan,nan,52.72031040249239,-0.4739628523365676,-0.40913505439174264,52.284298954062464,-0.2918093955109302,-0.45255116136074164,51.7955312378791,-0.17877076178966492,-0.39128110894144197,52.225173630282974,-0.32628550041306104,-0.4652877660254658,nan,nan,nan,52.460400620948555,-0.36305853596225734,-0.46662525066084226,52.38482936646687,-0.2824760717452897,-0.4022910472908906,52.401426096391255,-0.32455331191382397,-0.3998356964795922,52.059441430420605,-0.3290395620054671,-0.36555357611806477,50.350681832004426,-0.23698001711725036,-0.3922338895936911,52.13412275958263,-0.2215255417842697,-0.407883438566257,52.181808636738104,-0.32269502660056015,-0.46209624527331783,52.20767693368666,-0.30105194382828737,-0.3346741391795778,52.00422196445973,-0.2814236604789517,-0.42528635345084626
4.675,50.18380178509972,0.04487587647020142,-0.07845163762034565,50.369889091070306,-0.28879329244977864,0.05569482919604474,50.60169460451013,-0.24358482100363962,0.0652057810680528,49.49969619226967,-1.285386318182364,-0.014599394491584858,51.46039793199447,-0.0366227366771987,-0.08729497937989236,50.818790053427335,-0.1897245384573562,0.08874442500621162,50.685382723217735,-0.2368682026395619,0.03833062396029843,50.60131353932952,-0.2396030090121649,0.019460344397490226,50.68645249443824,-0.24153721543387796,0.06533989944368056,50.74748445833402,-0.22486856502450042,0.05869142168156204,49.54207828013356,-0.7370708051488608,0.09979288581786502,50.38404480473649,-0.23030652838695514,0.003283310779761666,nan,nan,nan,50.162373414893516,-0.3728954798623016,-0.04964942083872026,50.797809756803986,-0.21755165627100542,0.07419621976411302,50.7630186997227,-0.15220076353599726,0.058180315235806954,50.62972341546547,-0.2125044692845701,0.025696163598222764,nan,nan,nan,50.719539165063445,-0.25892130095428256,-0.002729241285015966,50.26781618442173,-0.8032826646018483,-0.039828105489131835,50.59800677141141,-0.2772795152644566,0.03282946939994283,48.530216034683825,-1.0973557485951602,0.08971842157368726,48.66827351624016,-1.275361342060551,0.05170332599664727,50.82197344275719,-0.17648674055208857,-0.014065849466069823,50.573873971726485,-0.23265975244471984,0.014206325708480724,50.624273444398376,-0.21301566686647275,-0.04008766748575269,50.36408015733955,-0.38329188567664635,0.021431977773806437
4.7,48.09835219332374,-0.6492732267962735,0.003969443419213809,47.44850326746881,-0.9561999175602142,-0.05891274787782403,45.55233485513882,-1.4774045527986905,0.004528105447725687,37.28317630350668,-1.205073191745545,-0.01684780991630731,41.78042641283147,-1.8309527020911966,-0.04670055484048545,48.36190606071965,-0.5397401863630825,-0.10454088550190024,48.410408006776784,-0.5433755170950736,-0.04254749399414097,48.20259227979427,-0.5505007419678017,-0.05563298946470563,48.20610852634987,-0.5375172884245447,-0.11637575359373692,48.226657184939356,-0.5735282504345779,-0.034525173637890615,39.29510704546673,-1.288969354124919,-0.04608138720822277,48.10703115753738,-0.5300595399294695,-0.01844250949214657,nan,nan,nan,47.38970531136373,-0.8156098528245186,-0.07136841392833523,40.32814624456805,-1.6269296219427045,0.020973293764468857,48.03036253192484,-0.9434020856291963,-0.1616773021742338,48.11594646248774,-0.5304446561493643,-0.0913065248640392,nan,nan,nan,48.376879116432065,-0.5499766959879083,-0.011394952153032722,39.05796721171389,-0.9049338828318435,-0.13528497867482686,48.235617117927795,-0.5994845270076398,-0.04543830749845598,43.46931680620421,-0.5946607798169803,-0.11687927014260166,38.33771896948043,-0.7730615068360107,-0.06071854361411859,48.285608998495064,-0.5734244567505413,-0.045014714864468695,48.14797632683088,-0.535145120154264,-0.032953220171166794,47.02337551737542,-0.8929744768322204,-0.08287813998957061,45.57380099619407,-0.8342767555039409,-0.05691878462378342
4.725,36.872355864821344,-1.6928791985483191,-0.19197818826870397,31.00488530531797,-1.798428805113752,-0.1337836303758374,36.2095916544933,-0.9613153514490376,-0.09347693917164693,28.216744373013178,-0.8315600514771075,-0.11060214776592768,33.58678389560861,-0.6557661756172369,-0.16336462375491428,41.55461075797668,-1.413177098609153,-0.1199662112344114,41.94870097006428,-1.2838616638913474,-0.08613363833429308,41.68076705157168,-1.2825755371307315,-0.02534061231011648,41.75211841172794,-1.243413616632462,-0.13772988463900215,41.32151082608318,-1.2806067972949318,-0.11752054305938739,25.05795132569911,-1.5033882649296562,-0.0019263908448895503,42.083991473320474,-0.9972362048179502,0.02997762228427484,nan,nan,nan,36.128406982053086,-1.6963300391997098,-0.16330082488806422,31.74952817572739,-0.6843251119309532,-0.034285460059506265,36.50095469778311,-1.5250265624696906,-0.03660766446190822,39.365073934959675,-1.9983416530279194,-0.06610316831509101,nan,nan,nan,41.940037090314156,-1.2069700043966902,-0.026548810852715373,34.373617530331245,-0.6766860470424513,0.011416565320237267,41.843629230834104,-1.300061152728836,-0.13815391539274707,35.57696505229819,-1.320136339084418,-0.06974605934251768,29.40786835559507,-0.7709045453873573,-0.07644158518214304,41.81943308497799,-1.368087635402942,-0.08492811046094025,41.700127345869966,-1.3829634348889688,-0.08573893499988103,37.76639731210892,-1.7774664785064926,-0.097125047035318,37.060918779272946,-1.2771461570657547,-0.08414200846439378
4.75,24.118126996721116,-0.7114457736808123,0.10705018500958056,7.568084534628945,-1.264924533057822,-0.04080664303222672,22.24403809904614,-1.3051161339822426,-0.05341305522647368,3.8461429336023856,-1.1810606518348599,0.012177409157955184,24.3059363199865,-1.121129573301887,0.09571423572507431,29.089065150362238,-1.5975048165751426,0.030156831149349465,24.200185809702386,-2.0234321714904824,0.019819388703908106,25.95482033563655,-2.552405245856126,0.11930772286614369,30.5920502476006,-1.6340017002621872,-0.0042049634717832626,28.685789435957464,-1.3004786345308506,0.04121391523299626,6.389382504263152,-0.7398303759594496,0.009690526316327238,29.031284001574814,-1.5029209249633915,0.052381272711973646,nan,nan,nan,13.680942631768847,-1.6804246167342543,-0.014864753529079794,24.691212762785835,-0.7371527513738376,0.012149917480714863,21.78221542355716,-1.3272592527047953,0.0757682720337133,8.811731750433696,-2.941028928902977,-0.034172611906208836,nan,nan,nan,24.359313557780855,-2.079123419966128,0.03592335339694506,21.909737394553485,-0.7665636224136404,0.020934483114132846,25.14753997360885,-2.1231279549347892,-0.08235036115574557,10.071500758687677,-1.5916814836630009,-0.02715493086627288,22.209119678266294,-0.374239647401027,-0.017718276995472494,24.835313240628313,-2.022742904081059,-0.044675700192122164,24.648860607934967,-2.09639236724904,0.005332577254865644,9.592586314428758,-0.8798289144677218,0.03236420600476966,20.32354085264654,-1.4814090166411467,0.014609291657627685
4.775,15.58847938182431,0.07730539324416916,-1.5940378557247963,16.861405087076946,-0.1220888329560344,-1.7507752804727514,16.322141894075042,0.602358150850011,-1.713616388554119,10.530952450425982,1.578279366038721,-0.7903065566603127,15.780580629788377,-0.09455882617559372,-1.5352245482287732,8.488269217727208,1.0006628027813642,-0.39034518020333153,16.97815145681543,0.22128532599707232,-1.8249358813313963,10.189458085713854,-0.6829623165806079,-0.8868823892452412,15.004795883820496,0.36349615811599156,-1.325522200106885,15.161792600173428,0.3429039155620098,-1.49825691769847,17.028266484991665,-0.05876438949440259,-1.8834517652305043,15.419555046897523,0.35912385022668897,-1.510521623306615,nan,nan,nan,16.90411628577593,0.1313556064134048,-1.8200817418686395,14.844261680970922,0.4242420238931428,-1.276429149762638,17.03685546373168,0.2058622039990412,-1.7732675501933985,7.613833179260643,0.10723124050778532,-0.269987910991497,nan,nan,nan,16.613258580139576,0.3600861981469674,-1.6479716974299585,16.318595584971153,0.02505648702901321,-1.579521083551396,nan,nan,nan,9.773450035640353,-0.18607055807790518,-0.6877809995520334,15.751796030716807,0.10951412622395935,-1.4675303072048576,13.571935220337908,0.7304760593370919,-1.1978003680688276,11.031643826058371,-0.7116808207143004,-0.8055841434279678,9.411622043660985,-0.5188545189543596,-0.5675944839046848,14.009792006547594,0.18540254980057527,-1.2955402618573517
4.8,29.012739588235515,1.2471597407113055,-0.005935994821715945,29.002415936532433,1.280164679213324,-0.05420822434020227,30.102135317825585,1.2416224316413325,-0.050544709759338655,29.73694556085078,1.348231749373241,-0.14663929718235325,28.882165022924646,1.2567989224132805,-0.019603484413523657,29.809682612612377,1.3481008071516611,-0.16100791030385403,29.530477404123538,1.2780617017380824,-0.06617373920191377,29.144483823253207,1.3762618252704222,-0.06512647074162477,28.897992090649478,1.2803617364710822,-0.020339243575324878,28.411912810083553,1.284581884543182,-0.22807735778574967,28.490690026917612,1.2465131464993946,-0.16113890935613195,28.620767435070366,1.2365199074507025,-0.16836561741561015,nan,nan,nan,28.77491790154564,1.312641079541528,-0.09796714271090078,29.340945861533,1.2813635178814993,-0.03780365447292132,29.786241864671272,1.4578187556568731,-0.012611087096782958,29.784210596773185,1.3431939676354372,-0.27666095973916444,nan,nan,nan,29.51573182859944,1.247635299126025,-0.043660488809714654,28.65038230400115,1.2479426732806493,-0.27340990564375256,nan,nan,nan,30.075812002753405,1.3584437751176206,-0.3607890400277556,28.859400244707064,1.253985602142462,-0.0408424177567793,28.985000135028695,1.2814639771637666,-0.19229991471408453,30.12952969664594,1.3025274373569249,-0.14860956493539917,29.78353707594038,1.3328921415911166,-0.007663356498688212,29.275135527881666,1.2975776851726482,-0.11475993440449075
4.825,40.63207914178346,1.1801952381591039,0.05987004088727625,40.67943594866112,1.2931424208475901,-0.11900981670354656,40.599423497291355,1.3637732634397652,-0.11140398773114825,41.60069032133729,1.1908356891600975,0.10597709664595244,40.31239025867585,1.3312847029327957,-0.07048449161986173,41.44613596733897,1.3496342805100785,-0.050321317981266045,41.02450406674882,1.301331357457513,0.017456135540876716,40.735080705987286,1.1750711323048266,-0.023446466251025085,40.590084304408315,1.2195396537710395,-0.08977007968523146,40.44045583321286,1.2866978042437143,0.11513204633784363,41.02006776536252,1.3194657377348087,-0.06016737792664866,40.199598951797306,1.21604687729584,0.13382477695801057,nan,nan,nan,40.500141569538364,1.2042150682325596,-0.03246329964683348,40.92254956262022,1.3709088230159925,0.07852622968641447,42.23383016736746,1.2591367525711659,-0.19766222758891905,38.82449345152419,1.4540805090186708,-0.20710674454732317,nan,nan,nan,36.03530831179764,1.2688267997703664,0.051618266649240734,41.063494513109696,1.3578959433759248,0.05394806512251779,nan,nan,nan,41.68263970408625,1.3231562698230726,0.04943073223247943,40.52006657674042,1.248565911225263,-0.2131997176133453,40.68738548097043,1.2542897142682832,0.018883657158563084,41.910546916541264,1.3103459260679338,0.11361980004635301,41.577163407978894,1.3094406121826818,0.12596537352584758,40.66250288803826,1.2864295864090907,-0.01090362202190318
4.85,49.2723299522815,0.9237102947954458,-0.2214017078589407,48.833339498004705,0.875602621381879,-0.1781506954288031,49.31984295509045,0.977161714461053,-0.1943872070126467,49.37353071868176,0.9651300946541811,-0.17047059827001237,49.093320877824034,0.9509677772903921,-0.197730828283797,49.930287828503786,0.885430382133269,-0.1570828298092763,49.66287111579608,0.9022119332595524,-0.09781157570211521,49.42822977374882,0.9242753980875374,-0.21024775874342555,49.14719488679382,0.9037380794853608,-0.12539654105468026,49.4974646908039,0.8510637600298409,-0.10093630694278524,48.65741810575725,0.5948275990511238,-0.1907295764957722,49.16683979752801,1.0118038989455087,-0.18425338476564895,nan,nan,nan,49.25483296201328,1.0468753828806943,-0.18385115567280774,49.46548047865794,0.9362101661758263,-0.18584761274536776,33.837140926970235,-2.9469865576171514,-0.16385001358335466,50.41189888851128,0.7743972658356567,-0.22770190676456464,nan,nan,nan,46.45907157627074,1.139757376233212,-0.11699388093761869,49.52538562452058,0.8769142180636419,-0.19254436258807867,nan,nan,nan,50.31767760833818,0.9418814930483376,-0.12996114915906384,49.256860101647206,0.9625445308785038,-0.1934316582901883,49.42826577629348,0.9123550752819154,-0.15361324101416285,49.68229929897026,0.9140527741816573,-0.06032588318985367,41.09541648950601,-0.25212409592683066,-0.02769840065417171,48.265956518804934,0.6987739644613307,-0.1593225336942233
4.875,53.93742947469463,0.9246350542461532,-0.446658937195959,54.29117625199196,0.9903482991108887,-0.4316546675704252,54.04095637755742,1.001833908100059,-0.6093513614878766,54.083927737404885,0.7956889025781849,-0.6393015415657168,54.19483836877063,0.9715108368112598,-0.4744359192127107,54.732914981167674,0.9564102668294656,-0.40587021572198656,54.2017110750065,0.8683414318329581,-0.36392894498522593,54.23330395909871,0.8995308002985991,-0.4770334868807471,53.68822410102883,0.9376191115289166,-0.48758499224161833,54.53719163255261,0.7417028489177018,-0.3559440794862912,50.69530220910924,0.22649343681736178,-0.36540780915832133,54.304567080278694,1.0096119506193202,-0.5312752852962275,nan,nan,nan,54.64473974996377,1.066341709586286,-0.5031349490665845,54.29361956054848,0.9852777559819552,-0.44949562636136026,20.0182274859643,1.1783233991900068,-0.04626211323419232,55.18616234460832,0.8509996187940354,-0.284243356480044,nan,nan,nan,52.49898437512545,1.149034733613341,-0.48569779124961093,54.382435485349504,0.9859419715928722,-0.31395873259819623,nan,nan,nan,55.11851002768845,0.8133065267330066,-0.34265411470496526,54.39557427732201,1.0629673049200752,-0.4482380888025002,54.06568042534248,0.8648575402642625,-0.5192518159041473,54.49446385775993,0.9925296954207556,-0.520551774158897,45.33895638567299,1.3867173910771438,-0.33714760256267373,52.233865096695965,0.9417401954288963,-0.42778622634462066
4.9,58.798270727158084,0.629433994805554,0.006416513896794124,53.406093850273805,-2.618181472695486,-0.08860560745770711,57.408981967475796,0.514720020343696,-0.11849182756450227,58.65713094430865,0.672507399647122,-0.12785400594637944,58.77437226505016,0.6842476871361748,-0.1320564030807476,59.5223223400265,0.6529920211823907,0.020978763189617153,58.94531164822285,0.7041414751005806,0.044602292588556296,58.42191865234742,0.6218722148464364,-0.10969865782587016,58.61569015486507,0.7401729794513028,-0.06048332631352987,58.36996712180728,0.6028329447936912,-0.12749033885023106,51.41785464928867,0.07722543467876068,0.08611855822023542,58.67922871449997,0.656069625652541,-0.20316062167451288,nan,nan,nan,59.5913383525213,0.7222898712926664,-0.08672468164925551,52.96585638833285,-2.056410200991706,-0.0457048663620892,34.970922417325795,1.3203621747681222,-0.036062793724163975,58.79308769166866,0.6153700494865525,0.020585139194054466,nan,nan,nan,55.71039845493348,0.183056009691224,0.007065761894147886,58.68094802757019,0.70275153471322,0.06610438609206391,nan,nan,nan,50.448813028244636,-1.8031572902411706,-0.07632091163221852,59.390067209224824,0.7334671527276517,-0.04060839221145482,58.849841559402236,0.7015079810063791,-0.01829878698638661,59.37104455444683,0.6704820979639541,-0.10052878335947191,54.038272153935296,1.1835587762806623,0.07007757243810937,56.2533796901274,0.3004918470278401,-0.045658305092388794
4.925,59.76855327157472,-1.0249067653166952,-0.13062329555436206,34.16397476607446,-1.3982006095082171,0.0012512645334193384,59.96814009529633,0.4238620618941134,-0.031502552552149066,61.24721429217883,0.09547368810323338,-0.08944232212692997,61.94631802104178,0.41307902861199897,0.030774432478225502,62.19794673916337,0.3099207760552839,-0.13931732208717845,61.729225548715334,0.37207948091726284,-0.07377305751415444,61.16820141837219,0.3303114465230075,-0.03860704354657805,61.435514601927736,0.36329882472593605,-0.09940304713104539,61.034848906819626,0.3313021418176498,-0.04655672401176237,51.974142332508414,0.18735587989040847,-0.13691893540227318,61.410671993695104,0.24612099547380684,-0.038761700774288255,nan,nan,nan,62.4962990311816,0.38983727278405333,-0.11581891045600896,39.02887612464365,-1.5836324723076807,0.03272943295758178,45.87290324503168,1.3696875834459101,-0.03710053745458088,61.262998127046764,0.30644189179128367,-0.19800248368204132,nan,nan,nan,57.28882523037789,0.3243490158809926,0.007516021211141102,61.28247776967185,0.3661103884642982,-0.03769623517967098,nan,nan,nan,37.71377854024566,-1.7725133107707802,0.029232402320640716,61.782684065543414,0.2751067296548222,-0.11746233505270604,61.94234497216568,0.38380082832048057,-0.023254939320948666,62.2337249098763,0.4106347931200804,0.02697680939776685,58.857051389018004,0.7368440904961269,-0.044514225400262036,56.86116153879002,0.08071146782901634,-0.05522936105861586
4.95,52.89562002749416,-0.5502523256947962,-0.1605151580869203,36.56807197584792,1.0977434477452575,-0.05057623836778685,60.875845647009655,0.06685267659832506,-0.29597068364457957,60.257627254894516,-0.13342747497618415,-0.18795759800689346,62.58199554257347,0.025457389058454294,-0.15142765684589551,62.370304522155486,-0.0912062347138024,-0.34434135047073106,62.50018997660394,0.0466197889398824,-0.3162406352855832,61.60301807643597,0.03469208234692424,-0.22561367231171042,62.246710004449206,-0.046857937353064955,-0.038812008158381386,61.36062427002996,-0.0841522864795307,-0.37827559843207487,52.366822796355805,-0.06425828136045753,-0.19358706326890143,61.92989711401154,-0.0918896074589251,-0.32713696210361165,nan,nan,nan,61.93818826347876,-0.3880170343326422,-0.1518655578440094,34.59295293530087,0.184172435010255,0.052135940944695175,51.445139067636596,0.625100074611895,-0.2547297211863216,61.78770583354824,-0.08135247736541838,-0.242484326021295,nan,nan,nan,58.083992219954304,-0.07907087739049835,-0.27974525745777507,61.74686944065757,-0.05115367854382111,-0.3119270781364311,nan,nan,nan,30.158093305908313,0.40757626685756154,-0.04703346967360053,62.21380761330797,-0.21681050498258808,-0.08050688339379485,62.44412556443259,0.0048891274908806626,-0.29363359070226525,63.103369583680006,0.0738123928027075,-0.15405721443115827,61.2040565508433,0.2851454227606741,-0.36311969379758596,56.79456641680913,0.04233097319874296,-0.20858354246446134
4.975,50.53803237229374,-0.34419732451817064,-0.053442839410489267,44.12631167869788,0.6161280533321647,-0.03150766696311063,60.38585468164588,-0.4065523677008518,-0.34341781233410906,59.221193901758184,-0.4551262989494242,-0.280556077999147,61.725354931567395,-0.4630052868737351,-0.18718734079054625,61.623097074384184,-0.3502637105302568,-0.4391222638615305,62.070962566331325,-0.28433838580477105,-0.41697098794409904,60.91358256180889,-0.38246587768027684,-0.317891613033081,61.44126458088029,-0.41690585489473836,-0.17397687579025997,60.771983484188986,-0.5226381590599256,-0.21079301118906274,52.49406469334273,0.0159435915872696,-0.1553344451017707,61.259990400898914,-0.10388582954038268,-0.2868077102137289,nan,nan,nan,60.34137524676413,-0.45692091239342525,-0.18926519540572825,39.07416021824032,0.6261843890145322,-0.17586870415617284,54.611127110190026,0.02010153093654731,-0.08515411035059975,60.6016772682179,-0.5016088490189543,-0.2342904493200685,nan,nan,nan,57.968882105787735,-0.31609115559805195,-0.2159103065471888,61.11224384738285,-0.37800270031555544,-0.2548370080192018,nan,nan,nan,38.843581819017906,1.0108077647041167,0.06929757506212751,61.33166035534818,-0.4563979107361446,-0.23648555226030032,61.35990536509368,-0.30292147200870273,-0.3180945080729374,62.456543110840194,-0.4002985413027031,-0.265073490102338,61.53154407415407,-0.19229003562626887,-0.3649201223443753,57.208886671688504,-0.19324979752076993,-0.22467871809337908
5.0,49.50777255728689,0.1434040524998614,-0.09778918217691183,47.870494997262384,0.48741097387198096,-0.14073304741427473,57.89450018721199,-0.45920105740510786,-0.15556299173709676,55.3749665000029,-0.6495901482723571,-0.06376058780559463,58.861405006178636,-0.46102051561000384,-0.19858403798289256,58.991162842181645,-0.44733153607482334,-0.319078584617788,59.38790166857291,-0.5058112266292686,-0.278387829943834,58.37850374135619,-0.44490755354842965,-0.215934236648682,58.71176382027988,-0.5026852909680259,-0.1482014472265376,58.18789707909023,-0.38455496921600507,-0.20126112447487438,52.42341453449619,-0.009053055737197523,-0.2622585588600121,58.335415599763955,-0.4975374832129899,-0.30187243743111686,nan,nan,nan,57.67965536785233,-0.46336934827050047,-0.13998014157754987,44.25908398606981,0.6951450796469133,-0.14038694105471367,54.600853672158465,-0.09787916344988881,-0.23352369744553372,58.11537974703381,-0.3615902901042347,-0.15443342940536586,nan,nan,nan,56.19401015366647,-0.3918957947497524,-0.13505175614998063,58.82707141439652,-0.5233544077298602,-0.28264508426834856,nan,nan,nan,44.78492498824223,0.6771432188188082,-0.08354505021370155,58.46665638470379,-0.4711342100678312,-0.1757800276713258,58.6808320347082,-0.5201088423208365,-0.17585491354381727,59.631817935047906,-0.39828666865194573,-0.12240527139497806,59.428971949175796,-0.4129379906168486,-0.24314149173479965,55.85193287681473,-0.26083244468688443,-0.18565964655564046
5.025,48.399230247802585,-0.6274518127589603,0.03962011247001024,51.16505879889475,0.5741261718720713,0.028092401198259846,56.40011473286462,-0.18056861337912078,0.2456334232191652,53.445361741369325,-0.05406101587034792,0.0473729711608339,57.17578898044281,-0.16373280601505547,0.15867570783825552,57.03632434718241,-0.2103627657561432,0.04493523498897896,57.604037198741715,-0.2058902979180502,0.055540930035788305,56.815815531016966,-0.0687048815798772,0.07247357654992435,57.04861417113664,-0.1971275151682994,0.2824991628396646,56.86626546397523,-0.02924285865130541,0.10938445574634743,52.30950972894396,-0.01176332839310194,0.13467247679063843,56.54505796971836,-0.140388615879816,0.12860489666133001,nan,nan,nan,56.16518810161842,-0.07543014150544401,0.16830638024788172,49.748223430056996,0.7536445910395041,0.08611520403095571,54.941332811802724,0.17361892033802248,0.1349568376530606,56.25598885488707,-0.09299160593495433,0.12183013871399322,nan,nan,nan,55.134033343109344,-0.022046453248689164,0.05495985000928205,56.620482616309204,-0.2000676116183181,0.1063712553388212,nan,nan,nan,48.687673743367434,0.6292452935222519,0.1317628322729809,56.660525775491294,-0.16221035772256928,0.13311553118895683,56.77528930904177,-0.2073056693025128,0.08416837577191363,58.105053951047644,-0.2685602901833787,0.11720020257167732,57.750217432871956,-0.1687449060771593,0.11323511180376299,55.11544296876927,-0.04156593783440234,0.11302291604793405
5.05,47.89556746003801,0.3538430610945774,0.30235203120933324,53.890917670552554,0.2927678154620586,0.3191442607662622,56.087203163192584,-0.07678693302242551,0.42047045058597177,54.406363143518014,0.18402237470464977,0.37560736592886557,56.407626798440255,-0.20338598413127482,0.3794955877384514,56.229723364399455,-0.09982216616884443,0.3188652163694967,56.661477410336325,-0.16869990806683366,0.4033122581290073,56.2322709281512,-0.07530785687058236,0.4034825939967899,56.360144039295356,-0.21637668297314588,0.30443792076620646,56.23856659699819,-0.17866781754602365,0.4603019522201968,52.26754761189976,0.06579101974736878,0.39928395975239506,56.148434329634654,-0.12553687815430353,0.3160265744950763,nan,nan,nan,55.986368554607935,-0.014576311879481113,0.437573646625414,51.41250664319755,-0.0503485619089979,0.3541395787440589,55.507039469490806,0.012073094136201779,0.40354344765158257,55.98385926617291,-0.09908497535564129,0.30895059850239226,nan,nan,nan,55.4166424080038,0.05049837917496836,0.31160671345483776,56.07338881846009,-0.09549437748672392,0.3561294668095288,nan,nan,nan,52.209836129691574,0.4650319632543597,0.30220252382315543,56.186318117415496,-0.1541556558030644,0.3586447497373555,56.23311422115515,-0.09335681177916512,0.4383752833600696,57.04851301037282,-0.1944212864287582,0.3207522219684132,56.86466973963974,-0.11922367932462465,0.412495791689243,55.119482560637564,-0.023531225188074177,0.3655301823619176
5.075,51.65855223736945,0.6663973483176371,-0.2727719406217667,54.80241792720176,0.19017805957573314,-0.105605244780174,55.295433519815795,-0.10244967305589965,-0.147355997225463,55.01407431764171,0.05970739381365231,-0.13250928104345738,55.213448991938606,-0.15032052458524214,-0.21353832783024657,55.33776282116172,-0.09768393523194405,0.020941770814817906,55.44533207802524,-0.05376511616659586,-0.07384519155818577,55.33341714755472,-0.0958034007305193,-0.14878197382125719,55.23845582187014,-0.09750479599384931,-0.16556419468911293,55.14852566639861,-0.12422045294687598,-0.22295572679814918,52.363580931498,0.06916418638697182,-0.0011980866564360905,55.30461238707524,-0.07958954855280626,-0.09104170340690054,nan,nan,nan,55.30350450326878,-0.014477573189925555,-0.1142269774540239,52.48659892637494,0.42672343043729505,-0.12742877418188228,55.20276208038236,-0.03955602871156587,-0.1507771426473954,55.32060379229038,-0.06685718248149283,-0.20265295961791024,nan,nan,nan,55.239146002629994,-0.023702065649236354,-0.18712409260446278,55.30937177725015,-0.09839259725301475,-0.1842813335000596,nan,nan,nan,54.35507956961416,0.20855752629408209,-0.19153607954549962,55.26182531384542,-0.007082402539904026,-0.1326732585305574,54.983657885427185,-0.5412762768543736,-0.09204189112943749,53.978354458688,-0.47989872309875836,0.024018787792796592,55.42544816175959,-0.11493320646141553,-0.14581952879109603,54.74008549213401,-0.02464285037730643,-0.13298996294895038
5.1,54.07555965903441,0.21109376263147833,-0.49129660262349895,54.854211754253235,-0.013451054281922049,-0.5365045819294774,54.72113455360005,0.03164902160398332,-0.43251150369436975,55.007964167722555,-0.016102051273894063,-0.40945428316854954,54.8514345762674,0.020442368574111844,-0.4475110735405493,54.96893959741719,-0.022439897336361342,-0.5186456858291828,54.994008955965505,0.03459793083388252,-0.6142989489644877,54.76000098388078,-0.013184465232450388,-0.6131906852634993,54.8340182923712,0.06251488751211373,-0.45880714281649077,54.89078283576074,0.02055838070915494,-0.4380838064194566,52.61402899098295,0.042874061562528216,-0.45146516396578706,54.18208701433036,-0.9329416753809711,-0.4828100658613258,nan,nan,nan,54.98550452720663,6.898368074173544e-06,-0.5986781518850021,54.235425635928685,0.16717730917290366,-0.47729880368027205,55.11128554932197,0.0279125228241449,-0.45093591437604197,54.880199141700686,0.04132856536558016,-0.43419178299234606,nan,nan,nan,55.06114018599131,-0.0169181855427255,-0.48366006654556926,54.8630993108812,0.027631815068293916,-0.4734480596987084,nan,nan,nan,55.105698161376196,0.056917476177769016,-0.4874704919552608,54.93879552677762,0.0435225870048887,-0.4564852026572478,52.779273209545956,-0.002860300250402986,-0.5141485519527839,53.33263697161105,0.35289131730856954,-0.4026712772108165,54.9960491046518,0.05557861243415566,-0.5071235939559542,54.567099074199106,0.007773908167517614,-0.4861170191733337
5.125,54.9712006112761,0.049078432560267934,-0.03529278850802684,54.947690619630464,0.05329406210270434,-0.030708752815427655,55.098176897056724,0.04528263630539241,0.032562424042297464,55.089322344124014,0.020670877987405807,0.0413812381217561,55.084595604156135,0.016756092457499785,0.10786646655120999,55.151765960594375,0.029688898227086567,-0.03527625559937501,55.13974947438044,0.04015389626195051,-0.06633504177622535,55.083555973911004,0.061814190448757717,-0.003526230748072831,55.11060754652766,0.019418564805534458,0.0030654609549209764,55.06677385168306,0.019438530450679746,0.016591953695445347,52.65079884202935,0.00997509599331007,-0.0485060711618394,49.79825876205231,-0.21780778791123423,0.00460053989558875,nan,nan,nan,55.08798620885357,0.06821194969779097,-0.06188105611964761,53.76099341029087,-1.3611281766976067,-0.04908707148555426,55.26268365290233,0.005252362978911918,0.015650876349556742,55.128838076406474,0.003465538320295852,-0.07841626766519467,nan,nan,nan,54.2385510101461,-0.8320288749774555,0.062256669140418004,55.080726996531624,0.04007708564806014,0.09850772123806083,nan,nan,nan,55.09595451947178,-0.05903908714275195,0.06908491533118885,55.131086309226475,0.029877695475516164,0.014482705735772606,54.426255592716444,0.3051224714557115,-0.05043520819383906,55.00506749278664,0.15068211069274967,0.0019198389303889535,55.20075384762934,0.01653785319510174,0.05632942429796453,54.63527798279927,-0.0645741557245357,0.0028189343570159324
5.15,54.968839126239814,-0.04517960629512824,-0.01721374223414235,54.99657099548857,0.03215596494350097,0.011819489529915461,55.12971809664222,-0.051670960036829486,0.02177566389084068,54.971341708560175,-0.31950541622212697,0.014153200943130285,54.988294627560045,-0.05200724615872873,0.004719432126359113,55.13903092604601,0.03141680855276336,0.06561881535480278,55.15220856922908,0.007277821733789292,0.06681841288810106,55.10981188764544,0.006599584787026033,0.02943291649756817,55.0534247276162,-0.006059039688903801,0.11424072978483571,55.14379270382191,0.010644784947482437,-0.10713884022077283,52.214518836103636,-0.22716416684602506,-0.021323518522768002,49.65395834321025,0.2619904725530107,0.0411859308882592,nan,nan,nan,55.09609939100842,0.024056388794744865,0.03940862694680928,49.0819553166856,-0.04840766019914283,-0.016664127847007836,55.13508413836774,-0.01534683661382041,-0.00774451379820184,55.104071805105164,-0.049086501242586025,0.16802888230627774,nan,nan,nan,51.612420170465604,0.0722621724324536,0.01798237056639307,55.053369269761156,-0.059208873014265945,0.045015899574464883,nan,nan,nan,55.06977292587618,-0.023920153148613704,-0.019604918719955733,55.18644936500654,0.0021071584467555185,0.04405084859709607,55.19663256629647,0.011152211305975882,0.006983109050872877,55.16633231842083,-0.017829401580481324,0.06493638411146632,55.08259309595332,-0.029208126762247766,0.006499944010185631,54.31766482222219,-0.02108393997006077,0.02491221720541434
5.175,55.02651588941295,-0.03508312878862234,-0.06519772985646133,54.99095243892181,0.036187655545758354,0.04657316343895315,54.9979249369399,0.09905597387495316,0.1399047311363746,52.945000381121964,-0.11832990167546201,0.05384063636930042,54.950004293523,-0.00927069478556801,0.08791004643018042,55.07402333357282,-0.01984103773062742,-0.07786144549074853,55.10933868810101,0.04854621249388383,0.021651841037874056,55.071824702122335,0.03039984349804748,-0.05057121546701201,54.94328700521748,0.07005305482715644,-0.06226959879968458,55.07374379619647,-0.06394919404888239,-0.06374378313455176,49.76784544924796,0.01468890315115473,0.23069936113627376,51.44383978664303,0.2526511083565662,0.1857376086886542,nan,nan,nan,54.91757039452453,0.012448630580246978,0.1760966104951904,50.42658646693135,0.27726830553023557,0.08569529648120121,54.936205235195466,-0.189281081512425,-0.09100868427136101,55.01843564342182,0.132357867053516,0.02108306728105286,nan,nan,nan,53.44530381433699,0.2224962767493703,0.1908618649407446,54.91807207360835,-0.0144002155425276,0.07821336258459344,nan,nan,nan,55.16735367675264,-0.03302198102189796,0.027032374242824855,54.98074964524927,0.004098217912419544,0.007785345689616849,55.03388808601679,-0.018861745396143992,0.03924431715414767,53.702168947251,-0.1702366004442154,0.013563260747004882,55.04941042431333,0.07831217390528615,0.050817772461682426,54.21695848298357,0.026360375762270547,0.045480791447645684
5.2,54.21652563289833,-0.385329281908503,-0.09725687061054161,54.329255837393426,-0.4271053072018364,-0.24560398684236562,54.49029158580772,-0.42660071094991153,-0.19944902333586623,52.140019153715045,-0.322982652642705,-0.13840471167849566,54.28042307173444,-0.3202247909314169,-0.1955683530288625,54.54163370080009,-0.320830733097519,-0.17755739867288492,54.530991394085106,-0.43583236480899956,-0.06005773399962472,54.341917321647074,-0.3618162529709968,-0.11277100884371366,54.368521422813586,-0.324194311546392,-0.13601642716150658,54.39873657354432,-0.3010041695972818,-0.2413416260959188,47.80260554967973,-0.5856712661296036,-0.09264907529842334,52.14951375059024,-0.17957878960614929,-0.19548354188112374,nan,nan,nan,54.400086929231215,-0.42800360475143595,-0.21208302962826958,47.60341235619678,-0.8337767564217156,-0.1513149318367559,52.54162634943136,-0.47869710094389367,-0.07537198021489551,54.42712324237452,-0.3403968419063905,-0.11385059342531109,nan,nan,nan,53.38158343156679,-0.26834127039209993,-0.12472904542065923,54.37980688566854,-0.26600924595551984,-0.1974454759674091,nan,nan,nan,52.62369727856403,-1.072611347576302,-0.2462811276635631,54.123699944935545,-0.36669640998676295,-0.17390490415515572,54.321117070869064,-0.38928396243088725,-0.1409759598508532,50.140637132549934,-1.6084811459294854,-0.10279639728001844,54.363403497461775,-0.4124146006978498,-0.2625311076012141,53.21289691798082,-0.47199490949494166,-0.16058453523884486
5.225,50.673603667465464,-0.9261065583999543,-0.5800553373969706,50.27004681072533,-0.9879219311082909,-0.4421662180033392,50.2825723107233,-1.0504325170413882,-0.594711379696965,46.795775503183,-1.6317152028378432,-0.4421209643316661,50.18749352659266,-0.963533475686712,-0.6297953553001636,50.47046677158282,-0.9562141179166906,-0.454403771005916,48.0535239635154,-1.4482750159519933,-0.4768698162280217,50.20425464795541,-0.9965988267083797,-0.6440071852449136,50.177921322021355,-1.0762837961562794,-0.6728971884826486,50.69730158023555,-0.9821197030291253,-0.4801003119416226,44.52095447203415,-0.5520408871439009,-0.41360531860806277,49.11348371211354,-0.8197163497133073,-0.47218486026799833,nan,nan,nan,50.39132395727464,-0.932064698318017,-0.49391113397455716,39.0824455226939,-1.1231133573845087,-0.36424435460002524,48.46439684153562,-0.8031374522759657,-0.4510720550406219,50.34018618150263,-1.0560384023302718,-0.7451556043847115,nan,nan,nan,49.5766960268776,-0.9413613985343944,-0.6065278916956296,51.061390631677895,-0.9404481646028047,-0.5910384390937934,nan,nan,nan,46.720103385571385,-0.830847685570786,-0.41831043809637847,50.179011677095836,-0.8529365470182089,-0.6983164126950178,50.56937486627898,-0.8364441418340026,-0.571871834744846,42.20089824110081,-0.6823262809928097,-0.3387382666790258,50.261402253300744,-1.004506604232081,-0.6523561917055972,48.7084620814373,-0.973660135425553,-0.5319330577921084
5.25,42.528857209641394,-1.4400150082186383,-0.9487947953684176,41.89499481273373,-1.537346685589699,-1.1109644344461418,39.40171249550424,-2.016826289535669,-0.8875671600424031,36.977910090110484,-1.0650029804632084,-0.5808356754006055,42.584664632637214,-1.4503785404225713,-0.9011757876736214,41.855199910849855,-1.5212912413158926,-1.0538989291761844,34.64864378535525,-1.9131939402563056,-0.732338083629681,41.354455669462595,-1.6028899820240738,-1.1852131868006979,41.196476613708356,-1.624913728334492,-0.7900190153047003,42.33705295180825,-1.4491377020828586,-0.9368999794118155,38.510193070655305,-1.0277165354752056,-0.718021207723957,41.54594777615735,-1.4178067273338846,-0.8820601317489021,nan,nan,nan,41.921923945079136,-1.4718536504470063,-1.1120894464999276,27.954943345717297,-0.9213616617999777,-0.4230266693408325,40.66687232632994,-1.2622696172982037,-0.8105753286876644,42.20844322003928,-1.4188260356989313,-0.7457104271902302,nan,nan,nan,41.34538310225943,-1.5217372969652347,-0.8644006653012801,42.26641827986386,-1.44874847556566,-0.8458315109222693,nan,nan,nan,38.88592599206842,-1.2156412154985332,-0.8605183854328138,41.4881758860707,-1.4773409307474021,-0.7628876744930841,42.20735135388005,-1.4506663258751997,-0.9423693879326269,35.53826570333272,-1.2642640952836284,-0.6559702094761061,41.29937796997962,-1.873781886643666,-0.791749122777975,40.02692131057585,-1.4518700240380844,-0.849692052816606
5.275,28.12525381500531,-1.293166160087809,-0.5255008393905918,27.78622792223669,-1.2521511150506988,-0.498527840006984,26.682982043838898,-0.765122454220292,-0.33846762017554144,26.836292129960555,-0.7677693277001161,-0.2963413159503232,28.203166141617874,-1.2445552935425013,-0.4967470819433612,27.435510134720083,-1.1735990150464357,-0.4372633112838509,13.622868607999713,0.05100216397941407,0.01718693070778313,27.194367101880356,-1.1396644342537963,-0.4668872383979737,26.964655557095973,-1.264032587211074,-0.2511327527659066,28.188519508418437,-1.2645471267224417,-0.5419463961099817,27.075317402086355,-0.9412243665688075,-0.5478762690322919,27.994139860129625,-1.2034254750926654,-0.549933916801745,nan,nan,nan,27.809057028995095,-1.2516825017545299,-0.4820313280496507,15.541896993203345,-0.19009019244071643,-0.050838655714949596,27.055975388571543,-1.068778101521073,-0.3479892708862085,27.659218101478817,-1.181373078918615,-0.32051009442750633,nan,nan,nan,27.958338988778916,-1.7381329738319864,-0.5592284091956831,27.52300661832829,-1.295558467823471,-0.40320428069753933,nan,nan,nan,27.423982427231646,-1.5485642782051177,-0.5148827105469302,28.76094376214935,-1.4201582391592888,-0.504605065542829,28.102466753182526,-1.251677950650282,-0.5256394515951572,25.934863614061157,-1.1768296410400392,-0.3307379966402067,27.981489237870335,-1.1915663821194766,-0.46152389438371727,26.428719092993084,-1.111855086912253,-0.41020125255787593
5.3,21.83934823937855,-0.16154336083705187,-0.4612623914169669,21.924903568259836,0.015047169782499148,-0.48490396431099697,10.461634801099859,-1.8256102759619046,-0.0936554178022847,21.372065041509114,-1.8283249749661075,-0.63846599253666,22.06404094026742,0.006869967149760535,-0.49245419084783476,21.379517566793044,-0.13719443761594213,-0.5452020806754365,21.745842952269417,-0.08340254097256726,-0.5420064859696483,13.946938346563035,-2.5400668967173528,-0.12264708744810505,19.365203805789438,0.22275142040460766,-0.4160821340701395,21.726612232816677,-0.19364942342501168,-0.5180073879480185,10.270754465136141,-2.0328170509532097,-0.10039433688624505,17.606777292806694,0.6126984285674055,-0.3107733339024507,nan,nan,nan,21.902423974666892,-0.12708970304541325,-0.5126348664612954,7.674444534592755,-0.721186960934674,-0.027790702661167857,22.027355684206647,-0.15218430117590892,-0.5596347410665158,11.206573590247679,-1.923233018027496,-0.11652179041527236,nan,nan,nan,7.341198885104868,-0.8175401857938877,-0.08303885795739789,21.70976732669449,-0.14791746205152947,-0.6039390305118226,nan,nan,nan,21.465717184624136,-0.1235839305536575,-0.4742946351127364,11.613264740453417,1.0564808684208624,-0.14065870490576116,9.030562535796653,-1.257059462650123,-0.1484910051451659,9.155870991148422,-0.3670923906671506,-0.09024176907049578,9.166708420019745,-1.3191846793360078,-0.07033793476860127,16.347718570445434,-0.6019492696243417,-0.3284103844300444
5.325,20.305388452970202,-0.20568346141948604,-1.2315677419528204,20.35513121250074,-0.1747441409330992,-1.2062925903822148,20.662899766920454,0.047725383588809636,-1.308164968307855,17.901103904339806,0.3514569178288776,-0.9698323961298544,20.505074917613552,0.015541309059729932,-1.194642550521181,20.283654473556833,-0.126957491413337,-1.2612356120659634,20.366207741633275,-0.16683867093209445,-1.240248126677015,20.765960666156744,0.0437295735226815,-1.2273572001776807,20.292351711749763,-0.15553874047791977,-1.241488895932895,20.463701116005446,-0.03955272081637424,-1.0067700051040493,20.430851342465058,0.047025051142812385,-1.0257832700966742,20.257047917388885,-0.1208370231803441,-1.1311652637545966,nan,nan,nan,20.38146240517297,-0.15523778142555303,-1.1305593106824612,20.664756339653756,-0.02325519355438578,-1.3089518100169688,20.41698396793621,-0.12557245638471382,-1.1944220529349525,20.298432971716156,0.040919658569938955,-1.2171227659029884,nan,nan,nan,20.592050234872826,-0.18676071263078328,-1.342334154418982,20.42309332912155,-0.16003355440955133,-1.0934527203093347,nan,nan,nan,20.571913058151893,-0.09479886934933487,-1.0854814491145288,20.26600085708331,-0.12531826624476058,-1.2110258367136215,20.086786748982227,-0.05154767832060728,-0.37556369464714945,20.404528470942658,0.07475923313226587,-1.2532729749281648,20.623458015040114,-0.14347534188509836,-1.3445753234796736,20.318210418346716,-0.06239108593618813,-1.1565787267065921
5.35,25.056890111678104,1.377378722766735,-0.17574895208663682,25.991050605687338,1.38847239048331,-0.12594247885996457,25.13996583279343,1.5587860816637693,0.030812299258905575,24.191872771352674,1.3091772898068945,-0.16147882605006886,25.12976438909886,1.4090999663406496,-0.11802621039523124,24.669807797594814,1.3682789638180224,0.11846291931790164,24.767535601964543,1.3217437316254788,-0.12802160481471825,25.59038881878609,1.4145726963978182,-0.17266296426288208,23.766638955439905,1.3032670652396343,0.006116736299703569,25.415087483321045,1.3663340226424465,0.11778624748623873,24.569439617082427,1.2898905352705414,-0.004682148416538406,25.545201748281578,1.3976629986908962,-0.0004379670276841762,nan,nan,nan,25.488942965813607,1.3805550104779878,0.012578479834230568,25.58657630679674,1.3813120505678211,-0.1904358487343429,24.743221263091538,1.4103604159785452,-0.02311534446077407,25.160986580783277,1.466595663286606,-0.04651811436083522,nan,nan,nan,25.61875989481806,1.382260631151185,-0.08444471779434103,24.57406318901679,1.4395203432321173,-0.013566252508679929,nan,nan,nan,25.864974640078174,1.3944609676704307,-0.2018573072569356,24.567979194222048,1.3906996075886509,0.06672863994580043,24.87003977089668,1.383477867238807,0.3992185861596908,25.219667180801295,1.401401187629906,-0.023615301784046985,25.29362122042654,1.4028407367196882,-0.10477470770388461,25.07923808434024,1.3886151715777366,-0.03580977557456928
5.375,38.27597195579846,1.105844735774515,-0.01989577741578477,38.94874548776048,1.128074737228325,-0.27079017078668355,38.38246506877692,1.1025874334947112,-0.140492024401969,37.85080633514596,1.165507134159151,-0.13482092970484555,38.22384170904195,1.0591888890981556,-0.07050683917748085,37.90389042017616,1.14444614960213,-0.05052979664887862,37.89774217461909,1.0321636186336067,-0.14428769908917802,38.73775226024741,1.0512652389410362,-0.14405462565459615,37.87681725021466,1.1184698331873708,-0.15636993717677977,37.59042487930026,1.1454863050828394,-0.26098003657110036,37.840323386418895,1.1010189392286938,-0.12204750955013718,38.68537509202247,1.1480298038585668,-0.13756468722275095,nan,nan,nan,38.558969513505815,1.162625606419833,-0.0864144766202384,38.49069754616656,1.0170310570440495,-0.13947533970311632,38.13700828387627,1.20684180838964,-0.016135080777547696,38.46342556766235,1.0077716007360051,-0.18384621731567827,nan,nan,nan,38.61747263703621,1.0559155250974075,-0.17839681974879468,38.74525704212957,1.0770107216529154,-0.25556574909879193,nan,nan,nan,39.052415551412274,1.1206264704656703,-0.28269350088966483,38.418584868764384,1.1402334696894942,-0.1310404341569254,38.289511696267944,1.1427318198378564,-0.17632962183325973,38.363177790871546,1.1293065904132,-0.16830327983626672,38.3641381125968,1.0949255822246204,-0.23448952774118362,38.335426723035326,1.1068305682721649,-0.15239261222268058
5.4,48.13507070408361,1.2930538760554022,0.4966237000593375,48.96948801091147,1.2096297129553828,0.495293214271847,48.171370078083754,1.3007447190263657,0.48688565302348685,46.16052703866514,0.681828481634634,0.41346363124389374,48.09798548346018,1.2575854889334457,0.49623863683657465,47.82790578351308,1.3192786114742197,0.40213480217122477,47.7211573489931,1.3147320223338255,0.4094107173043942,48.473785738359574,1.294071930051944,0.4055108643917163,47.70716867326565,1.2975734248117434,0.5067569302818445,45.97352814441019,1.6300318544263477,0.21978934400460162,47.64012951584414,1.285682427729387,0.4017649783689595,48.47508963413215,1.2828889866495363,0.4945536072060228,nan,nan,nan,48.394441525082996,1.293857310750588,0.47952235715296454,48.36599644925394,1.2436310090603717,0.34083579965916594,48.76163894950875,1.2489421430328724,0.3419226945086359,48.28452050315805,1.274193781389021,0.49125698809450175,nan,nan,nan,48.40968991226235,1.2732912294768433,0.4280967491541343,48.5218171189786,1.266593106580195,0.42372266839640377,nan,nan,nan,48.81182602909372,1.2363738011700687,0.43005626652858353,48.08502757649653,1.3090731643998943,0.4387050493847935,48.02620131791936,1.2989731810856657,0.4049000464049845,48.10829017569864,1.235515905785507,0.48505577346089224,46.761437480334784,1.3109451112174104,0.48835925591582063,47.9949605735439,1.2677604904361162,0.4339504229489037
5.425,54.148405516329646,0.5325806062247169,0.4021118162655401,54.25003316189193,0.4556120158378625,0.29355912295000147,54.234501878307974,0.5042652425054975,0.4167732766751575,50.55514909639398,0.5950000967401804,0.3410121925363182,54.090409884953885,0.56295233385443,0.4211855258517916,53.89265468802322,0.6258963798641282,0.402660682780888,53.759821834866855,0.6086025808784976,0.41010970685502784,54.40997516347675,0.5425034451043159,0.3662941301394314,54.02506745662627,0.6139208072022129,0.40283583632278214,54.34225624517572,0.8931796077125538,0.2609529172132354,53.72347662631528,0.5776103606008051,0.2014593582962334,54.43425751276654,0.576674031190082,0.46191418132887496,nan,nan,nan,54.2490395193039,0.48760698000482394,0.31538995263415326,54.044645805258526,0.5589179755156691,0.37963132922830767,54.33639981780241,0.4526288311894673,0.28982183663365313,54.16252191941178,0.5256602567127004,0.3862087415337705,nan,nan,nan,54.29753770714691,0.5266744520927722,0.3607130499679644,54.3944196741718,0.5203606143944625,0.3513619514494319,nan,nan,nan,54.51706854643014,0.4790088625570798,0.334764487994308,54.358137814371744,0.6079556457822463,0.3045647824536154,54.148428485816595,0.6483375783362468,0.42700766894397535,51.917280743086664,-0.32088889717118857,0.3230175708928053,54.911860504230525,0.30968724290010163,0.3462536007681413,53.96536302618083,0.5167281326099855,0.35650450955284385
5.45,56.276331168445644,0.24267505183672816,0.39265353474252684,56.16451238068895,0.25662451075921505,0.3915249734262162,56.51311250684838,0.26436066610066855,0.3803756109045365,53.661147785807856,0.36547736878206766,0.24824213318281435,56.45923707682484,0.24817445164868132,0.4262385935991225,56.3458572192224,0.22179249040784527,0.4421975148171461,56.19114418513347,0.2649810978974917,0.3227967103478092,56.40553825194786,0.2023375051578211,0.36185703539944936,56.48977492615006,0.2727354100437712,0.3615886960411032,57.15973445163028,0.2882373383911744,0.36047131280705647,55.99921074318982,0.2994370777034307,0.3338210380055061,56.713988519810705,0.23760024190361584,0.38542198194023225,nan,nan,nan,56.552260048892144,0.24773724488810045,0.4649785218189069,56.31443328938354,0.23520562276630785,0.36981170467285507,56.517249411476435,0.27250304161277966,0.31297354518317494,56.12148711274819,0.21783498209322108,0.40402104390201937,nan,nan,nan,56.515205750434234,0.25900115800382273,0.4633270412821107,56.65404161951439,0.24052261052424034,0.4489676092712617,nan,nan,nan,56.664130907908365,0.21491529644538238,0.4788348635593236,56.7692763027136,0.2758887366176499,0.2788805268354341,56.64012794177523,0.3104202408610976,0.3350105977593897,50.50571845892944,-0.273282445067519,0.386849529831074,56.21856427198164,0.16305057643009954,0.3658678841724284,56.08052540571554,0.23166218590468232,0.3789874784131086
5.475,56.629737862052686,-0.06880155306696509,0.3313272092418612,56.64697512514317,0.03971360864400097,0.363116212231679,57.0405482341868,0.0009355003116622968,0.3164468000646384,54.943599532197666,0.21264515379644405,0.3861590655118877,56.86857550690898,-0.022959941247830504,0.3334725180926701,56.741278332205326,-0.011601764925131191,0.36024594169263013,56.71064831016287,0.014327393126054619,0.3141883823619357,56.23765348034077,-0.03186314776330962,0.29969375535847603,56.96348274776012,-0.01147785804109123,0.2979854007999877,57.41634104034124,-0.05510161054488956,0.2974623604400921,56.3010599753828,-0.005869164084604764,0.36121878065310353,56.830825353937726,-0.04379243903640717,0.34155243607003366,nan,nan,nan,56.84096667752231,-0.016653005765936514,0.32947400462053705,56.84805304988717,0.026253406802395213,0.35450167075496486,56.48893175580053,-0.044106738423987726,0.3181512914918995,56.36771959817495,-0.06554078694629784,0.29913738573169785,nan,nan,nan,56.5608212550557,-0.09030774539461568,0.3428660523845043,56.84632793078576,-0.07979774081949047,0.3848394336800147,nan,nan,nan,56.86335299413871,-0.06730241171796428,0.2978770624286299,57.115368336236656,-0.08798384386628981,0.3542506911191218,57.22035389401499,-0.016731396875729495,0.29851998227273074,50.01869436342573,0.07584860281303143,0.16861154118628685,56.20669080216611,-0.12047595226346816,0.2731644903027039,56.37860896338386,-0.020462758056105246,0.32279402036922117
5.5,55.88131374738793,-0.16523564462440404,0.32849557497032766,56.28442375109919,-0.07871724115126835,0.172678765295917,56.52973952526535,-0.011673025043922591,0.33434282858387,55.77709129392869,0.16891555800139127,0.4570127263089248,56.30219047064082,-0.07588017771498112,0.34060154618259586,56.071131527910026,-0.12496707858096401,0.3310574842667889,56.279101008620906,-0.06870506785839271,0.3582690654166498,55.49779923473126,-0.14928084145828796,0.4538160052503499,56.45764119074311,-0.016581105646333805,0.39876094513493704,56.84350764583566,-0.15204376790324955,0.30284328636108426,55.84660802074887,-0.12318349065318591,0.3625952231495132,56.37890126734468,-0.02457483101240103,0.3495119910114526,nan,nan,nan,56.18489566763903,-0.09759309194769304,0.2887048528661569,56.70693120333071,0.08963089347792985,0.4010065769564985,56.090143952967125,-0.11067496717001579,0.24282446812792696,55.977331529090335,-0.05884759770093642,0.33796267003168834,nan,nan,nan,55.779311554099856,-0.08289170274009185,0.33511144567026996,56.140495628571166,-0.2229817645384191,0.21973049585441798,nan,nan,nan,56.32747592051379,-0.17008762491300283,0.22707633184892698,56.48410992974754,-0.040149931174234293,0.3037760917984821,56.6898541977223,-0.08575019285861109,0.30875798742238497,50.79789026356055,0.18743156205230993,0.2944619392666844,55.56669429835939,-0.09719260257306749,0.3841243218421102,55.95193838390687,-0.06569711885790573,0.32754446189643294
5.525,55.39927214527448,-0.02837103725490919,0.36566956812519735,55.83598917764667,-0.22134822901188284,0.1279951960089363,56.05673451888313,-0.4464548508032951,0.3989791647943552,55.89162546819607,-0.10351677506572754,0.3362692074398087,56.07666004056361,-0.1351051699592036,0.41312024224605925,55.45872171092155,-0.23383333346064636,0.428121346617088,56.04644296472094,0.03397548210397656,0.4897853553784719,55.01109192746432,-0.07751412548726601,0.22904959176470804,56.40301405547326,-0.11503228391895987,0.4691596347373951,56.32501863491587,-0.009091458478153763,0.2666907079747168,55.70017244648292,-0.06605148878403044,0.17144985201962445,55.984055768423026,0.03876315298944283,0.37551507902930215,nan,nan,nan,55.692957449044556,0.037032051216565165,0.17660179848579916,56.694960480578466,0.17022516238004098,0.30404487454460094,55.62586946337642,-0.17463841614718953,0.09182608662089808,55.437432201336954,-0.10448565819537048,0.3198686382830349,nan,nan,nan,55.53115820823924,-0.040230563726877326,0.3589186409643758,55.82351460121746,-0.16934530439459267,0.3645057003142712,nan,nan,nan,55.94614179656707,-0.20332097166232332,0.20052964699491016,56.13368086049347,-0.07699243616891253,0.2844828572872399,56.06661439425318,-0.23650826565545602,0.26974392780834905,51.82198308451664,0.03611117355868368,0.10571972656826795,54.99079048262824,-0.15531153130092024,0.31790072022998966,55.65016964700946,-0.0991758642272612,0.2985194593146696
5.55,54.515488739416185,-0.19531778611872647,0.2212519364260194,55.035955293810765,-0.2210824885858864,0.19573382162024883,51.81260706709408,-0.3295650975913409,0.25210457010032705,54.83349952968084,-0.26172187897560295,0.3367881081786006,55.06111444853678,-0.23922995682178344,0.3282662034366025,54.4154984691944,-0.22599943514051657,0.3702068395089744,55.22861168238353,-0.24740468501651128,0.3198082230402354,54.070198852789524,-0.1891589033737697,0.29084897180113306,55.36616696290413,-0.23873110804257733,0.36851652528674206,55.34895314397803,-0.2017391280333723,0.19711639095706437,54.985523418456026,-0.24999393843010662,0.28799038973891544,55.14527337134439,-0.28761080011293605,0.25428235522420944,nan,nan,nan,54.701431118710495,-0.21440978814420664,0.40682837756411866,55.694848023768685,-0.24444007726287353,0.25276231148017336,54.89780519298633,-0.28202868521951485,0.26600059220081945,54.61900194728464,-0.22891853687668903,0.24643386904807277,nan,nan,nan,54.69684138574705,-0.2415052527190168,0.3472010740683676,55.12967837682888,-0.25506529683192164,0.16748037706674906,nan,nan,nan,55.07563251930877,-0.2682536788827281,0.20640818494376728,55.16412177794209,-0.226902361163666,0.36179640885250086,54.873332494693976,-0.2659313429522696,0.4011617340151388,52.4205558725954,-0.014449645129506302,0.2242044446825497,54.41633884670895,-0.19704678672416337,0.30824996481011324,54.67428167548539,-0.2315872460065081,0.2874539858283236
5.575,52.72356783432725,-0.3719543378699739,0.27086242409263583,53.09395357107348,-0.41721869763075053,0.34388817052025034,50.43610450121893,-0.08300052555484995,0.21496721725543075,52.774017669395725,-0.38040360486870556,0.29537681376278646,52.89635941580034,-0.4194041469739532,0.25837752814485004,52.67321688448991,-0.34928932860843387,0.36498975274446954,53.232120997870084,-0.4282879426543436,0.3463811468765374,52.566753044801345,-0.31168567506302974,0.245693559391338,53.1876488187327,-0.45449907432975384,0.3743329981498109,53.36476112977187,-0.39635805267765173,0.36216842497591606,53.040697072526335,-0.40548546291923826,0.2942855007033786,53.324573551600885,-0.42474863044258354,0.38606571344280294,nan,nan,nan,52.998599815994844,-0.3914103875003342,0.43257887626287106,53.48434315360012,-0.4568337700002455,0.29878049249814176,53.047601275033905,-0.39838300504038054,0.2572054092238875,52.701042018960294,-0.38415477627411276,0.3092155271682423,nan,nan,nan,52.77748995912511,-0.3833004044515207,0.26330966457232474,53.237484569630844,-0.4002002794242305,0.3141099994426272,nan,nan,nan,52.93345811291378,-0.41208598969016996,0.30777061727207444,53.068861535202025,-0.43926370234936635,0.34654822303501154,52.946554276214414,-0.41050578784341846,0.259772251420934,51.7431645807589,-0.1841658447114908,0.2635116573043142,52.634726206032084,-0.38339709739097994,0.3386120366439318,52.82117826065544,-0.3776537619247616,0.31081756543063344
5.6,50.42710918700201,-0.3067356978997482,0.39315397599293744,50.51069325415177,-0.3312039459843737,0.3973999878029031,50.13087450120783,-0.09909247569929741,0.2956360687315262,50.31755588521825,-0.32308041243365826,0.3233010679618679,50.36244289195063,-0.3275717374832703,0.3422231068885102,50.33970996543347,-0.3053796408427026,0.3112276047751077,50.465338228502816,-0.3782340364169118,0.3161666589814286,50.373134753077665,-0.302795914093898,0.2923327484740081,50.61425145793259,-0.43896781068666824,0.3080463685636815,50.914094085246404,-0.37122953188928093,0.44410119199951914,50.532959119570556,-0.3528006104125669,0.3560044395531276,50.60397353132532,-0.4025282166629101,0.4209889382017427,nan,nan,nan,50.5379872758395,-0.3817330074953028,0.37946602530881074,50.56663240790396,-0.4118934142727267,0.38945013958177976,50.47836786551346,-0.34057460986422217,0.30627328633347206,50.478878809792036,-0.3319958612801587,0.3986302131149417,nan,nan,nan,50.31210845956428,-0.3357167632755314,0.30220667296040965,50.6313489373702,-0.42909876092811433,0.30339338394968624,nan,nan,nan,50.42880573012446,-0.33606605493815844,0.3706881759350271,50.44214050082321,-0.3646616429420819,0.3260426883973845,50.43725449026207,-0.36579326704548354,0.31852531571423404,50.19437236147596,-0.28469008670871465,0.2902416166671242,50.28411225183133,-0.3311514310766746,0.37539846574237606,50.451484606570425,-0.3414345621883676,0.34612600615789596
5.625,49.791935235205,0.013396540735783613,0.08794330414754108,49.80452427889369,0.030050626183889644,0.17723461802533025,50.00954643552213,-0.02955026403778021,0.016709189324953508,49.707907413575654,0.050208995712415674,-0.027864922794044608,49.805152427120476,0.07133416707070302,0.01150839929154525,49.83650878923532,0.09859964581110446,0.08979725051511367,49.66209218158174,0.0407661379999623,0.012363922001437981,49.86670132406569,0.036024593326523774,0.20685182349323444,49.68089335008014,0.03888546343513114,0.02523965602229933,49.74309357702904,0.037817089910860247,-0.02600112732785069,49.76344719678377,0.018268104418250608,0.11696039695585893,49.58066204990553,0.04293300256120024,-0.000623291912383743,nan,nan,nan,43.76595461984818,-1.0364759260744676,-0.005836325056186694,49.6367355607309,0.03020285059510757,0.008289446330935611,49.7855204688661,0.034497183055027594,0.03985157810891873,49.781426643966654,0.08433874206966473,0.05484928133686273,nan,nan,nan,49.79278342957599,0.05551413598687888,0.014285796105400319,49.41772833017773,0.029019413628728577,0.11330931715515091,nan,nan,nan,49.77865832103,0.11293991490922799,0.07242807245776801,49.78784904167307,0.05784174375410665,0.02897714588772838,49.831079663479734,0.04457962748962279,-0.06901010571498786,50.07745545498378,0.05810464109215453,0.09893309690400799,49.77912445668304,0.05499436793099214,0.07777518646431057,49.50812088043537,-0.0011177914102135503,0.048868335118388895
5.65,50.26189955204537,0.035650251401347435,0.452199841574344,50.19946173587258,0.01728957564553242,0.3743134811422151,50.03672519623096,0.04248223501170209,0.542766486996233,50.23380185414544,0.005411563435228171,0.5212273369458189,50.269801153211695,0.05775234197963003,0.5024557837393431,50.27534065249579,-0.024873597097995137,0.47053270643160283,50.22266764041771,0.018372759291454512,0.5028214602016193,50.245359758744534,0.017542150030060717,0.49068856763944546,50.31477737845683,0.032808534744324436,0.42657892842758816,50.215218352181054,-0.004868679854165208,0.2730376237939937,50.24681467004113,0.026858869835642278,0.45622780841790583,50.2838512051336,0.07940371084082035,0.4212905581839899,nan,nan,nan,42.708690168512966,0.8160387824613107,0.2732155809600138,50.2407227013078,0.05706531927641437,0.44380866440925737,50.25418066938429,0.0596891380770045,0.4998561065046211,50.25899297357095,0.004154757229260005,0.4520547399470292,nan,nan,nan,50.30720746066935,-0.0006110976378183256,0.5020065094308273,50.1740409039148,0.11571752819956434,0.4607857678099736,nan,nan,nan,50.17814018220157,0.006267731741783474,0.3835066733809825,50.27473702428914,0.0013234500216345174,0.4768597638902921,50.29797231346426,-0.01483002308242998,0.4941101319656373,50.22331749285637,-0.05675081944170185,0.49046844128592154,50.299571916133125,0.01432879654446387,0.48566943356049946,49.91405621544701,0.056792316463176847,0.45202097376691974
5.675,50.07390169254911,-0.04044853680906889,0.4124334186692379,50.207678178118265,-0.028103722475731386,0.4067046947643514,50.10924759661073,0.003535674579036365,0.37350968674469515,50.09608369804108,0.0024977174368676024,0.285884301066941,50.171431015169375,-0.015612486500913084,0.42031223859491684,50.08543072112305,-0.009637062102731849,0.34495782263073904,50.170125625587794,-0.030729348010431985,0.3686779611464561,50.1898212768164,-0.02166716162349079,0.4614335462062122,50.21989360630019,-0.03180646084846353,0.42076293248575414,50.2800517178557,0.028984526134122654,0.45035596144720813,50.123189465280106,-0.18317765853515464,0.4199643436406298,50.073362825129195,-0.06467113185756218,0.38237898223783406,nan,nan,nan,48.546224409226056,0.5853341063769407,0.24010734442188042,50.14929957840014,-0.06852644704026652,0.5530154020477116,50.20365492037185,-0.06516129659636308,0.6108493534397063,50.160997273474315,-0.045466998833904,0.4930631883790947,nan,nan,nan,50.06809530068663,-0.047843491819622955,0.35242988268427694,50.19156438358325,-0.06235846711593337,0.49652910686639035,nan,nan,nan,50.12477872162632,-0.004086060709720533,0.5033642890362872,50.10219495040293,-0.025303607485612098,0.4342678054251244,50.20990610409301,-0.03688354766354903,0.38166742788260993,50.00819888515088,0.025352963266663815,0.555285290633981,50.13475266190997,-0.01829145164841671,0.48902454293395453,50.073908026413314,-0.006698693473187195,0.42856432710373876
5.7,50.13637662388923,-0.0282479532241382,0.20475536168704192,50.15331951242156,0.03387778809745593,0.3069784961045146,50.1550456083344,0.006606390678153029,0.20066344325360363,50.04985481434705,0.0038398442632866254,0.2529074347004209,50.10785438745844,0.0013126596332207743,0.2577389877677602,50.21072870658904,-0.01353168963952717,0.21194975399550645,50.045896343936995,-0.03113295207787496,0.1710151032019968,50.13337106867275,0.014762189199933506,0.2213716185685918,50.10992733235249,-0.037954323403094764,0.21000228440740654,50.26232790757367,-0.03786670944212576,0.25331542341274904,48.72277982396742,0.07252198345011576,0.22647953517886843,50.18811093749331,0.003009796416489123,0.2819806668017442,nan,nan,nan,50.20180901231713,0.05459463608950355,0.22930167667405293,50.10243093072047,-0.011464674573175258,0.24941426321768706,50.102562979409,-0.04630478375600122,0.13633564139561413,50.22407202099553,-0.05591983893209361,0.2991817432139864,nan,nan,nan,50.0627972321895,0.03359157410936387,0.19554622646980252,50.186612329169286,-0.039853295696921726,0.17264695507947062,nan,nan,nan,50.23027691264431,-0.0403131257550314,0.18449004674699265,50.16037184889339,0.005976662529464431,0.23848914725877432,50.05631605943425,0.020918529490167904,0.3000119490502861,50.19727916388154,-0.00989048114735477,0.1818593667042879,50.12956062616104,-0.08474905226335305,0.18716193197467515,50.08389922534138,-0.008096383737110321,0.22493900247242757
5.725,50.15440958348483,0.06942474200389127,0.5273444989597101,50.20106142243743,0.0457979911008181,0.6050019170791963,50.16545904350443,0.07643023580414304,0.545470958580441,50.14189884176893,0.05790756465875509,0.5981867626382692,50.165239422489265,0.07661558846779098,0.5438610434219472,50.170410418378964,0.11382056179982904,0.6951534972486357,50.16812679735564,0.11161517677926369,0.6402724184072258,50.14908761272273,0.05569925100907582,0.5017767015349772,50.17254485070834,0.0066418577565996,0.6048825365702334,50.265201799315854,0.05466316186310158,0.6694809938773445,49.88464750279264,0.12466955954161313,0.5945330596226178,50.179624857540496,-0.004155685204271439,0.6148622915144932,nan,nan,nan,50.11282120125359,0.08127387106911041,0.6861001042646775,50.16323740592031,0.03857384866120182,0.5171978647936135,50.15001057765729,0.03962802734740036,0.46060160910448683,50.19029069124514,0.0365946528491591,0.5016562288992612,nan,nan,nan,50.13228048172188,0.0936594988966223,0.6590773947368245,50.16555710563018,0.057917297966042815,0.6078050307184814,nan,nan,nan,50.15015435061921,0.04296326757854615,0.5497248922897682,50.122884839150686,0.08158810703769423,0.6002439694681877,50.21184512503438,0.07945073562372665,0.5572854288565092,50.16346563360758,0.03380789160784552,0.5461292016736141,50.14409546063714,0.06756165213174319,0.5403822955712598,50.153232827172914,0.06270212418911748,0.5811752478187728
5.75,50.31045214589201,-0.07589807450961003,0.3814057396523939,50.3701711666908,-0.07523054890857205,0.41908567621187515,50.293101146431624,-0.062064230316601535,0.49525630569500806,50.26406083729242,-0.05845497557141745,0.4615786218526368,50.28312315081393,-0.05100613841458363,0.4661543713730937,50.336392485397845,-0.0715662216324817,0.4052805717068433,50.239552770869594,-0.03284599428916822,0.42027188823122946,50.37772324588961,-0.0705253851798346,0.40745617114386634,50.372466914268415,-0.08731217611434194,0.44127479990529134,50.51684001698419,-0.1140687144418181,0.39292090294592374,50.38046792279833,-0.08391455134404072,0.3439097197358283,50.377134416507026,-0.050888507642105785,0.48182802913304984,nan,nan,nan,50.24902382568787,-0.0727407810084101,0.3626397164418316,50.32734412176171,-0.08660182111427396,0.29506214823158405,50.290891822210206,-0.06855238655400661,0.38675540517589635,50.33347641964951,-0.046906980372852757,0.2969340328851316,nan,nan,nan,50.337558299262,-0.09423167851856609,0.4429420435667882,50.43724199957415,-0.054063665853970204,0.4633073583745271,nan,nan,nan,50.431246837558774,-0.06665015276224902,0.3695243488902699,50.389361132849714,-0.05972398334878099,0.46560783660182725,50.369833292038564,-0.07673911350635207,0.3740547490022593,50.41243017774845,-0.06346556493480306,0.3563943932608345,49.160137591770294,-0.2971637764562357,0.3497743039280903,50.29826224956292,-0.07915719229543808,0.40345300582374255
5.775,50.08673852432059,-0.0526889690072211,-0.1513441064884784,50.065703930386036,0.03756898628570177,-0.20702003226675986,50.03973350996586,0.03379540251514816,-0.2755385603900141,49.56790123001591,-0.5216004255296293,-0.16480696605105755,50.11550371488619,0.018863140718747222,-0.3536417757963183,50.1009522395755,-0.08034248742104655,-0.2599376926042455,50.134341420607676,-0.050735972512546225,-0.22413547692945796,50.10335821021838,0.04990717116201472,-0.16198915554516574,50.07152895866224,0.004963389088253625,-0.2964317752145722,50.05363619352032,-0.045800184008485116,-0.13235761995851963,49.95440801712591,-0.03382588005605075,-0.3741869331859978,50.10420712558287,0.011891629059705297,-0.35261913484486224,nan,nan,nan,50.16340946205014,-0.009150294667714474,-0.27741017909043175,50.05329441232376,-0.03546316878387429,-0.16841017578463774,50.09409408174734,-0.03776583581889793,-0.2637440881174743,50.12631271073586,-0.01542544727693386,-0.16838768234905638,nan,nan,nan,50.05633889886217,-0.033593102571947246,-0.12099097593298147,50.05699423631479,-0.041316862669966106,-0.2711267588788664,nan,nan,nan,50.13916132333637,-0.013772845985815116,-0.17529985353891586,50.08005253291467,-0.025337402346909628,-0.25167184725625863,50.09926114122149,0.01727859554616954,-0.18926548966476006,49.973921427151,0.04483676711300347,-0.18983369642634795,49.052349604684785,0.2791132509601079,-0.3187413163250544,50.01274795244392,-0.021678284617747214,-0.232560490984358
5.8,49.835533965008366,-0.09466396140288541,0.19048689278176095,49.7735164112992,-0.13381286008092036,0.14489020103626754,49.92278104711276,-0.016580841211317476,0.32097870261052297,47.81537332052756,-0.009365866383311383,0.13160449245972558,49.80169760192931,-0.050349201823200365,0.32620166493764263,49.88452332688133,-0.0052337632450853155,0.20065979342548101,49.82465188641149,0.020985614340258085,0.2096911555301369,49.77894233182906,-0.12511441336513623,0.1371203758428326,49.8108704371758,-0.19609306173593707,0.2712591125603999,49.84741589317412,-0.18594155882827118,0.2729045953472467,49.95925330824783,-0.11549353228674122,0.34443647338592465,49.90296410622595,-0.08920198690752426,0.3314163031861356,nan,nan,nan,49.856108787516256,-0.0328895954459404,0.18388754017937622,49.959606675018264,-0.10793529110868705,0.36110838305704623,49.93484463005618,-0.05595873486366705,0.2966794898300561,49.737304752642,-0.13295907377033717,0.2644721260120573,nan,nan,nan,49.71808186782916,-0.10484048532066953,0.2248629597009528,49.873967821169146,-0.13548033629730297,0.27969884421398555,nan,nan,nan,49.8268009718943,-0.044923005815182646,0.27579739770599554,49.63073233281438,-0.10087724829341069,0.3282451156866402,49.742888472749065,-0.0736544742788233,0.378122738267632,49.954516313893905,-0.05365629184119481,0.20453337560511098,49.80842827964518,-0.0655615868354189,0.3249292629497659,49.7478610670022,-0.08302615464350897,0.2610429128831608
5.825,49.82683771439335,0.13232464455941823,0.4386562227965815,49.08001029847311,0.019854122201521655,0.42621890317536515,49.83953372596667,0.1838707149616919,0.3848182781385402,48.93893600752888,0.2623894316048426,0.37073546633307647,49.83201018356068,0.11304991604235201,0.39209112155932613,49.79352485855409,0.1772422015054519,0.5258422476391276,49.811056737513844,0.15662741604974215,0.470881474986738,49.81308875213753,0.12841384289023086,0.3401093479897656,49.706359628423556,0.009190655180783602,0.4857391676153683,49.824503271217615,0.024779083268318736,0.5145187171124274,49.66642544085479,-0.00826693669044494,0.5069439245612455,49.736392914711324,-0.016302264452867865,0.44378250073299813,nan,nan,nan,49.780150543311656,0.17318585065766504,0.5384395795265442,49.65465453250908,-0.01194315935170906,0.47924977408485026,49.67240668644928,0.016509194636314,0.32999934575560846,49.805485144026356,0.1407261342462388,0.44245332983120494,nan,nan,nan,49.78504170270577,0.07513322849631654,0.48370746356192235,49.786798411632375,-0.04205678017390313,0.45021335381068533,nan,nan,nan,49.66053106413969,0.06018090313137903,0.3439665971349119,49.90074751708718,0.16282068187964985,0.41658357236689436,49.839687720224724,0.16362663894731605,0.44016852194047507,49.7484564590385,0.09029084488727177,0.36370214514107807,49.62140617548669,-0.02783688949845007,0.23785503393414054,49.70104545608465,0.08625258586865785,0.42724678650995107
5.85,49.6583563972804,0.014944228338570132,-0.09039685462693142,49.55935330923998,-0.1185639999655641,-0.01495667894521538,49.514719197995056,-0.1228974227540295,0.23622884667693606,49.68870465159253,-0.2227356426673065,0.7483535906657514,49.60556120682244,-0.11976168337805745,0.000591919121165907,49.648198087244445,-0.2725556529202508,-0.023490952460090475,49.574959428742545,-0.20403643401889276,0.039503842889995026,49.60263224761755,-0.1482936674044874,0.2486834468327491,49.78277524150781,-0.08844520694413902,0.30349582559294974,49.562560334959635,0.0733339229618373,0.37179638829479583,49.72642902976901,-0.10533829906255066,0.1428559975918391,49.74268787128711,-0.01242442066913095,0.15282191187772454,nan,nan,nan,49.6673188326328,-0.3042190304391974,-0.0752277814759691,49.74589163161157,-0.08984788164765732,0.38210489745791243,49.62879733492108,-0.24368742106773492,0.8837436707165696,49.71617488827825,-0.04129517091805798,0.16111584904486895,nan,nan,nan,49.67860266096916,-0.1877686398605361,0.06454075291325592,49.83393439431613,-0.0835771559898518,0.5184675779721598,nan,nan,nan,49.74336916642687,-0.34116016856595066,0.3516382835358616,49.58184231205325,-0.1659202459710583,0.037675006951910756,49.59356079898184,-0.0501855572457947,0.09539609477402844,49.570101711125226,-0.22914218018674642,0.2507491879728648,49.703124585991546,-0.1437284577628246,0.9200690377310168,49.65781110092897,-0.13944809513649617,0.24807651570026734
5.875,49.82414825478524,0.026600800753993143,0.1580656386578283,49.79408044092969,0.0219655325916465,0.034997356711351985,49.804239665669265,0.039822800076511004,0.20119380904044967,49.389461633021845,-0.07304784916505308,0.14550802663939652,49.7898511901468,0.007311820833803752,0.20653883595260017,49.773057551269936,0.06018388386398283,0.11987126973490181,49.840226598600445,0.04942789094791043,0.16279462245656054,49.787629743347644,0.041965010631355854,0.1271543173365054,49.77602099815459,0.01949621201396287,0.012451237228332052,49.83204532827116,0.03240802748906606,-0.0465612898955485,49.75379216213464,0.01916442229814095,0.04911929402888057,49.715933058627954,0.021525842129265112,0.03763620796852184,nan,nan,nan,49.82098574580209,0.039812025492608316,0.14238785390046707,49.7006548110202,0.05899559408951205,0.08298763720239405,49.799080395867506,0.05698395950250948,0.19430405967459138,49.740300219358076,0.09740257613392758,0.21068631161271265,nan,nan,nan,49.70584573278627,0.04770126880469463,0.10972073803331897,49.79086126715372,0.06226408037435005,0.05737249427675749,nan,nan,nan,49.676169344768546,0.02531463532794119,0.10069967148728393,49.825172393816175,0.060770920418391564,0.2081274140265666,49.80060135216862,0.04965237490278979,0.19726073062509686,49.81101034937452,0.01354904338483711,0.10953713048133971,49.707441520362295,0.01714938280291472,0.12167997250490294,49.759069989453785,0.034626967639089644,0.11928405824718312
5.9,49.64720992507847,-0.13919277440511935,0.1926731962692954,49.691418599146054,-0.1711198741364152,0.1756687548377337,49.594968082145776,-0.0007247440247588888,0.09363882840879686,48.22490146381563,-0.4685644898833399,0.11923958319502667,49.652134742954054,0.0018579655340426882,0.17467739462699947,44.30831330842321,-3.1627761678423574,0.1574279394452927,44.38724603268987,-3.2073385780619144,0.12044764616450698,49.67435565493726,-0.16220668558604653,0.16663211666785469,49.861497721829124,-0.11744052631361175,0.26916817111633273,45.44461907036819,-2.98806429279015,0.21469370580521716,47.70227432779013,-2.430917795348546,0.42281874720451157,49.865032047420186,-0.1339225509836077,0.3568705976659175,nan,nan,nan,45.670982326093956,-2.854084747544537,0.10433826009504701,49.78351007323819,-0.1471669164297671,0.22579967974250906,49.85244004314509,-0.15373770371850826,0.18114680216581613,43.817197991772034,-3.0380933959006033,0.07171696091970355,nan,nan,nan,49.640428755553195,-0.14735593950465156,0.17647345773241238,41.11797774748156,-2.9272346086034795,0.24588849820354586,nan,nan,nan,49.78631271851658,-0.11940180413144164,0.17201859866331207,49.54515832557127,-0.11382462413595362,0.2028927348916793,49.64125665521761,-0.08372555389437765,0.17971959116718758,49.732466905859994,-0.10131547206046876,0.16202751013601163,43.852799902164044,-3.143297931295957,0.15453814946385216,47.8475870617918,-1.1221586613505032,0.18871812715602448
5.925,49.92683709235388,0.007670817945792569,-0.2263968326102277,49.9573442023582,0.03803997984280965,-0.19168696913306635,49.9123232597651,0.00043013392922989363,-0.29764830958856103,46.49518453626217,-0.30627282576258863,-0.1795858622308648,49.93370613780007,-0.0060311479562924,-0.3478987840344738,30.3999175258741,0.28023843251095737,-0.17271449903935376,31.450409379446626,0.2856017844899447,-0.05413156934870872,49.9677154813325,0.07497277505001482,-0.20172571510697132,49.95713417868302,0.07723943639132147,-0.3389644571033277,30.70390455570897,0.5101068937694261,0.07364200125722564,27.373044482646655,-0.20195553151218076,0.12080672063973913,49.9091661822134,0.06065004382068073,-0.4266408145142054,nan,nan,nan,33.24346948611534,0.28765528063643264,-0.17349748183963404,43.14835954049431,-1.3122679049385582,-0.28635281284604075,49.97018877355693,0.028439713192771686,-0.2995229095039427,28.42964530865548,0.8674169822439737,-0.24770922929872713,nan,nan,nan,50.069462301190704,0.008301554456275437,-0.1917221574457226,30.756370943819462,0.949168362418259,-0.040210127638954374,nan,nan,nan,50.03657632651547,0.06727550596206391,-0.2080965429568175,50.08185420749482,-0.0007361464081216268,-0.3183680674305356,50.01609843846657,0.012548033457837046,-0.32194935654928986,49.95505577488387,0.10385747780020131,-0.22713939902096297,33.91859761354648,1.0090933901370955,-0.14413927643084742,42.85271155344279,0.12354100180336287,-0.20441967181627263
5.95,50.20718757827909,-0.05837317157956462,0.4572807159620461,50.186601323867585,0.033785405960248475,0.2305662326690078,50.139420625128004,-0.01530886864261188,0.406515494526714,45.94067935832137,0.01023559681321834,0.40578078114851757,50.064809354784245,-0.056503332113095765,0.3636889648941027,40.97127965020252,0.9317196663866796,0.27471965722665154,41.4774820329416,1.0764315371743856,0.13150073449409844,50.28566264762047,0.031999575363816694,0.3930072344574277,50.20507952021958,-0.04650629583435325,0.17996623240074533,41.160440300047526,1.0743432364883931,0.2911606704217884,38.37353024993178,1.2647395891021838,0.3512355818048294,50.163867141622404,-0.049897353169677514,0.18419017579350455,nan,nan,nan,41.57658997342609,0.9507256609483078,0.20222522002930612,41.18399823523689,0.6203866033632116,0.3649571104011686,50.17360055707901,0.007937902074621014,0.2554070138655715,40.534219643217384,1.1659651036167404,0.30040036965177497,nan,nan,nan,50.21770890656713,-0.07682076035539884,0.46323687890011944,42.409522470911455,1.033084573518051,0.28956075682214055,nan,nan,nan,45.3505889836161,-1.131443271987012,0.19502868883184643,49.03230015793283,-0.519485842555551,0.4214935095591405,50.18577803657806,-0.013463879807423902,0.36815412315355234,50.29669263882206,0.05953407521691572,0.32869033007839854,43.28033676750605,0.9491628104667604,0.3027995179299331,46.235538093646056,0.314880372193428,0.3113724345661906
5.975,49.80111977396993,-0.14635574056643638,0.2537620389149463,49.84828292441894,-0.09898683685422058,0.26951109102904547,49.710349581696875,-0.02224126317897887,0.10021138587257183,45.50159780358745,-0.5950650240538405,0.22119824475735606,49.02489360837056,-0.00024323356836181143,0.1264622200685882,47.08638682505194,0.553219751420207,0.22384246276942987,47.149946951943,0.4467875445155296,0.3084531245560578,49.79304687482604,-0.15631633170225487,0.3428352664177381,50.013861099233374,-0.2527858608728106,0.2840700243080822,47.10938139569896,0.38142315416795514,0.15152751278609616,45.978175328259624,0.6614393405459734,0.2987487199657408,49.97070897274908,-0.20441846729664628,0.21643787497668215,nan,nan,nan,47.2550442735475,0.42130339134641376,0.2761433683842418,46.08830389440057,0.4777850029118751,0.24694951002214252,49.891894883248085,-0.24058643172869237,0.3116955828339818,46.9664260076784,0.3163785891415755,0.1980280101386562,nan,nan,nan,49.708852686949854,-0.1189772175392546,0.1993673116991562,47.67083562911928,0.3955107697259599,0.10482294955200525,nan,nan,nan,44.05845698239025,0.5718584393849498,0.1544757336618188,48.1356184745345,0.08126303985923204,0.25448825840750505,49.61068289753211,-0.0452310723601797,0.16836072432512844,49.79557566858852,-0.14865629071176673,0.2898949700832698,47.88755109819449,0.3928363579970414,0.09498394121292375,48.1763910276517,0.11608441785144652,0.22157697072796373
6.0,50.202071187635106,-0.1761779589034313,-0.005651644231839399,50.257957622826,-0.2329466319984023,-0.11547718582728052,50.207212270534505,-0.1564023391016579,-0.027593510115975883,44.113079137333855,-0.22787738827269785,0.2101459088693644,50.12105155685011,-0.07115290337148884,-0.009520506675936069,49.86197468838037,0.023691381927574265,-0.01190407782107826,49.85409660952975,-0.00441237400707279,-0.23852612609367935,50.214748976930444,-0.49334310598882614,-0.18400587811818808,50.305039151605925,-0.15253348250136028,-0.19529463603359548,49.47621828182259,-0.05255665548198456,0.15446751025985322,43.542566765317176,-1.394245926994006,-0.07125261987648118,50.25884872647892,-0.28683087041990074,0.06242454396484952,nan,nan,nan,49.758170374024886,-0.0732081717722824,-0.05288115533994077,49.303040986545916,0.11191671370279527,-0.20550821983204276,50.30876021841623,0.02292436241743015,-0.13000634437115777,49.76700283475946,0.026309181447507643,0.17321769747371918,nan,nan,nan,50.21412842825239,-0.13284051589588514,-0.08414397914738811,49.97221252879619,0.04669499644403576,-0.057536770896435364,nan,nan,nan,48.29683669623469,0.20403734643010102,0.08890736056586872,49.970563025864905,0.05787378537381843,-0.03218105191189638,50.17076581038231,-0.16502581005677644,-0.010170538514868049,50.27215360862741,-0.14477200035326523,-0.1816586239416157,49.99120804230136,-0.08341367199534781,-0.066658297275739,49.41042206649784,-0.1458387843204836,-0.04307861499528187
6.025,50.05839714323955,0.0292437845015618,-0.05121543033072562,49.94872180538773,0.031307139397246705,-0.05650980972286773,48.55006593981277,-1.0144142668786946,0.11735827377176637,40.833266408896066,-1.081693746514835,-0.03900880545986983,49.96549815900135,0.010124235228685675,0.005800250403892759,48.726461090301925,-0.10996701400916634,-0.0778791316326534,49.84747490707281,-0.005383492788701514,0.05052373480365921,42.6888132179928,-1.0323287715977487,-0.027474640263337458,49.92584960380399,-0.0003115834535612847,0.12531549809064027,49.869954828988405,0.05480544862012867,0.09510470747527729,41.217134564846084,0.7579078296645496,0.20188024212353084,50.018487264087575,0.025637164678650397,0.1115725799270051,nan,nan,nan,49.851296798960114,0.02793628690073679,0.1110958571837426,50.05768377239324,0.015340382469294951,0.07694066984844601,48.14929423261081,-0.2538397295834114,0.019760694317354718,49.82609612462655,0.04183904556068621,0.10133003506163091,nan,nan,nan,50.02563872437496,0.002761276482841298,0.01422780594155535,49.908681508882744,0.00894838681543653,-0.1182202457868895,nan,nan,nan,49.77136531628113,0.14366246484736436,0.03749767351387735,49.86856875632686,0.0014436865873468652,-0.04200422443215701,49.99027507477821,0.11470346097746001,0.021381215145654966,50.02951506092171,0.045583481743714405,-0.06724869927696037,49.785446830795486,-0.002468308733476242,-0.12077829959749502,48.64843422323404,-0.0951809930036474,0.021280432656742516
6.05,50.12494425095725,-0.07775170890414115,0.0030168415365963226,50.07033809129116,-0.07840197823312578,-0.16406397754977914,41.72373255271315,-0.32968287827095244,0.09332790638263734,39.431905167243414,0.3780602036121731,0.16602060105759803,50.06751081647097,-0.04963133848868001,0.07490123583003569,49.79907513773662,0.1050800875127837,0.08397129543099925,48.65328599242463,-0.7317340587545595,0.07551240333854634,39.246351060208895,0.13654250886238178,-0.019747766056563004,50.086789237923576,-0.005851078546125363,0.049170866451491796,50.04202516950892,-0.0647386421792888,0.020924946437034034,47.73194462876174,0.6883807911259089,-0.06501055129365306,50.03781547265029,-0.028503230532128124,0.005954331470637038,nan,nan,nan,50.069462303544434,-0.036219710799271804,0.0024780409508509457,49.97784346214544,0.08438799540368216,0.11967148354072119,49.217002562065296,0.3104698233326988,0.12486051284284647,50.09265711283045,-0.07725762293405174,0.030410919536581968,nan,nan,nan,50.13426379758603,-0.03204071602185678,0.0670414336348966,50.14796235398699,0.048599923855399574,-0.1736994574864764,nan,nan,nan,50.10613036680771,-0.06957708497239135,0.04176404360369519,48.791073615818405,-0.6856056437373699,-0.0129587036113758,50.20952026274107,-0.08077093742770086,0.045241460567476625,50.07009494298847,-0.05551089123277211,-0.09112817203118409,50.0192985286934,0.05927646084067266,-0.17507389021051523,48.51526203856949,-0.025759988108205,0.013155904537960783
6.075,49.889621020446214,0.07223766873510944,0.2809084612312272,49.908073429439874,0.027735230276395465,0.2387025456048512,37.89128826254721,0.22647284696409561,0.47369981918020065,41.16120576761327,0.09014224189747702,-0.0630475257799877,49.85438884861679,0.02359165476383488,0.06047893887728033,49.99385055949513,0.0721890072211549,-0.11594610989823073,37.46026795836195,-0.8366373277486135,0.12709100654995828,27.13421990668581,-0.17248232760795526,0.0750811949599118,49.816564367962116,0.08475207455693552,-0.20708260741914855,49.787184165147316,-0.017155028444641916,-0.17766203503200034,49.99990398645874,0.03109184719719526,-0.21837549248119098,49.81479012275442,0.010568344357470866,-0.21406470120109963,nan,nan,nan,49.81335428833879,-0.014371943292949132,-0.18200495319634302,49.79112588622328,-0.03009852847986705,-0.11098206694924867,50.00519031725991,0.041399985381703225,0.02369952488394486,49.74059292887896,-0.044928783442985266,-0.14026459518022244,nan,nan,nan,49.74717982375874,0.058500564910981497,0.2409439671725226,49.73260957715115,0.06765276535240639,0.2897961864232367,nan,nan,nan,47.98968763057416,-0.8289845117121288,0.08216877130101781,47.407305934576264,0.4086028965021656,0.14218509371291926,49.86689843248178,-0.07271599481562874,-0.09838150367181911,49.90398553625006,-0.0015124904599877007,0.1467919661694113,49.79571517432645,0.013159560724945285,0.23378124579723059,47.23934799675428,-0.03438218465925594,0.038587701350192224
6.1,50.0656386329533,-0.015970301557412407,-0.22005463798475283,50.00166088955836,0.0013450710896972667,-0.1556002433342889,43.5530362690296,0.842088550505826,-0.14837432064938816,41.264169674256074,0.05708869204723303,-0.1586118686281482,50.05227592552148,0.02367989012046106,-0.25505955516941126,49.95231171811032,-0.01273629017148105,-0.15365428664452838,33.34841160560817,0.04721164845790447,-0.14572445312043758,37.49774307582775,1.4607432646935958,-0.17514521277701184,50.08862053774165,-0.007153013554158203,-0.10925513698368797,50.0812883664785,0.002556879754434549,-0.2360071954723377,44.58442076248997,-0.6673718567551108,-0.30294375855285305,46.07463710257371,-0.5858920090909298,-0.21743729087724098,nan,nan,nan,50.11650711407633,-0.007450967785588743,-0.1574025535037301,50.171601310382506,-0.010137637208929342,-0.08203028996639888,50.014091293698385,0.0025710589930137613,-0.26310131094553924,50.0890995947251,0.02341066381782425,-0.22781350295627228,nan,nan,nan,50.04494999784407,0.008300329204997755,-0.2761709414957373,50.11012465562594,-0.009087435561473239,-0.18039555868289012,nan,nan,nan,39.75740673671765,-1.4172504839546807,-0.10830539842904124,49.81902545140974,0.16742378490049625,-0.19644725103417537,50.068836436483565,0.006437126087314893,-0.17960483493825424,50.002227686076026,0.009957508249486172,-0.1391515086779203,48.38875517315012,-0.3685383139949172,-0.13697390489724426,47.18029739175384,-0.01951190616140854,-0.18370717459657787
6.125,49.985037395941674,-0.09529324301304051,-0.7460129000034188,49.93827933652225,0.06395166678943402,-0.4456968591847638,48.15239244615186,0.5102109646809998,-0.5449636179416159,41.25441094183963,0.09978901704603714,-0.15833967180437902,48.66649717879647,-0.47709526636054567,-0.6730860847946077,49.83173216568627,0.02149192948917254,-0.4770373840452191,28.611480337203975,-0.28033898425680975,-0.2299458844538441,46.50057084397482,0.86430379254701,-0.26122473903513055,48.98294986702,-0.07577023017073287,-0.40756696605956544,49.79005355791112,-0.14678118303309562,-0.6171278004446015,41.81274025048873,-2.1040516483759872,-0.06626149357648993,46.1362180626964,0.3656875686098056,-0.4256141402977927,nan,nan,nan,49.90615774761936,0.013143068306106412,-0.5522364700588134,49.942675162852716,-0.021204791918733777,-0.5013749092175313,49.92367214516901,-0.07109473418037346,-0.601695519310567,49.98011677600161,-0.06718868169965697,-0.6269806699327249,nan,nan,nan,50.10121559363103,-0.17146859505589868,-0.5821010274290472,50.05154834012039,-0.09529468318733463,-0.5922993331292503,nan,nan,nan,28.054796160694202,-0.30958975270282235,-0.17903385372490724,49.96743504633891,0.03690287231120682,-0.5207415244491892,49.85731608398761,0.011041334264165443,-0.6054247319390101,49.925144040407005,0.07236046000322421,-0.5692352957337066,48.692941585481876,0.33479426155749215,-0.38713499047096744,46.785451350718986,-0.06615195036305989,-0.46831025508857144
6.15,50.194994783900334,0.02399570418402265,-0.25638102775094945,50.14475033993934,0.06567879791164646,-0.3489647075470276,50.16912732427858,0.034557240942341805,-0.2804083130786346,42.05899405131313,0.05659195319451742,-0.17237253198550676,45.09793861174169,-2.0510623512142603,-0.1692884236598861,50.210302982098874,0.0075771663123649306,-0.25686418576746,32.11289231443464,0.8037492607313048,-0.5996800452229504,50.00478350044508,0.18919937266885653,-0.3568809085067704,49.72807190806577,0.18800324081978464,-0.3040120847090935,33.791345403059374,-1.3913230607027622,-0.04033792083525388,18.815831392832493,0.07513425349586758,-0.04360553654076951,49.066067797032446,0.38108504098599805,-0.23700502725947029,nan,nan,nan,50.25971136415628,0.02923058122401966,-0.3261630808780857,50.25025858420219,0.007486764635984292,-0.26862518061074253,50.19846673393356,0.019037283874248315,-0.28317654144047044,47.359587950026324,-0.2616911759550627,-0.2590202638278974,nan,nan,nan,49.033189261627555,0.08146610862783016,-0.32307600946486026,50.10625444468239,0.07235929948984812,-0.2715056309810909,nan,nan,nan,29.120444486696915,0.5570117356211235,-0.2683838981585469,50.140947067154144,0.06238146872406299,-0.2720585461016246,50.242893121976785,0.03780297344750736,-0.3025734725771219,50.09709827904485,0.08769288647306121,-0.27163936391290655,48.50501941040207,-0.16474452320487695,-0.2625591610632869,45.50908570056716,-0.04733825990054661,-0.26846008095132207
6.175,49.961611002164766,0.10900069699632552,-0.3267420063162233,50.057876393543985,0.03837683299503977,-0.3054619094707699,50.00464644325719,0.0550166190701583,-0.3101425982270317,42.05829725248175,0.0889509640525837,-0.15673771849044055,40.38940400255347,0.7227668254479159,-0.21743799188225568,50.089804322100115,0.06185407609751088,-0.2332967941244524,38.01677971296044,0.7379399249509294,-0.09759698953872953,50.01516261992221,0.08797918725923345,-0.2530448181340997,50.11830782353413,0.12418199389698276,-0.32585739755399507,37.00033936116673,1.2977471247739591,-0.2630126312739921,24.58205732292559,1.1926859182480485,-0.0900442223885283,50.07755618249698,0.14548794903331574,-0.4168771435140809,nan,nan,nan,49.99337772767745,0.1311423536804975,-0.22879291250425846,50.11915343808362,0.028244805200287916,-0.33288280362919576,50.05465642920702,0.12526976252191813,-0.34758206151355986,40.45535857275807,-1.2564234446080822,-0.1349380572968229,nan,nan,nan,49.9020318664445,0.18121233402270293,-0.2792586376492063,50.01436907849485,0.030784431738032202,-0.1781638702217704,nan,nan,nan,39.70187164644497,1.3699930103795812,0.07672253852511379,50.005773896385,0.02908847005570201,-0.2671249902829609,48.39153513204698,-0.10481680775082602,-0.20580029058851587,50.03850092656042,0.0600428171741509,-0.2741719588394121,49.16318291253864,0.31697761190055695,-0.28028258422495067,46.096158872423864,0.2423262372668054,-0.23689251518000604
6.2,50.11027892564546,-0.008747903142398594,-1.0863059325076863,50.11740360484925,-0.0006474062367595596,-1.000940171557305,49.956329641986045,0.01204271885357655,-0.9917319009409784,41.6050674536103,-0.06796199983285094,-0.7019660201118095,45.975326793071766,0.8612773088967435,-0.9526037767724499,50.079236128413335,0.011889700303368089,-1.0322703674582787,38.52159451266487,0.23091771418914622,-0.5287990723020898,49.952244515104255,0.03175777455736815,-1.0332226330320287,50.039922260056116,-0.02610810550083361,-1.0801195108230777,45.31707988411194,0.8214669450962107,-0.8595706944789097,37.65852584750277,1.282737555899887,-0.7526356026876393,46.20246929637383,-2.0166008767774377,-0.8505446042899277,nan,nan,nan,50.17324864371455,0.03231081834321623,-1.0929527919584023,50.11698976329846,0.011546352085663117,-0.9975405076147662,50.02508094471148,-0.022997640625762115,-1.0774577175071463,40.98711399734718,1.1289169409102553,-0.6845924311938925,nan,nan,nan,50.142566228522945,-0.028094643544349845,-0.9977883313796289,50.148859374767866,-0.07436582554736368,-1.0210908040946318,nan,nan,nan,44.27972526416465,0.7001326036463312,-0.7520908419284502,49.17870443823309,-1.1382768878070129,-1.0717569915454337,49.08281437004992,0.27869485586091336,-0.9694956914611573,50.184893458119014,0.0007247946040837006,-1.0774275885078293,50.069230069937724,-0.005941774603691618,-1.0474768585207868,47.38803067027203,0.08759447911427401,-0.9417556888119264
6.225,50.12452523479465,-0.09977627345464742,-0.9630933586530646,50.07912539751919,0.02877595428158831,-0.7186402891460147,50.2346148225868,0.05181207063524448,-0.5258326703452217,39.96109665998543,-0.12776297776265894,-0.42117764799687574,49.5442276516313,0.30066546103924885,-0.7425607778585009,50.21531203620318,0.10238678946750007,-0.695492263395735,39.95365818317265,-0.04206570957015433,-0.5530666153148877,50.22683651224792,-0.0626780100703883,-0.8878362419143496,50.2798650680445,-0.08056224443545654,-0.7614316831612128,49.22448078464482,0.3428141374714682,-0.7281143030990214,46.9516891395765,0.748350437357103,-0.644220482332987,27.279783960535454,-1.8289862722068873,0.1093865750870417,nan,nan,nan,50.21810814383136,-0.040806724413801204,-0.7985151364951903,50.26811412184912,0.12396541614190404,-0.6624839915485069,50.217528105006124,-0.10802578704982455,-0.7777315882707786,47.857405923945365,0.6112950145368261,-0.7258599470391573,nan,nan,nan,50.138059021424496,0.045424314348560965,-0.5069951809944762,50.185910750000374,0.07393567127781506,-0.7426358358290126,nan,nan,nan,48.94447393982191,0.5748363817715257,-0.4891870170849313,46.76138220806528,0.0031482501035808297,-0.6163873242564334,49.440337919648755,-1.1876561735809168,-0.5804857208963902,50.07958863691677,0.04318868483116736,-0.60052201761175,49.753610191507626,-0.12830630035899473,-0.6861251989691696,47.736510191867815,-0.02852295172348682,-0.639956900744636
6.25,49.89510461132232,-0.02120304625710548,-0.6467078701223923,50.04140302022436,-0.052808266913789065,-0.7682439273963623,48.74977555429798,-1.3940699993076493,-0.4590023376174901,37.40061571588351,-0.38737128027083984,-0.1825561962186682,49.90942742033271,-0.08945524481137188,-0.7457051472858943,49.923189326593146,-0.06330123964626183,-0.49416225007772463,36.68194757038581,-0.44764272484297596,-0.20597789850351733,49.99758807036717,-0.009509443230115185,-0.6039016288924312,49.96130483750294,-0.0195779741509843,-0.629062204021337,49.9623637113734,-0.058590877312095425,-0.6829147107039893,49.76920704753884,0.09758230148446594,-0.6833380284948579,20.45140314988923,0.17422951071103596,-0.054580554000694205,nan,nan,nan,49.83227243087199,-0.07381027490606597,-0.524177809523984,49.77881346429858,-0.3778987083377074,-0.45899498621171303,49.969897066293406,-0.029321507819108517,-0.6575996451424567,49.981693100302614,0.08649161965483501,-0.6621305016165693,nan,nan,nan,49.83274919105961,-0.051060915382748796,-0.7139655653186574,49.96811919225508,-0.08935377876090242,-0.7175708415852055,nan,nan,nan,50.05297515148052,-0.06448804853235754,-0.4129151476682053,44.03576209973525,-1.6520626191013577,-0.32772794033449965,43.19069528030006,-0.1680750386463502,-0.562111534251976,49.92841660454705,-0.07233448240551894,-0.6074623133530309,44.940119421525786,-0.5350133259874511,-0.3523935622342271,46.70673230601659,-0.23037588542488782,-0.5284001130685165
6.275,49.99597130856296,-0.32101908447289573,0.17182087278120556,50.07966786649713,-0.37693299999175484,0.05039933915862758,36.78173214159936,-0.6916266243108439,0.12088026104983692,29.207171875744795,-0.669380936228099,-0.10203344352245916,50.13535573694823,-0.31755717130556294,0.0634105973099184,49.296475261681316,-0.8107064634348928,0.22436420626779402,33.84159803633538,0.04912120905403123,0.08466341681281997,47.691902472516865,-1.8607368176025998,0.1694720173740793,50.05932563205164,-0.2268839699855942,0.16943580080067724,49.991535474102356,-0.4374649952215712,0.2597499130383819,47.85735738916351,-1.826747456404415,0.06358699302268564,19.034054934438394,-0.20348770044620704,-0.0842073718257471,nan,nan,nan,48.99345156754647,-1.225370206744595,0.25559219272163514,48.56651639472493,-0.18566826088576321,0.18534210210138513,50.003644825793565,-0.3481701386587236,0.20306956300987697,50.178542551541184,-0.3057116152991919,0.19800006999824882,nan,nan,nan,50.26497592389673,-0.48167474481717126,0.06046116706705172,50.05537887147985,-0.28459995845173797,0.04394176269147086,nan,nan,nan,48.6900186273483,-0.14449634774562542,0.05167730235012849,33.764073341159765,-1.2405752484694308,0.37644619504836224,44.821772128770014,-0.0047102625369372314,0.15338255020329375,50.27663161028253,-0.43837947217311807,0.2078682840263511,40.3286320613382,-1.1199167628107638,0.0925724010171357,44.77894721884885,-0.5857693925627592,0.13129983445664176
6.3,49.03607106297195,-0.585224829120897,0.09085694884312855,48.979294517924735,-0.5126832679595054,0.006719191501898147,34.741219526286336,-0.16456452311168152,-0.1729264223819632,20.4219046723999,-0.3121780805705729,0.06129224841211331,48.581199014592116,-0.7609549012558543,-0.018796866783635874,42.445505159173344,-1.2617437345824354,0.12599780411678968,27.917909056490405,-0.2644431601946645,-0.06684528514562733,30.043413565811246,-1.8697639488325424,-0.12034535560435854,49.06010059278213,-0.6044319739034538,0.1226043984987992,40.26381166865117,-2.1337365692764436,0.2048486993015609,39.841518274769534,-0.9791115464323473,-0.06048954980954242,15.788776642625928,-0.38959133991074757,0.002245382622152556,nan,nan,nan,37.90571114135438,-0.960534533901871,0.12244422113970445,40.21282634725618,-2.112499117735753,-0.11710092373848607,44.58638978783757,-1.3277122784384885,0.02732427424511242,49.53583544911401,-0.38456454098392434,0.11737758439349588,nan,nan,nan,48.18796668056038,-0.7350997116372401,0.06946151130210727,48.235511043934196,-1.501311679861281,0.1042098021877335,nan,nan,nan,47.88615111866145,-0.37483396365332855,0.1588205362916445,27.298477719811242,-0.5043815532802945,0.01486842210794323,31.50261588091745,-1.0373804555849153,-0.0867375372282702,49.198621654111456,-0.33652599215995394,-0.0541803273580098,34.60747098994212,-0.7219151110222273,0.048026964395442115,39.4034044159991,-0.8623994266700182,0.02520329223085793
6.325,43.99483973328523,-0.7255614419654854,0.5479278434604608,43.54722791747877,-0.9630799979171575,0.4738005608839992,30.303102287312036,-1.2810932471871697,0.33825118185419534,14.152625441798332,-0.4520882656553125,-0.07773824527841189,40.2976222799995,-1.5114092128277092,0.1823719608457562,30.62014145386923,-1.57054538236771,0.15163990662587032,31.120215303032676,0.06883757602980264,0.3976984219029677,16.85251981777972,1.2797547206190927,0.10030707214658474,43.68106454935575,-0.9850625894042135,0.6075907631199338,30.824216324984953,-0.26553308729598574,0.11804299510300445,31.573545269692033,-0.9643002484396609,0.3515219434894314,7.841290148654618,0.20230637586972525,0.014477195106859988,nan,nan,nan,26.321233802638073,-1.0386526252250605,0.3219256191450415,30.753592884770065,-0.5494687188707786,0.1997950171070173,30.954503395990855,-1.9051915072217875,0.2576899500252498,43.8735490882088,-1.1534099239094897,0.5767875675915073,nan,nan,nan,42.763736400290334,-0.582214709184652,0.33564939418255596,33.37423040196945,-2.1361327669514543,0.2561479311781568,nan,nan,nan,43.2222409699454,-0.9961753872512913,0.6907332725100166,16.661378994750624,-0.9918839181996914,0.0516767431031742,30.340884580915418,-0.33048214589725233,0.3044853615967647,44.42159464586935,-1.2082168681981889,0.6994236643847502,25.15221265156289,-0.5479508416352417,0.25783651153333326,31.854242101919745,-0.8090240962211597,0.31121924485296604
6.35,34.494935205896944,-1.1007156772670654,-0.1564068394818648,30.415887219891953,-1.8253630399208267,-0.024090240146496387,21.45748632212157,-0.8537441531537024,-0.02556475788138194,6.145067366770286,-0.45862393782496197,0.014076770920232929,26.79299300925476,-1.3036228586811716,-0.02973060671441751,21.263003322531933,-0.572960690413014,-0.12979305598210783,28.99378070113693,-1.6200749923366071,-0.18267535034173188,27.041502703064786,-0.020274544618861478,-0.20056069442952057,30.92416697801028,-1.858583293100567,-0.035351922667553215,24.771421809771724,-0.856803393958133,-0.19379575460631818,20.601144244782446,-1.0626243593897098,-0.13559722158254697,20.079187939458453,0.10950527245760121,-0.16275447311244262,nan,nan,nan,15.533768413291522,0.3351602305102892,-0.0641670718421478,17.39337677598855,-1.042288368284812,-0.0715705539793681,15.310395745778745,-0.1252773772575145,-0.02217024662521739,31.37886175875399,-1.8497156680041547,-0.09891556676875744,nan,nan,nan,30.79700147134644,-2.017109208898059,-0.1490053944113106,10.684714936456702,0.7016534249188096,-0.006958870282060051,nan,nan,nan,28.75794333756187,-1.885635214807294,-0.1321793557867856,17.14387074173863,0.7873934284395017,-0.12655648709744444,28.259299805123277,-0.3080211146570856,-0.11434199333197062,31.252718593773817,-1.9151193825646726,0.0473783298012717,13.915007693058508,-0.9642698903070133,-0.025019610968137394,23.191632004154965,-0.8568310786573489,-0.0880761290138294
6.375,22.24713413270827,-1.0573243040608948,0.02088602209536726,6.191805219396521,0.8638710238759403,0.08018087926620603,12.860128486500495,-0.007036890723664415,-0.053815271593073394,10.874714576222923,-0.5166073634667034,-0.027709371546480815,7.458443583948126,0.0874158546117479,-0.12999814669633347,9.981508278763469,0.5028601010513823,0.20394812675867896,19.393350455624446,-0.5113454733708508,-0.02474249021688854,21.36778807811732,-0.7414795537943081,-0.038025093930648055,8.507420039881477,0.6566676040043454,0.16840879174169335,9.508064571891294,0.5512131099387395,0.21511829934527632,7.9289130043524905,-1.1941806527636738,-0.22497812966261183,11.661888607885226,-0.7100894365794347,0.10092357474832622,nan,nan,nan,10.209413665828244,0.7884257406598864,0.23063161724880352,9.539592180224536,-0.9261041414366973,0.14330809544352244,12.24713179550388,0.1898844114878701,-0.17527797431093378,10.341450036428444,0.5323393274078518,0.14865435396041354,nan,nan,nan,8.249097362295785,1.0130701922037142,0.19672424133498906,10.615605527087869,0.1957883279366487,0.009022617353415474,nan,nan,nan,9.064368408414126,0.5317968612980684,0.10428592566674999,18.514593415781004,-0.20894751023247496,0.10507998847054942,9.287250917891894,0.2943395735306596,-0.060777069106133785,10.05007037251961,0.6259554841589886,0.12353579613034943,4.478104071874029,-0.445279009495808,0.02078456992743513,11.329471164745284,0.022401446793101448,0.0493986674968988
6.4,16.23389988971309,1.3793584137945654,1.8486305491856754,17.94788490785763,0.36297001701094816,2.136711283192436,16.545751730018154,0.539377965290776,1.8196101734773198,14.742559380062929,0.6466639557400725,1.2531776689875864,12.93406199443858,1.3063071072387251,1.87913795616555,16.213743771558725,0.53107043383805,1.6928855316635996,16.592660240742536,0.5386449326612819,1.7079959431617389,16.625440096649253,0.5555681139058283,1.6353877583710559,16.55772439092172,0.7410687726898082,1.745692124066376,16.4332615909117,0.5019101410402949,1.6638582205210286,16.232218573334652,0.7194020747048842,1.861441439180476,16.203908669096602,0.5033539590985431,1.6255476908820743,nan,nan,nan,16.202460589353425,0.7156151737240308,1.6242790041454664,16.077858833380454,0.7453137386980576,1.9127245948092821,16.603609792993478,0.571996349221026,2.0592336067235055,16.561911522188147,0.6212219435281064,1.929776888199433,nan,nan,nan,16.99050566518068,0.33995617535558553,1.8579730682641764,16.710723459706543,1.0406717899075957,1.9764258882066243,nan,nan,nan,16.44782213689183,0.41736414264668303,1.6179647750880062,16.6700865356075,0.7676561050411375,1.889818432942512,16.739450961395786,0.5481898973844417,1.720713397612902,16.274839244212938,0.7214895238984039,1.7883893370474,16.601394032425105,0.6899216881100253,1.6825836672603067,16.310599043853976,0.6741344528056029,1.7795634347458493
6.425,30.18906563757386,1.4565375027529992,0.5563007621380975,29.984918760316553,1.4282129481135453,0.5879855760537496,29.960681237943117,1.4505905039066667,0.532924926977429,24.01859029099306,-0.8154069621605241,0.2629693764737467,29.939273905618386,1.2085327286614933,0.5704497895055083,22.77787324476545,0.2477977033673305,0.15327013487278834,16.768607198590583,1.1406406007330734,0.29066664888451393,10.79182453975115,-0.6883013420188472,0.013205559138406452,23.48739263891549,0.8093228209099512,0.2971133208109284,29.428701062427926,1.1644525360947995,0.5288350071675223,29.969540653159815,1.3671921153109197,0.6962416936991978,29.891970226782526,1.316775208638269,0.47625317214210783,nan,nan,nan,30.077402081470947,1.3822405798073887,0.6440374492766119,29.50970999368612,1.3342536840216233,0.7031631507749404,25.73855410108518,0.6082255064241968,0.13880059075929496,27.356577154498968,0.8430220723084779,0.38679569870809904,nan,nan,nan,29.1002979457536,1.4846452645027046,0.3502935197657894,29.93838922107076,1.4127698507952908,0.5135540319603613,nan,nan,nan,30.1165309468938,1.4625301762022016,0.5567220678961494,16.780045743316546,-0.8197142090423414,0.07421411862620084,24.16402570791598,1.569764337287523,0.41042634793397503,27.41227597306901,1.1874988429155924,0.5022681070515105,29.30417978361979,1.2456924918440673,0.33441141343624,26.378540349966023,0.9477076070163654,0.4165609766979637
6.45,33.41597861793734,0.44247112193961613,-0.5778710471788755,36.37787761114862,0.5022866048224817,-0.7975740491188497,37.995036651710684,0.47768130876367293,-0.5748630517408783,19.668548145114528,1.0772069298337894,-0.1464328185496269,29.31127139475806,-0.1876987275755688,-0.30010520282470277,34.95783714914839,0.8503418374255881,-0.5254352377443342,19.586039854092945,1.3697459174149647,-0.2487097092598376,23.160279605337738,1.290869602069998,-0.2934972481066988,34.21968669758379,0.8513310870851949,-0.8326016182781186,34.005231196283965,0.1325111867964025,-0.5431520962762102,36.010533791033,0.4880455138096616,-0.799412695154079,36.4308032291552,0.6181788610707342,-0.6368359461464246,nan,nan,nan,38.50360600296417,0.31843891013922526,-0.6058469153300672,36.40621314812662,0.6435293075925557,-0.8739671278954232,22.70121818377094,1.5324318214373205,-0.27434504172172774,32.60168396112941,0.5265605654868944,-0.5341592899808534,nan,nan,nan,37.30636876514149,-0.22144728210265183,-0.6914055767119022,36.412179606685164,0.5358387626912726,-0.545979898577091,nan,nan,nan,36.31368739186781,-1.0096276504419963,-0.49469585602623384,26.396623819330134,1.1655483492764602,-0.3014383652028815,36.48891006257114,0.6334567473582836,-0.48003212608684803,37.263347313619796,0.5211620007173412,-0.7995908724006031,37.720271297497696,0.5813690149961002,-0.7088878583359419,32.75014058678298,0.57131442567858,-0.5472538977673134
6.475,35.519378213165105,-0.17141620444619843,0.271782458440542,39.92435143665484,-0.14223081991972691,0.06455775688016277,40.21347439774895,0.059221917435333435,0.1397209066650406,27.37954048959552,-0.6470773726960879,0.0537393697414,31.961660019199023,-0.2870340471262737,-0.031373410806689275,39.657523209853494,0.13888354283523152,0.16283073503167128,35.24566317180626,0.9333214884443573,0.261964932794379,30.449123442421772,-0.9031912932754994,0.14989441077546733,39.63549910035005,0.23659508603444962,0.06944500844928803,30.82093473419891,-0.6767613462962532,-0.024957461293024612,33.04237908444513,-3.315933288367159,0.07338700530915505,39.85814483911614,0.1146632002903148,-0.024568734043144996,nan,nan,nan,40.409578441314565,-0.08112162993480852,0.08656812788773693,33.84032107700417,-0.3366929392101546,0.06673542610416315,32.79185539015522,-0.014927658238853,0.10723002098838927,38.5732061559945,0.4165071424145057,0.14433242344021915,nan,nan,nan,32.241183392624734,-0.7845995603952297,0.10852686654558072,36.86143751986419,-0.8101310653286309,0.08413232312421072,nan,nan,nan,26.775460604124135,0.45525185140400903,0.05988268224440833,32.43884298327614,0.5755114346887279,0.12949745922128714,39.22641569776133,-0.7796250750072986,-0.11269375026359649,40.22704608850684,0.10898138677103553,0.22135617020777024,40.12878507872215,0.0008791311241592484,-0.01070582102366829,35.53138280730014,-0.2569967877739151,0.08918630027916294
6.5,37.27391044551231,0.4524296690386827,-0.08920996607381051,39.96016751283162,0.000772183124902695,-0.06455637870813655,39.19221172803885,0.1757747144286339,-0.1348292531188357,32.23969181020699,1.1433616141835943,-0.12951570282158748,29.485853115198545,0.9796870040505865,-0.09959929936614262,39.7612660579194,0.00814573300299054,-0.004273241470307262,34.34238885955144,-0.9235842181579688,-0.06811915882635812,29.533479361286997,1.1798981194899167,-0.07182106045373904,39.21614233700078,-0.3241267654954868,-0.2854228145847381,27.11674232343919,0.25147888071640995,0.04475129034360077,26.065938221507107,0.887025740020933,-0.03651627692300775,39.85685871317844,-0.05304732557175111,-0.14169307199312797,nan,nan,nan,40.00459651367424,0.07250094605486475,0.007177248895167262,34.81889659827446,0.3320173404865322,-0.07787511730299465,33.13841389028305,0.5081651295517482,0.0016139434099026045,39.84110083505371,0.07976412599640245,-0.021879601024095606,nan,nan,nan,33.729105710167,0.913773092521143,-0.08563319157006548,33.45333159132592,0.21668092811119738,-0.06153485990860763,nan,nan,nan,34.613875732476956,0.9165970092589355,-0.015351317890871338,38.50871250677511,0.5022193405396176,-0.0919149221897905,38.56172442431276,0.3814941859590469,-0.07450258161777779,39.912909790733174,0.05370956583996028,-0.0824637527272258,39.820533373600206,0.06741027109944785,0.03682439028750833,35.671645715319485,0.34009336018479736,-0.06723237807108873
6.525,39.70402601042799,-0.07496987459553145,-0.09430104321146801,25.522907092336855,-0.6711014664110897,0.1612878515533752,39.884912380255,0.09515298451772432,-0.0062168615123167625,32.43735070953579,-0.06806401062167028,0.13028195785566385,37.46922820978884,0.6059194166762776,0.19437713738975887,39.83276503994554,-0.0315659961775628,-0.1528359990317555,35.47884043760637,0.7008786881862785,-0.1305597182806301,37.71933395884358,0.5138355346188948,0.1706170930981057,34.317465115631215,-0.637804809021352,-0.12002991344233598,34.522136278941424,0.5584573496439486,0.26882368255519906,28.677306743050462,-0.31133562479135496,0.328452327801807,37.756200536885146,-1.2156699850447918,-0.17661217061077955,nan,nan,nan,37.49394283285174,-1.2958893085617582,0.10572798349648743,28.92012679454209,-0.0952132552346793,-0.029775852389736665,33.09698371812838,-0.5211383010333975,0.0755936857851939,39.74312526575119,0.1185833138702069,0.008287079025261407,nan,nan,nan,38.92151749536838,0.1816913687653383,0.13663270732957492,34.440427303852815,0.008714482204279755,0.07658154754280794,nan,nan,nan,39.30868812955463,0.2704112288366327,0.13296413082346034,40.14437456444621,0.10280519069160328,0.07258077542540436,40.00701018012491,-0.13023272605371927,0.03840101602913033,39.39376090424763,-0.5578044372931745,-0.08358276786293678,38.01052804909236,-1.6145737919478973,0.0012684231029464477,36.20882425005255,-0.17690930559899107,0.04817230749879207
6.55,30.75992836274869,-0.6581494073159703,0.01867376155737019,25.476014261676987,0.7816437292666779,0.05767499746887842,40.010536759099345,-0.035985081157390034,0.15934485549477467,37.52758345897491,0.549591668899341,-0.021437472456925566,39.96036410624348,0.025030387813192265,-0.014171880426980171,39.94542839301396,-0.0017408540711406316,0.10140145315352442,39.785976566498896,0.24423662494830423,-0.0006714698717210366,40.03316963047456,-0.025196504142956225,0.12287386218597517,29.702005699851995,0.00033714056612936527,-0.11673436851373425,38.888211178934945,0.308135745829186,-0.007051148576437988,30.712167846418996,0.3625851835477296,0.006434573146081535,30.297427355076984,0.2882955644039065,-0.16259451745220105,nan,nan,nan,33.810415983124784,0.42350252957000106,0.007076861780132768,30.543302444299783,0.2253165089105486,0.014311110796513378,30.82621030235306,0.008255586955038051,0.04946623111719087,35.80826258356337,-1.8299184845479757,0.1679061349814901,nan,nan,nan,31.061995817695642,-0.72076084784724,-0.03800341298118014,31.685672543889797,-0.5684083192784848,-0.04259760760470703,nan,nan,nan,31.645881746498173,-0.8672825104692603,-0.1751050392895021,40.08027963548773,0.003255798016739071,-0.01165512092122906,40.023319992914004,0.0018882478201247294,0.003920377214514409,31.94414728828806,-0.5783272324100973,-0.018114720930413213,32.830194242500745,0.7923989385173202,0.14325488298219122,34.49384766085343,-0.05527372113809899,0.010617493167548066
6.575,32.30589971958021,0.8058779919341995,0.08680529120887741,33.35687394662621,0.6162717621413577,0.21592960659878763,40.05462827388787,-0.07482566052031428,-0.008439285749890293,40.012541211295876,-0.11231061092528775,0.3803520950308409,37.14790879800992,-0.059437354967430814,0.2574745207211625,40.03051719814715,-0.13915852626933656,0.2224854422115853,40.106705980192885,0.10765005931016915,0.09214062788073862,40.15473110242535,-0.10994521289383447,0.2067857348365244,35.30957429495292,0.6950955721078816,0.31947719565112337,39.8033100375634,0.09063905258588839,-0.19330129958843814,37.11390696359979,0.568776334555539,0.3923322262166253,34.67335150164605,-0.14737782990860748,0.0978752242339562,nan,nan,nan,37.23442834703011,0.43950174744636317,0.3579977097130325,34.827053992568906,-0.34805397687470174,-0.3081061913670164,30.520909963786046,0.2525569847322664,0.05575779322105484,27.26177666134319,1.3338551645714498,0.0772494988964505,nan,nan,nan,30.788995887039686,0.12112978413648334,-0.40124351827547783,25.985507942755486,-1.2982976660702894,-0.2852458572311577,nan,nan,nan,32.771866907457984,0.7203912607596866,-0.0019935590928852887,39.898042200383756,0.11838389773876933,0.11394892729810231,40.12107494731324,0.0236160207395718,0.31842359179655205,31.529963710323862,0.5183690327263392,0.02743801347620372,38.705680163616705,0.36395194826340715,0.2813415880353773,35.63979346745855,0.19507216414432912,0.10023849459661428
6.6,38.36583834718854,0.4471751968747436,-0.4061968097619446,38.21854754357788,0.48309725427792694,-0.30082637801486684,40.119732547160766,0.02808501262650743,-0.1435421787984426,40.00821545456294,0.058044164085277544,-0.44088484453346843,39.596745481998504,0.24021990493276463,-0.40963434522633274,40.0468955339269,0.08119837888513391,-0.44819489178087846,40.21279809513695,0.008743401948924256,-0.3685353695002223,40.137230834285965,0.08655947951287578,-0.4708952434132281,39.60504214475878,0.2713357425719684,-0.34547556509539273,40.05652170588969,0.0373622913719993,-0.4060539320169442,39.97142940084083,0.0732180457132647,-0.278254814003236,21.870873690225416,0.24323086515906495,-0.004578867916308418,nan,nan,nan,39.88804699070392,0.16532853963711172,-0.3143523723792721,37.187620971755514,0.5384049738997637,-0.0849791943444683,36.12089522834183,0.7494442540983657,-0.428117091283259,36.719675808928606,0.747495569594605,-0.25997654878658744,nan,nan,nan,20.173705361580428,-1.0479069708493083,-0.1720419962086456,29.482954786589524,1.428390160773811,-0.2361768390111522,nan,nan,nan,38.40435444618028,0.4452677207486031,-0.2309369832263326,40.30402057395557,0.007585949233033268,-0.3661158772041355,40.09671376139381,0.026525372477764615,-0.34436456763470125,37.06065451528965,0.6074985626511489,-0.3088794822180435,39.53169080288265,-0.28071801853822864,-0.331340672741347,37.094791479441525,0.23676460224726617,-0.30871108109127
6.625,39.80295457953196,0.021472344483792136,0.6306979143106864,38.015764832014575,-0.34591654421967744,0.5615219478805227,39.58784915551086,-0.049249544663791514,0.4263508201806522,39.811248186687166,-0.013860034833907936,0.5937879666006923,39.70263124789958,-0.05316104814575133,0.5380493602597778,39.74271665262875,0.010625911683699252,0.5816571271415053,39.94933331701973,0.1489945746548384,0.6193847329872865,39.09631238719726,-0.939795963425242,0.575036442249868,39.79410068879959,0.020017651876648224,0.5289683076503536,39.430027655675445,-0.4202587842622323,0.657001703458544,39.57900841728536,0.024072993487885858,0.5464002925587925,24.80528331307663,-0.7589526925457705,0.2736653013394903,nan,nan,nan,39.83046830030791,-0.07729041856224485,0.540345674224644,39.73778132663132,0.20155410568164087,0.6039057577376261,31.914974574694277,-0.6154220406997025,0.38810861570418737,39.64272384284655,0.020505501082659444,0.6039510742068573,nan,nan,nan,10.777788286010246,1.9393774869129752,0.028767158286910975,38.06395406811045,0.5802617073147466,0.4826489857237537,nan,nan,nan,39.90345777909933,-0.035422350514270576,0.5524399837095022,39.81453720857175,-0.0077783920388204975,0.488995523043906,39.73315930737679,-0.06782086854726979,0.5652925730423703,39.714043703044595,0.16171087795047256,0.6274906099339725,39.038092794094744,0.3772664261694641,0.5898192345158351,37.28209615757021,0.005257865166962678,0.5219255263803365
6.65,40.23589137159076,0.12937866117277363,-0.17943530981895486,29.0030385949965,-1.5987713822190428,-0.04850564151785891,33.71961904214998,0.14387726138178863,-0.05779805976535349,40.218799897349626,0.07478429817404125,-0.1408812076143565,40.106236285032786,0.05007182911006123,-0.1772785558198662,40.21880242737389,0.11525748284352583,-0.13247574959363762,40.33684579076467,0.06997937067139572,-0.15136925111021116,34.235756914781675,0.7689437800134626,-0.055037527881154735,40.21649044396155,0.12711395272024978,-0.14749737222839543,38.8086543964534,0.35929886648117576,-0.012460255244658436,40.16047811625926,0.13103024199823154,-0.2323133452080825,20.743881366363013,0.6185150146567626,0.07593404057544886,nan,nan,nan,40.24949752745859,0.08881544841988581,-0.2442706215186054,39.884970399180425,0.011708901159254964,-0.3531797650666205,31.375349815880952,0.1021457818186036,-0.16007346447269294,40.13459832904799,0.016650201857210625,-0.31304875750163047,nan,nan,nan,26.289224091705748,0.6691902432550062,0.1021359708117165,40.25481064199879,0.0654758952357906,-0.12067174915911566,nan,nan,nan,40.198301008956236,0.06748351220228478,-0.20702146796274865,40.311837933598376,0.03583574696622365,-0.2726956070193788,39.347224357635675,0.15112175515658702,-0.21621107619346142,40.08338021968349,0.15859602595444472,-0.37358637891975366,40.13945759169233,0.1560079778350958,-0.26872299919733056,37.229267241909376,0.10923960290716579,-0.16028105006203056
6.675,40.03309298851407,0.005217485374124316,-0.2463172175057605,28.26348823107413,0.8150842697735321,0.011558165863255782,34.10675120449915,-1.3021342194040488,0.05719053679731377,39.73010424783415,-0.34290624966974814,-0.243270988507378,39.95122813272394,-0.04383339500133635,-0.22742038064893777,39.92709095699563,0.017869158197445247,-0.2460036449865131,39.688807008772606,-0.18228748458175265,-0.23650990261393817,38.19577584925389,-0.24287624802351138,-0.19693179678400843,39.72481142951714,-0.4367144895697149,-0.300736291552285,38.25503371602773,-0.8792240423359415,-0.12219669032449626,39.90387126549541,-0.25450965703894374,-0.1779019846998392,29.266492402909233,0.305015256374934,0.01148573008981233,nan,nan,nan,39.923070378997096,-0.23622134304785394,-0.14128068212864345,29.75009752870571,-0.36387202032606947,0.04686792566213552,31.70386058500964,-0.23797212092158754,0.16106321064691614,38.42339422575876,-0.8488626074573793,-0.035395075384068594,nan,nan,nan,33.281617857817274,0.9162966832349877,-0.13123115730007934,38.88175749084915,-0.7256449713147656,-0.26551380227419075,nan,nan,nan,38.87410301644611,-0.7943222733595521,-0.18833626390382488,36.81201284269461,-0.5973290602924364,-0.16021257135293998,40.072399436761245,0.07034627271326302,-0.04080965014926559,40.049584524432554,0.013690358260824695,-0.2296336051254775,39.96334427142963,0.05176617541092833,-0.15373648209632979,37.16442563445735,-0.2301488923045479,-0.13283793992515405
6.7,31.661556279329346,-0.41868497431492313,-0.11628046404986397,31.84930511709727,0.036362081772663604,-0.039691023877955825,25.433600305971495,0.7371969606379997,-0.025139259121507787,31.28112577258013,-0.303970650202135,-0.06576309045330456,32.30584177416265,-0.626888293153125,-0.1363186105357284,40.00511878922764,0.020760532604797988,-0.02853504883673888,32.628260681451735,-0.47972365411754375,0.027718909622850126,23.986615853013337,-1.3380751115047391,0.05543308173795721,32.74225794764348,-0.5936057292061863,-0.020744925285888158,30.67843228998602,-0.2982046382816599,0.12654709626378283,31.35030731112096,-0.4306157400860976,-0.174838070580498,29.95537769874814,-0.07282786133160907,0.05629858590442712,nan,nan,nan,31.113565626665597,-0.4542568344701105,-0.051266026372950343,27.934737224432695,-1.5193903721977646,-0.09948709368806558,30.38192544240773,0.2670021230819319,-0.3715836332111868,30.59042015998524,-0.38276787001577695,-0.15781136541059135,nan,nan,nan,34.31352451671958,-0.8027125855192101,-0.3532392706714941,30.97944366459628,-0.4604866086598751,-0.040835802086382614,nan,nan,nan,30.98027795272129,-0.4740003576521417,0.029659254301097865,37.66775912921783,0.4944480651790007,-0.09861363389435993,39.88660983988404,0.01080077840602993,-0.05535010154572519,40.04755035862413,-0.02651477022499705,-0.19916134469466712,39.35817990208013,-0.016516185532259885,-0.15616498969609435,32.48399102772464,-0.31011616064294484,-0.08239855766012556
6.725,34.79467172101,0.27157941024237686,-0.023199670003598627,34.88108393496965,0.6362304695471506,-0.004040233822189897,32.66799238624716,0.26723476923839556,-0.06260314799019862,33.63554292113776,-0.0530398247174272,-0.07762136072199222,33.12258525382465,0.6712820491024175,0.05823183588347045,40.087567284907124,-0.0023555524127470053,-0.15003056927844924,33.519450885831745,0.6249035098474067,-0.15160445549247592,24.10461273623057,0.5366922318302593,-0.04622767920581261,33.115464240258554,0.49438199753064105,-0.11318627129656433,27.43290893051318,-1.0224702160687358,0.03362514460574521,33.78955604199064,0.016185833909191382,0.015912479675709426,14.312905832462047,0.38750355530720204,-0.00817690906430573,nan,nan,nan,33.65636290196184,0.6751768823264535,-0.14362917520575735,28.10323653559976,0.6340649837540111,0.006722766680397639,31.361865398205016,0.002963746668740691,0.05822193765672612,31.814021698268185,0.09897436763401905,-0.1239093319809187,nan,nan,nan,32.4660428274519,-0.029297850071847133,0.022521045275017852,32.47447211725019,0.11177316735537934,-0.0417311047153162,nan,nan,nan,31.937147519869665,0.01354819221087885,-0.05138630458034918,40.02798175979843,0.0752653150074343,-0.27654832716393873,40.12177434977249,-0.024921577371825654,-0.10364005039890584,38.604928555706834,-0.7040479359283727,-0.04554246080829137,34.07813572558396,-0.07167270408545365,-0.024131753928652126,32.61349180690658,0.15695455742850214,-0.05443363460350652
6.75,33.227847907293025,-0.4849203772709246,-0.15069692910303306,34.0372582735319,-0.7779542907157542,0.11099104273605079,32.09896310639191,-0.24092971818804265,0.2202264274911355,28.7472810498511,-0.1697387055258287,-0.14166302053931562,38.52398630927393,0.4652707934247645,0.018904485952099592,35.01074197826908,-1.1637851346127477,0.042388367988819425,30.194806916160672,-0.40354904424251,-0.3019621774277793,29.50449788722048,0.22180224575159277,0.09033630972978626,25.937130704284893,-0.17687564515610624,-0.009002906047907502,32.33887801546913,1.1374961407581607,0.3544183912336725,36.908307107664164,0.5920032432106553,-0.2694874253622101,14.64974920333798,-1.9398017669713936,0.3502989841586275,nan,nan,nan,38.71712058361203,0.462700584245263,0.38459613488039457,29.656277783061483,-0.20958691786722064,-0.34326848393646264,30.600448976636358,-0.03482996821862602,0.22995666369048068,31.389488722820964,-0.12069893487500166,-0.3610517269637388,nan,nan,nan,36.0322487589685,0.616384178978108,-0.1739197441290354,31.742311384540987,-0.11492707006313288,-0.407515402270257,nan,nan,nan,30.44382433530256,-0.20665634251955167,-0.12809022218135016,33.21450878151204,-0.6345946490746887,-0.2518386323298647,39.94229380817242,0.08461901603862348,-0.23330823383110197,31.503302065209176,-0.5185407183760135,0.125271069490266,37.3022446423764,-0.1812269032435455,0.17012981354683626,32.248848621780915,-0.16514521671799653,-0.029316835357560307
6.775,31.78211695747417,0.1369698343076391,-0.0834184830059729,31.562724828036274,0.050892937697614306,-0.02121210312974421,30.12223714843234,0.23957336444775387,-0.04340430456964968,31.445523893692172,0.36368333046352624,0.05933617312773994,37.531941973457215,0.2787728005443812,0.02549677307787733,31.545250166210547,0.5029827387976035,0.024466064849693412,31.154318144114452,0.5903265479824912,0.04624111192096487,30.818031528617052,0.2927143539585923,-0.011025471041122725,31.70605086112043,0.5809483456465269,-0.15146582669278524,38.57964404398367,0.4437100123134938,-0.19026232867145507,35.434151118733666,-0.5708658925120041,0.07733697295405079,23.141980878467727,1.376723342073259,-0.030659095910571282,nan,nan,nan,39.45943140464316,0.0450707750069499,-0.15632060846038945,29.14426334353277,0.34643110985447867,0.08848415081571948,32.77625608443131,0.7260320347874216,0.062312172649521984,31.85519344593874,0.4283206691571591,-0.1527552626232839,nan,nan,nan,39.85943287094559,0.13105657471071833,-0.5490383484100453,32.20694872004551,0.44815176867046275,-0.0077263122139093025,nan,nan,nan,33.12755305427156,0.7132160398188944,-0.014534007487988174,31.307037679305687,0.39625193326550834,0.04196453291927656,39.99767242334757,0.03481685297562604,-0.11851657108060963,29.43813068240978,0.47204384126064547,-0.022711160009901775,35.12421629011705,0.39039487407836376,0.017717251570379067,33.00522206701428,0.36600948649161325,-0.04824759475748719
6.8,31.046048561038976,0.029304164058908108,-0.10649718815690103,30.810446236808108,0.07215041275052861,-0.10241169918941699,30.18097787672388,0.0415644958115969,-0.12343275615051286,31.642928997030396,0.1966648294166175,-0.14425104613485246,39.74151709246163,0.14053022388524547,-0.1561492710784072,37.61799696464772,0.5079171737105923,-0.18051390350370305,37.42973725716458,0.5672803404233642,-0.05007503401697024,36.88166917031894,0.6076084987942777,-0.06369375402429206,37.58601230237226,0.5500778585364591,-0.09493590345568623,40.08537523012355,-0.0010180916495465004,-0.06245944342841015,37.30733577140795,0.6390921086198876,0.021703235447597245,36.6377234854609,0.7973047174751128,-0.18774707042002295,nan,nan,nan,39.98558885804854,0.02445676807940221,-0.17725606330057758,31.002697216106583,0.32372726468130403,-0.1126578911659635,38.70994908907744,0.40993975708711433,-0.17878968832012432,37.616104587573936,0.6032129863566724,-0.2028527763320116,nan,nan,nan,39.93492272600021,-0.01810056413044466,-0.06477641007136571,37.68320882285028,0.5854476666837517,-0.09977570005653835,nan,nan,nan,30.27841120699513,-0.28078991456793045,-0.08078094348812,31.95182998480502,-0.043429825952302034,0.003499694934624223,39.93599756245988,0.023680588550180355,-0.16286860391715963,36.685186823378594,0.6739246333725977,-0.07887432005299333,38.072360381938076,0.510219838313767,-0.1327456250471274,36.035827226295325,0.3026419969698765,-0.11036270264908414
6.825,35.536815943215736,0.6391823695128014,-0.026723150620310117,35.72694745892631,0.6478211383183956,-0.08575204794644292,35.14543748946449,0.750725731818553,-0.0708482302442167,36.33221537992739,0.5830479604884519,0.013339827605072588,40.15867784284919,-0.09429082197542296,0.1538402311818885,40.08866079891859,0.009876904480839766,0.043696272860597844,40.12013062478303,0.10400373295018649,0.11144483828680843,40.146192009309544,0.11699039755638165,-0.06897204446564469,39.96494839718272,0.03564887778093062,-0.09725746138296291,40.2178002216551,-0.059885157499212194,0.0454637881083816,40.10193631273707,0.1408195126700812,0.07522796098932291,40.350887415304335,0.06286017728038132,0.08461798468942945,nan,nan,nan,40.149706579870156,-0.052989111163552254,0.11263704475534958,36.21119901578314,0.6565676370787367,-0.07649588736203072,40.311836740386234,-0.021350897698688413,0.021370583097116418,40.18331762073702,-0.004057214743361348,-0.01128408396712735,nan,nan,nan,40.26706024974436,0.11630110923313541,-0.029627805472910978,40.155117021223596,0.034728385820371785,0.0134471382422056,nan,nan,nan,35.496776246197946,0.679697895879564,0.0655057442546677,35.688104424179166,0.6725204555419145,0.0667192219194864,40.19295292293507,-0.03604071979006864,0.07765346773900278,40.122588339151704,0.10185249413891428,0.021621288811009692,40.26646396984584,0.006927755949684394,0.008611983062552703,38.82329447931859,0.22134602667952255,0.019488550614836776
6.85,39.54873480381164,0.1844645920585542,-0.16214220772004923,39.57573551547012,0.17344996010353333,-0.18402143368794704,39.44294438800626,0.21831105577136217,-0.08491201093759267,39.687027844260534,0.16597897866541408,-0.13949781290081945,39.98175603606647,0.008263490972541174,-0.2381123949628952,39.960440529685066,0.03244546603991302,-0.1510972152615077,39.87970795581057,0.06393319778462453,-0.21520911328833225,39.94998388921029,0.03247616829969757,-0.12340318248526563,39.729939178073245,0.06547090460452562,-0.14063076847152864,40.09775727430839,0.032965153930336374,-0.14886031324614415,39.9052518105711,0.0408734068681839,-0.21918908553120167,40.10018744619746,0.03719972098221136,-0.17653954001620417,nan,nan,nan,40.00345227220178,0.018222044322086794,-0.23856543788457313,39.740746743458196,0.19013055809595011,-0.12952396982303876,38.10056747622824,-1.3527589967864406,-0.14867131237946113,40.00786227001549,0.026680024316917916,-0.14421556585987325,nan,nan,nan,40.07617295778064,0.06837752120665473,-0.24380441283594695,40.056030019182,0.04134055501380781,-0.1722135043128036,nan,nan,nan,39.42110600548898,0.23586208127122063,-0.27440787702616454,39.64554970585528,0.2383526929004746,-0.12774835138079937,40.03002519465366,0.016821170867473367,-0.2124609446741798,39.92429944877643,0.06014086590674678,-0.19511481442593165,36.628570684696896,-0.7276859502514724,-0.08745602270769814,39.63016736738299,-0.005595014654594902,-0.17207814312260689
6.875,34.90631057020271,-0.43279517813792306,0.3546111362798602,39.882114395083484,-0.011621149780926812,0.5714746201641459,39.490146317901846,0.11529448533152584,0.2917670320189484,39.53299410350055,-0.3033934346658834,0.5251796554102928,39.84652462719971,-0.04536607562946041,0.5629255469622543,39.88064623778651,-0.05018454904706426,0.4013434892455702,39.87593199886574,-0.0292447866650809,0.4091530356621,40.01499764421366,-0.014788171877957348,0.3819366253339907,39.80672145130388,0.002826621075702066,0.38316387027640075,39.99531852529421,0.0050411396193317266,0.42880569094625964,39.89249618944826,-0.032078997409230925,0.4098463522359984,40.05569771087613,-0.07040394525501288,0.39065955976554345,nan,nan,nan,39.93258543761362,-0.0027354139958342344,0.5253344694096476,39.784648077243325,-0.1069422843221908,0.4525719773728304,35.06524310824228,0.5733907627548792,0.29045312615904295,39.86986782842299,-0.023936789612948615,0.34565593257503313,nan,nan,nan,39.648942066622766,-0.22532840347875818,0.4887363310644484,39.955044096314694,-0.022515699689557606,0.5102137930699686,nan,nan,nan,38.98561784464115,-0.8176420606976031,0.42897723921568354,39.89239762772284,-0.08965758112270203,0.4872835317623593,39.8566907967335,-0.04123523412542818,0.4931114905174862,39.905747382682065,-0.03594093351188238,0.42453143356660394,30.654146792449424,-0.370288848393278,0.30306218018461756,38.988296992624576,-0.08824115341901236,0.42873035300865603
6.9,27.585581684595503,-0.22061016693982516,-0.17080430334696659,39.911446091680425,0.05449489139573952,-0.3212854729972305,40.072315564632,0.04900583005802534,-0.09170103776795407,32.048621500005055,-1.2290985728445314,-0.13574556415367195,39.98916667372785,0.019874937644454256,-0.2726171256276156,39.951205387849235,0.030328437714350766,-0.178014296581335,39.89620715316638,0.0706158115014559,-0.16889809670572734,39.97813306766943,0.035384088174631484,-0.17704350240423264,39.91604079382014,-0.023908170640939072,-0.21345204349970076,27.876322324145374,-3.002370511316238,-0.08431843339368375,39.91436716878758,0.07779684805098128,-0.15547541090582895,40.013307748350414,-0.0017116361173750913,-0.28299347629062066,nan,nan,nan,39.200262138992855,-0.1846648084664455,-0.2756099060608297,39.930014141977395,0.06628596202177138,-0.2539004950291072,37.700123432016554,0.07357959088250789,-0.15491591680329325,39.92878059077067,0.06692221475316229,-0.04254214648617265,nan,nan,nan,31.913036288308327,-1.1806640795967522,-0.14257970028438,39.92159587432916,0.027972309361134602,-0.23577368058035875,nan,nan,nan,32.76995296803983,0.0021867266586325512,-0.21611715315883756,39.88704510809975,0.040569257102312656,-0.1680477356379315,38.97130581309494,-0.7479864864762851,-0.26159918647087493,39.941892607544155,0.08518977650628087,-0.07651931242389017,33.629540205234626,0.7970472071845567,-0.36736717487046044,37.43244627507989,-0.22146784971253888,-0.19336179006437842
6.925,30.139156302071765,-0.1439901602410532,-0.14833091283106198,36.50822156521086,-1.4507388879446677,-0.16976208715672358,36.3004170342006,-1.3041358377408347,-0.26894929488695624,31.758200103236184,0.42753098544184315,-0.12621585494124457,39.42950573106302,-0.8429817402007256,-0.28755770476219966,38.40192496125556,-1.2064390964788911,-0.3334229114154272,38.76726454478033,-0.675138386597263,-0.24772924530063445,40.15850488428166,0.017703714354013633,-0.3280382196804478,40.12671916524068,0.024717002656510667,-0.4432806219510665,8.223531354246697,-0.6015967413866067,-0.004135323192050011,38.43359175248765,-1.0459095752415821,-0.23983642810673306,33.49954106885739,-0.6846476546425587,-0.22358797974550962,nan,nan,nan,39.4255382951044,-0.27232115362858356,-0.31349305721121357,40.094074627064046,0.01002123854727472,-0.34549378440392825,39.44843413697604,0.26253632683009775,-0.18924658233521927,40.137442135804314,0.04971959014864785,-0.33612728655481006,nan,nan,nan,26.66358703379698,-0.7155409520807136,-0.12025939273657722,40.05495915550278,-0.2606120769106348,-0.1353849729145492,nan,nan,nan,31.552882955316147,-0.5005138346919549,-0.14882763290557932,34.813675701978234,-1.1772254196350582,-0.17060515316025338,37.00951030253728,-0.25877953496581574,-0.2854927716660876,39.5944934906949,-0.45267091731952147,-0.3084026762920467,37.61902702324552,-0.6841381977928598,-0.15963162474840303,35.57218275325883,-0.49935440476177995,-0.23190484864777056
6.95,31.01082838569849,0.44070434192046665,-0.09002740833197469,29.103562511432493,0.3819060496801424,-0.08873429903164629,28.26284367915504,0.34853642472553137,-0.035726729378086165,27.618814865675404,0.09821272972639891,0.0113798462568655,30.265177854745964,-0.5607880716317881,0.1336279389866417,28.035983436952883,-0.3992724487140084,0.007142543767305383,31.274437934723597,-0.3646997520124743,0.012457953127027244,32.17551561349437,-0.49529086990019,0.07519674483104323,34.16049108529151,-0.682369318467809,-0.0025411156426774113,25.638812572617923,1.140979997908325,-0.017206606617226082,30.020496057080692,-0.11749178029098212,-0.023526768907961952,31.47485194206323,-0.009631279731430064,-0.02320080182209936,nan,nan,nan,30.245411153676045,-0.3855277577198662,-0.05190924108265961,39.81256630823692,0.023799824537823575,0.09517187083698105,39.925886231629214,-0.06131468528188427,0.05550962270298886,39.93070033556182,-0.0007154309897289806,0.1704988919565928,nan,nan,nan,15.438940513142848,1.1285509787244543,0.09309617770880711,30.183608838888702,-0.37591910150619984,-0.05087811863597415,nan,nan,nan,30.799221140157226,0.02156224216635333,-0.1767533890633267,30.22519489457153,0.20142247609367325,-0.134576486276617,28.866123965371113,-0.24024452361704549,-0.0007390813946835037,30.494218104276232,-0.34671833400286606,0.01960615348375097,31.370471612685208,-0.2781637406321699,-0.13834359245270397,30.71018082770124,-0.023150957783272773,-0.006977212825201434
6.975,35.44134322144662,0.17342273710233053,0.046582135898165206,34.22622995409462,0.2683292917339112,0.11664875918583797,33.758011435536744,0.29237658968639707,-0.13899725491993845,33.26201409581623,0.34333905743030096,-0.10655105695513735,18.143873670000506,-0.39476326226705916,-0.09239767896004847,29.832907401436422,0.34003984921695773,-0.12950146629537684,33.26573146069832,0.27206072056247194,0.021766275206210904,31.896530545312462,0.2862449947003576,-0.0792640966094579,34.20198297579094,0.15748495425616632,-0.12847666005750324,33.86243853398467,0.4191168384362982,-0.060873680807140396,32.201225885467096,0.3100362683579109,-0.13095772234613257,32.138528068581046,0.21205681965601905,0.003421790249999197,nan,nan,nan,32.46068950069421,0.29370146736423075,-0.18519311633385238,39.53430857030733,-0.17876773020879602,-0.06530197709192044,39.64224087589831,-0.24348665930424784,-0.0826288888522002,39.76414419429898,-0.1255016750569247,-0.15402562214694454,nan,nan,nan,29.64552182348109,0.92155019903993,-0.08710231976279724,32.9211479902572,0.30396583683231837,0.09531198856660865,nan,nan,nan,32.11668550592787,0.2959294656088595,0.10275561343550572,33.142940921554164,0.26307098893443576,0.0009040555388231397,31.57059850558858,0.4333749102134823,0.03161080672590164,32.30671404879128,0.261790072513185,-0.045130806612399946,33.18406449809364,0.2823008700207134,-0.04326377982804025,32.97912494274167,0.22555098281866295,-0.048289769685732065
7.0,33.61992557556234,-0.5533118190013447,-0.06265625261982864,33.16734578661663,-0.4377477156614542,-0.07056458204730097,32.99330329365976,-0.43005374654278083,-0.04188581475903154,33.04433956582545,-0.4020648800281321,0.04504630605781129,20.88072891583414,0.23169409508985944,0.028442814180602405,30.713783064023087,-0.2682258454806298,-0.042753490145960193,32.48121466247571,-0.43479915059676283,-0.248263335703269,31.543229522405976,-0.3483447585492101,0.09091050572285797,32.713040886785336,-0.42157562441577373,-0.21078691704643038,33.57363593185862,-0.4390336742444583,-0.18960440877507193,30.169641869027792,-1.470736251735595,-0.00733915721855756,32.071886433932555,-0.3499077085103359,-0.026457083860779256,nan,nan,nan,32.460527162366255,-0.30074043863711536,-0.008179368765453138,35.50237063443828,-0.5942267065637795,-0.01728668761373638,35.35119305231219,-0.6262630626112129,0.0037214656403310453,36.25848581877929,-0.7071236174662181,0.026539011277805696,nan,nan,nan,32.34798642161709,-0.43291518534130746,-0.12391794482975109,32.53211850695722,-0.37698203186913015,-0.18181823952733867,nan,nan,nan,32.02971080036354,-0.47352867100730023,-0.027260134743404364,32.715242551283424,-0.36713792376363064,0.020505728805097767,31.74854443252972,-0.32996673316480174,-0.054120836262071,31.884613729251274,-0.4045536990907294,0.03924297288748416,33.29735294390162,-0.5806832709364136,-0.04571461783542029,32.308705285295964,-0.45731427913601114,-0.04800869857310495
7.025,18.826542948610847,-1.829284313284245,0.08750445404299168,25.325174207041066,-1.0222226766684368,0.18681304965098958,24.630261458654516,-1.029462070255895,0.018187626957430744,19.398679114444423,-1.9001801007444328,0.1371976102984984,18.23975215306288,-0.2523680000635136,0.14758373222827728,24.43450512647504,-0.9707005618338419,0.0847279008360642,24.61030383030403,-0.9865042153380945,0.26602368006169297,24.473116814053316,-1.0279647261443745,0.23054190751785258,15.034995336777541,-0.20149369282186086,-0.02379343725901205,25.182468500846635,-0.9369081247716984,0.01921267792782052,22.83749235223211,-0.21078019213189989,0.2415281356564754,25.553277119837357,-0.871231775901463,0.12774056973045403,nan,nan,nan,25.460668344555963,-0.9682243835369528,0.1794096957997601,25.809440340092987,-1.3107806975552856,0.10454280060320903,24.955188204643882,-0.9382914891730165,0.22579727850334544,27.738709898581362,-1.0974126244545084,0.023172575577909915,nan,nan,nan,14.813636568542561,0.399721197505687,-0.07576148911257462,24.299441343879757,-0.984600090277018,0.20318053039470232,nan,nan,nan,25.137279757422597,-0.887307250466194,0.16093881179638997,25.384687898743774,-0.9997331934292244,0.22573651579818685,18.09201856638182,-1.711045814443545,-0.09668735488834286,24.255671422710883,-0.997526292556091,0.16580786898338656,17.94128830319519,-0.4791952859777926,-0.04740490519553066,22.71454780917785,-0.9223259293184214,0.11269566243086857
7.05,17.219527981087648,0.05402451308083586,0.3228929746736795,18.35401422326494,-0.4594554791715812,0.2078046123413561,18.255249742231978,-0.20211042817967725,0.23369254935865102,15.674538029181884,-0.024671080161312094,0.26447059870875494,13.901619221661404,0.15959448548106664,0.18065496220360827,18.066479899144685,-0.21286711196602923,0.16307533154886406,18.010987438416763,-0.40872184478033396,0.3966848315200572,17.838936119443368,-0.31055090796407453,0.31969399065757714,18.467403404539404,-0.4744191200908717,0.2549445815583325,18.087608086709206,-0.5183362194754114,0.24882311114216363,18.669046348049406,-0.6060105972396787,0.11632701474113893,18.509810540157503,-0.5041241693655907,0.2350613021449955,nan,nan,nan,17.869144431371016,-0.42767588199421813,0.267643665214948,18.439090843748577,-0.12033379391742038,0.3195178477385261,18.5292217621046,-0.39515774156212485,0.31645759075129,2.65354700843808,0.5872345407351698,0.01441955647018347,nan,nan,nan,18.63296169664233,-0.4406147647683602,0.31507203282000545,17.887045144121164,-0.3122115286493017,0.24848252407675459,nan,nan,nan,18.773012591271595,-0.32260603018729844,0.22053826181954828,18.78811946347289,-0.47764834284799096,0.2636691488997102,17.37560432729952,-0.0987388601545133,0.12251460791417249,18.49539290947228,-0.25581061149454937,0.29870492769697454,17.457764161957193,0.017501174654849513,0.3726295774761922,17.215483711903797,-0.25016129565297457,0.2479902435424993
7.075,21.55938559943471,0.9627842337971385,-1.4991196698669351,21.50293098623732,1.076473097528457,-1.5350532386841413,21.14171011316854,1.167926876922602,-1.57851035953267,21.742166195374548,0.957234385297289,-1.5869457101948248,21.644654292759235,1.1064304332574135,-1.4784341222018997,18.841397713050437,1.2324440332450828,-1.2177443981414793,18.540173952564317,0.9135307616220565,-1.2566949051147933,21.659119239517434,1.0498674289146472,-1.5657894996138688,21.33723476371109,0.9412392804326281,-1.502928025936118,20.85206083628037,1.107869750799076,-1.4806817650480273,21.387936943824176,1.0706363411772273,-1.6954686476635952,15.475218779839704,1.261344976861045,-0.9163443499375351,nan,nan,nan,20.212629867116338,0.9718582167679385,-1.430784610750962,21.344758939668687,1.0766330456452267,-1.596113337056135,19.503938687106373,1.132221843394708,-1.4014476144481445,22.285980856818338,0.3155563382317701,-1.6946087277937918,nan,nan,nan,21.530694530918414,1.0800933666818324,-1.7121432665900425,20.56190694907869,1.1776644642318987,-1.572909807849145,nan,nan,nan,21.643682419537065,0.9826121402885316,-1.5037348948193603,21.209783920325094,1.1383451980880752,-1.5108423721581525,21.042929109810416,1.0793416024788722,-1.4900090172936482,21.312678906479576,1.1117606344110031,-1.6190921745019995,21.8873548154676,0.8935934113229278,-1.6276609440774794,20.7921881920908,1.0351070374520628,-1.4988287590989018
7.1,34.008017742422304,1.476186824188017,0.2451295506951946,33.550055622101624,1.5346215471427886,0.37052672219342464,35.84352848260645,1.3864385615315016,0.12218645024103693,35.85793162046158,1.3936664012826205,0.28373841652999837,35.12894047530334,1.391016923750581,0.32523217315827335,34.700647883293435,1.460677628143184,0.2695498622675527,35.342661279755255,1.402003311567986,0.2673878993030717,34.578819120627514,1.4126084832128487,0.23140719269390309,36.01127603595646,1.386181476854067,0.18757880314081202,34.72533116881936,1.3568816411586846,0.2665578512076794,35.749064461915026,1.3793995025918222,0.1935974260864406,33.07351822481808,1.398078916489893,0.1763102222484273,nan,nan,nan,35.92826702687492,1.3730054798365254,0.3379779287202679,34.20071019289232,1.4894003274808716,0.3840393392951006,37.602587762685644,2.101889547355008,-0.08812501619163357,26.790567972993866,1.5070368279616966,-0.16928626087190762,nan,nan,nan,35.90967394700025,1.5144413210485508,0.21720592271322373,35.91039057218958,1.332683401941759,0.3563092767062418,nan,nan,nan,35.76174346575258,1.41468969325854,0.19567026062974824,35.704103793815186,1.456799031322999,0.34903051696495585,36.11366437077716,1.409193815636651,0.41202871975526023,35.74382908650096,1.4893403312013327,0.2564601737797319,31.70130766059121,2.1219503479808064,-0.2096548392817693,34.779853824789306,1.4864431018669013,0.21655906921674065
7.125,44.011164194383696,1.0196694796171322,-0.09994897665856019,44.42378468014724,0.8788017436211815,-0.21616166653745025,45.45292976826857,0.8994807405194049,-0.14524130681820166,45.38522211619164,0.8670046280621265,-0.17452286602367223,45.07401358826146,0.9608315758680965,-0.1266362807366699,44.63874768171197,0.976663923171463,-0.1433814214563482,45.042238261281454,0.8806443319443571,-0.048943102639355834,44.532272832346365,1.0205679276978903,-0.02139940964016338,45.18403876143176,0.7582756610739427,-0.18580834813239908,44.962350360043374,0.9756875649757332,-0.21541316246311148,45.214502353150905,0.9339625691078107,-0.09814177996558855,43.37487838210978,0.9149558183004264,-0.1633141006121039,nan,nan,nan,45.3799837533484,0.9241254599291389,-0.12071416616837383,44.26477620344106,1.064052240375085,-0.1829744155339098,45.63692666205627,0.7476493313921206,-0.06136096540432021,40.40729382621522,1.0639731379176258,-0.0938211462231377,nan,nan,nan,45.557174961450706,0.8608524739505495,-0.1486665494260043,45.42989837841945,0.8623495607947458,-0.09425824446487203,nan,nan,nan,45.3786226191299,0.838114825262918,-0.044810574475321524,45.32174288382555,0.8748672665166392,-0.10682729756051978,45.6020622634995,0.8750207450007114,-0.07550649947757353,45.4700136207985,0.8424470293340462,-0.08365404353569819,46.3197142863934,0.3694299788457576,-0.21709408807045236,44.87236314947419,0.8873664353599523,-0.12472175704451337
7.15,48.81286418639478,0.3738272891331545,-0.02637689025020941,48.902775533028134,0.31576386249329436,-0.07902641491902651,49.299560466559335,0.2765606635571883,-0.040512705298569415,49.25044296797161,0.2408598463258412,0.03944237135968902,49.09038375216448,0.28053708809199984,-0.04598087701130346,49.03142743422541,0.3218839548564068,-0.09180054699426865,49.200835301305744,0.30745455513247516,0.06505446988197144,49.04552627634383,0.3497950050211511,-0.0013685962743714515,48.760079997460416,0.35734161624757177,-0.04785189313940551,49.308473350082956,0.35813129669998867,0.030085025264273726,49.223940098269686,0.2618388772187295,-0.006438538528791338,48.572057223832644,0.3934913736897785,-0.023222483754366585,nan,nan,nan,49.3888958461626,0.2440751247922233,0.07455552004975244,48.84794962321512,0.3713399580464869,-0.07777472331703279,49.347673735162815,0.3329677934792895,-0.049667054289775636,47.550121781043025,0.5660644919181576,0.00500263952821587,nan,nan,nan,49.36900214218516,0.2674581639522729,0.03343490035187582,49.216908788994964,0.313193535383394,-0.038506136374992284,nan,nan,nan,42.26865486263604,-0.7402558131883002,0.01402042443408856,49.25479406782147,0.27016496976438653,0.033986566795445775,49.11294162308654,0.32612170176377675,0.04296066416374557,49.054136489142444,0.02872789996929595,-0.06395331480258697,49.182389571177936,0.27109654671978795,0.19019274184458615,48.74312326601161,0.26471477395949344,-0.002771515273089373
7.175,49.963649781064866,0.09242866570001468,0.003958369291634477,50.08401012826624,0.09613920687475237,-0.1411352123660646,50.170209263706155,0.18607301083126604,-0.26630149742200704,50.09161844203665,0.12315976490762634,-0.143179280532704,49.280590407330145,-0.7250417404677236,0.08057700604472945,46.25629099645014,-2.127141556844693,0.21656593520538203,50.16111171077748,0.15649522606493493,-0.15785332880054134,50.0647089785927,0.16266018072300858,0.08180531487239222,50.089136599373106,0.08884021026631697,-0.21712095922412472,49.73463338071223,0.008723750595716562,0.10219570914780518,50.12772959334121,0.15342410325685812,-0.12590953486342443,49.947385894199705,0.12506333481118703,-0.11116056449086126,nan,nan,nan,50.25685213151066,0.1337148384564641,-0.10058434494672899,49.91523481527114,0.07062770845313035,-0.03033079099839857,50.20180976363205,0.13334706516090106,0.04491571712748799,49.818739338032664,0.22690469282569847,0.1297897536127424,nan,nan,nan,50.129300320610355,0.024990713840298252,-0.07584347407032735,50.08019097419817,0.23404859320885607,-0.07739050939387994,nan,nan,nan,43.862467766329324,0.9251403723575877,0.22443408299237397,50.06396824847747,0.02400482571260934,-0.16927857343485675,50.04922090631411,0.08285519210696121,-0.12312866848768604,49.44187726940844,0.30980568202465153,0.11854609903026136,50.31252998092812,0.07268369982379916,-0.08143007597294985,49.569707247415785,0.0251716322039227,-0.03555907946433677
7.2,51.44031629877556,0.5587794026034422,0.09156374531844647,53.25335722280214,1.00707079229344,-0.07832422876642002,51.49630430481744,0.6802560698686871,-0.02095311237400177,51.93848970492451,0.7672869030733219,-0.10575424972195512,48.73154279719076,0.49316752159174165,0.10085205205742202,37.645333288595744,0.8783653311493673,-0.12153266538330494,51.69380408724803,0.8536337271955258,-0.02681798258319759,52.64927245550667,0.8852781021188614,-0.009040489395061871,52.29462096061935,0.8951523840823732,-0.002275719464525816,52.61556390335439,0.7258339323227606,0.0944019120087905,52.04461215449971,0.8752121763592275,-0.06766676559060121,52.943079742209456,0.9608467566802665,0.01604099656345212,nan,nan,nan,52.94004712192471,0.9017933156888032,-0.044149357681745306,52.162078941493036,0.9525087663950974,0.031015780534178278,52.432287576297526,0.9156869286214474,0.07325816784885376,51.82687261616663,0.7327092931239172,0.0927267506213944,nan,nan,nan,51.79002027102388,0.7226133331292077,-0.024070288084751153,52.37558285480314,0.9071441811704452,-0.06695075265755578,nan,nan,nan,52.68771119763718,1.3444929593087853,-0.01459034244561809,52.094328867119714,0.8554668115960906,0.0116804029654273,51.688468912720296,0.7767064702579018,0.08995107019963483,51.8496177180178,0.7072250668497422,0.033404891866028324,51.56084352576581,0.6881234674947412,0.04228563314703273,51.39800680537016,0.8297979866510954,0.004132845607909656
7.225,57.22383973433527,0.8773629063487847,0.12189981526168864,58.360535686473035,0.49416501247457095,0.11557530459251647,56.637053444221536,0.8707705854697341,0.07491404095731147,58.52773236379607,1.2708738657813152,0.1276214582719076,55.69235248902004,1.3488479421084527,0.041978651804849845,46.59113052864127,1.4570211167414342,0.08037910979351406,56.70108603830827,0.850800186114855,0.0807871248756793,58.30129917992301,1.2739961826902604,-0.004405848622708708,57.59849754797511,1.007361651234636,-0.019729492730692647,56.97276183673014,0.2825495557939348,0.13067784830343823,56.74092150766538,0.17594834304282858,0.07124695398943197,58.606828403672075,1.1984284565446728,0.0832918463963468,nan,nan,nan,58.907868288854765,1.143850797201041,0.2286904613520192,58.0515811532163,1.1247903878500976,0.10927432360576368,58.268363132893015,0.4525957796018956,0.17088330670999902,56.21766591157143,0.39109650982539446,0.11903774037995242,nan,nan,nan,57.3374162929204,0.9118791794904987,0.0882478606645302,57.98922464999382,1.2230121314887619,0.07819492262106487,nan,nan,nan,59.61669983014391,1.1806586530515464,0.2354080582974597,57.63838029519071,1.2353053694064804,-0.005489886045658539,57.65936351545463,0.9265656106341756,0.07065261054371068,57.40609006269095,0.8856488279161105,0.15263253481470387,57.19310231904564,1.136709590591817,0.036085982277760914,57.140860617945066,0.9443582018001431,0.09512411861367777
7.25,63.36217486197977,1.132728878146049,0.1283684064895046,57.839135093718596,-0.1872186597542899,0.10645145882601975,61.1797216296446,0.5258406018124461,-0.0722056681197165,64.2503784778674,0.9615126484070333,0.0915775282722858,61.861518592859106,0.9275706054156183,-0.07178784668040078,51.12068416265502,-0.09518601488425488,0.08546108000019906,61.792517635333624,0.5725630145660251,0.07959035707149112,64.54494238905558,0.9645614118540466,0.08806312329655444,62.619370057067655,0.6410361319048439,0.13608462042588576,58.420559971570455,0.5002968800264743,0.06001290030273148,57.787540001178606,0.4203879644197903,-0.09501319342241765,61.72157678488526,0.045818450983462516,-0.2404933705938549,nan,nan,nan,64.70872462007452,0.8742519264342424,-0.019690717598977087,60.39285222701162,0.45483860453440017,0.034953060799285375,59.994063725548784,0.42910141371447513,-0.07459979309758497,57.55974224577057,0.45223422543676683,-0.0004331777712108381,nan,nan,nan,63.296236769900055,1.0379286090703679,-0.009447319835685739,60.25815568334028,0.01510251711899388,0.058830697391720185,nan,nan,nan,62.92010784818974,0.03142046470744998,-0.1611722908412523,63.15732522330183,0.8545257951505602,0.021881586119867,63.690357041364344,1.0148087027422579,0.07710727658304478,58.9841169197868,0.12047663821972482,-0.01707194475726326,61.980210762406315,0.17841721575793862,-0.11704008358899379,61.019217944543946,0.5162181750341053,0.0038881169248361504
7.275,67.63354623244462,0.6480221169920536,0.05339948118289996,60.194413501670816,0.6852156139221135,0.0590134534515059,64.57705064994576,0.6877261646659004,-0.005642178708048631,67.74741968765879,0.5480506655228479,0.021270858799165293,66.17896461398449,0.6194012465535002,0.0008549972384721992,55.48289833986379,1.1324267357582098,0.018338184687003233,64.75196037297275,0.662807755613379,0.017229211006448156,68.4398141092782,0.5825663702245245,0.06491690130636187,65.93442748620498,0.6639774090017454,-0.01058621402422693,62.087901805587514,0.7939524424178693,0.04048545403937984,61.68776211658076,0.8313306418487216,0.07567144976652466,63.60292047895924,0.55617580912909,0.018676636237640643,nan,nan,nan,68.06791049010324,0.5346602600730349,-0.016793304258902197,63.23076710497109,0.7382336309393333,0.0446036586789239,63.498230570883976,0.7631224123949034,0.06338978031508494,61.13540603674077,0.758338720879897,0.04078068604808784,nan,nan,nan,67.54440363724228,0.548051215472257,-0.03081265937738384,62.5042279023172,0.5854246038971401,-0.01429288322683607,nan,nan,nan,65.00198669155404,0.5469890209838256,0.05336010550753194,66.80416401796985,0.674644311312066,-0.05114995063389438,67.77106365367958,0.5890483342906153,0.05906118155991388,61.270469384488905,0.6339203106790063,-0.03287932529733784,64.08450169340466,0.4893264619152115,0.023684808262400443,64.31444393819598,0.6640614023690107,0.02141653619829195
7.3,69.73739140449055,0.32548484412425244,-0.036993136898096184,64.44507464188453,0.7852516546823323,-0.07647017506648424,67.54957453375923,0.5356000061325814,0.06920852260860776,69.71129644155828,0.2910205929932284,-0.02365362254000565,68.54919077710886,0.40221135895372423,0.0018372874395808521,61.78514604376858,1.1061295579955572,-0.025168644885381897,67.97333582411993,0.43142865479893316,0.04253174724122931,70.14341995684383,0.1949184875456083,0.008488722573483983,68.68316764611129,0.4263316083917435,-0.02739577980966205,65.8501475373828,0.7796285743515969,0.027634687518843383,65.94038416177342,0.7013251814982604,-0.012851365150433568,66.46546993030309,0.6397873642449365,0.03360970766789086,nan,nan,nan,69.94982888463527,0.24589962649647135,-0.09613493307403245,66.96268492664433,0.6024916466411921,-0.07474657283186283,66.84651387885681,0.5815622141026591,-0.04280050052177904,64.87718025902771,1.0786157801729725,-0.15574703007858792,nan,nan,nan,69.67687556589249,0.30818245796843285,-0.0828194118714811,65.41188437947322,0.7944792685094163,0.0018425213873716813,nan,nan,nan,67.63039287321385,0.5065349507187078,0.048399380272772644,69.18830457544527,0.33838350291735986,-0.04180002708278161,69.88488327763136,0.2944938983251191,-0.04959996537220907,64.90338524195919,0.798939217179375,0.0025701427059057827,65.83061956881225,0.52696279094254,0.0047209404503704595,67.30418053611722,0.5519853582472608,-0.021971195883336563
7.325,70.42054754122027,0.09023463954664103,-0.03336146322097333,67.59708024206603,0.5874231211594352,0.1023076599728023,69.24636963413884,0.2047759550200693,0.22358698654900575,70.26551468125074,0.11589045506451646,0.11342335554719445,69.8633673277227,0.23277628182999538,0.09908523574815428,66.39499007509504,0.6091102904597022,0.30198741583511524,69.5298410666657,0.1559998265771279,0.23479393674788904,70.51382565692256,0.08280687153044593,0.05845336883929653,69.84026662795458,0.16589598254051696,0.1940866349262116,68.54882601892358,0.3586377143176048,-0.08015430552144759,68.44853190560737,0.3913035594668806,-0.08257450579601183,68.81049851890825,0.2383784726727694,0.4560086712823516,nan,nan,nan,70.62301861735818,-0.09086833213452652,0.3254584753573079,68.96448806473592,0.20279920910265375,0.38341730631426996,69.13872331333188,0.3158400347912935,0.19417853361448512,68.45416328630314,0.46410867168247494,0.17624462694166754,nan,nan,nan,70.46333604334667,-0.05253191238568841,0.13129866708569962,68.39449787433747,0.35467379837903845,0.42475108782008236,nan,nan,nan,68.49521082246434,-0.5345961037626759,0.157734811276677,70.362463186131,0.045690486878939784,0.27252451397261546,70.53603610709519,0.10835554376468683,0.3336801677700655,68.13662080422107,0.49037849594811006,-0.0373860393970423,69.27797968975877,0.2964603748791895,-0.11379933880554147,69.23157378719824,0.21015406249257398,0.1667715566460815
7.35,70.64053246953645,0.023012716271412777,0.26287095428576035,69.34245019535759,0.2809212026018557,0.27344764375367525,70.32214721622913,0.09189017370572711,0.1945976290247753,70.51678890045127,0.024915092827587804,0.24470970173013593,70.60786346710492,0.0857015057696739,0.2677717005365279,69.02713896933044,0.3302974827142053,0.12242400670136333,70.52815190598602,0.14424878737281474,0.18686430674353038,70.64736915764004,-0.015327101692175233,0.23261982908212214,70.53842022381004,0.03812296994764598,0.2353493099772505,70.06439180682881,0.11192704658366329,0.20017083924753087,69.94947956056478,0.1784537270836677,0.21507720248345646,70.17236267086194,0.09929041646850469,0.2874303227800783,nan,nan,nan,70.61212172035714,-0.034919964688527594,0.28932061834063305,70.24476425848452,0.1200088871905374,0.2660899359550591,70.33229954700022,0.11563219018868412,0.2380069161582617,70.24313032055193,0.16251263338169317,0.09716338839367668,nan,nan,nan,70.68785380639913,-0.01894952272272265,0.36549284696435563,70.02504486261898,0.14418759646620438,0.2136890134023094,nan,nan,nan,57.10519349818751,-2.846107943614535,0.0946764984545427,70.60995076774653,-0.02275949482638461,0.22515018754019525,70.60987442300885,0.04408849283823894,0.29958412630276904,69.84417910191702,0.1549155702087549,0.18318007356815436,70.25077608608606,0.10434899139022742,0.3167833945141326,69.69227325808953,-0.029721241066662855,0.23097697591044766
7.375,70.40281943590217,-0.04296785250942564,0.029679841302343364,69.98290234346466,0.08959233476776599,0.04476935862444304,70.30749769480154,-0.040098204781010845,-0.03836545089113594,70.34653504997306,-0.0018936462036272398,0.006864268694359607,70.4171723678933,-0.06980690752458431,0.07453504521522003,69.84033827595836,0.08597171431361891,-0.0365515258093143,70.26842083913607,-0.05521478550120928,0.007642946771778502,70.50581389775853,-0.05817898885351946,0.008055150392223164,70.36231948181735,0.04758044623826921,0.08830867919471824,70.3522646982439,0.015364457184541765,0.08965645430108904,70.17332008641681,0.03559986884532011,-0.09221298832897709,70.28655139100091,0.0721092777622149,0.04121226277105118,nan,nan,nan,70.31331854236353,-0.010419525468130582,0.057954536803950935,70.36253074413082,-0.04421448274817875,0.035804046655977195,70.38738384856268,0.05408571345323788,0.1391451210578092,70.40464825890695,-0.02368243650430731,-0.015467997039345482,nan,nan,nan,70.39536893142788,-0.07171034855828808,0.22379827970673072,70.26101817952836,0.10512971367434347,0.04874514190497841,nan,nan,nan,41.47068540650812,-0.9371607483927666,-0.0482869987363923,69.85905805062426,-0.4248023404508996,0.0668308010011564,70.28240753779019,-0.0008332243917845276,0.07991282143673284,70.16088103688331,0.015023662901357721,-0.009765491184856798,70.35613496004162,0.003932495629104971,0.05535741995093135,69.02171265474497,-0.05463451335295466,0.0372879010345857
7.4,70.09501626924447,-0.04342770341130857,0.01635344305354071,69.99003300754585,-0.1285592675490158,0.07458136254344612,69.98297336887649,-0.06619936873886084,0.03734671682130207,70.07501445494376,-0.04019372763524079,0.01969492589888648,70.08389442019207,-0.03716159258238226,-0.0033335368628799877,69.87972588731941,-0.0182405017120731,0.0007914633230346885,70.08722071713302,0.006786700684168631,-0.038676277735835096,70.1535743711886,-0.061523255078345024,0.012005301818285512,70.06857085304948,-0.07883209483041241,0.05167763433694537,70.0821530934756,-0.15078584561459762,0.015120935720219345,70.0186179598348,-0.0028613328255351934,-0.013308024535596513,70.06787033388775,-0.07511501045076975,0.07456051780545066,nan,nan,nan,70.17427654661162,-0.09626536361147563,0.07890261704966822,69.99195488580351,-0.09798441539019663,0.026212975182007665,70.0218642809366,-0.0408227805151609,0.03823521168586798,70.04316299004569,-0.04707043928065095,0.022509644895987654,nan,nan,nan,70.17047597267032,-0.12781135464165308,0.018359560420605818,70.03556013657865,-0.014516449523949544,-0.03779428044550332,nan,nan,nan,43.70772634718605,1.3431180265065406,-0.0007249985972962725,68.16706031239568,-0.09949624549673225,0.042164450936248446,70.09168927259287,-0.017387501721892774,0.02853497448662414,69.97893951611788,-0.08789617867275115,0.09717287541094671,70.3158883983018,-0.1690808213297103,0.031840583310356545,68.83840275634486,-0.006579414061826322,0.025749046805317952
7.425,70.23802117117842,0.405059105765135,-0.047782174027920274,69.86837119957933,0.10274377707312463,-0.05396860655789162,69.6869474954522,-0.15008031177732922,0.059177498749417815,67.99431950143561,-0.40533666713002375,0.0933834334261568,69.76576527793979,-0.01529422092608642,-0.00792057307729186,69.68741058435648,0.1689527880660539,0.11671173948981604,70.08620764182432,0.36239738806172067,0.0004766103047269591,69.67234994862389,0.31299208422431785,0.09903688968390757,69.80272000756405,0.30957168633269505,-0.0037594844572866955,69.99561165111758,0.5311923931144122,0.21689585798623645,69.94726846169635,-0.2563368562902823,0.017108971260143515,69.95626820834592,-0.08018032102105896,0.1038721150969353,nan,nan,nan,70.1712406838387,-0.05647594007554038,-0.15901380918826463,69.92439599122923,0.39664422117386666,0.08157800518695077,69.98865323745805,-0.12969721698812559,0.20873254317760628,70.05586186654749,0.5728784651532572,0.024450116088532592,nan,nan,nan,70.05440873708257,0.16232361133715245,-0.046316110850243966,69.3453712024275,-0.6655459101694545,0.03933416617913657,nan,nan,nan,53.37956819855837,1.4392000661498947,0.0243883134730231,69.0996483432311,0.3538390638909707,0.17878728110193443,70.02725004108524,0.4199823079542203,-0.07812034674451859,69.74936890218207,-0.0934486584597077,0.10064303786672367,69.70116861345612,0.0458779748486186,-0.11364734284571743,69.05209552027003,0.16222864479599267,0.037132527448787506
7.45,69.86698484034531,0.02767414456540848,0.04714848498973097,69.76316192580212,0.00800690366776868,0.0790170850580601,69.79194038738875,0.029610393636169886,0.05878572421678625,66.33229507440443,-0.24366887076051116,0.009575159638465508,69.48448123543322,0.04831968642971619,0.0026744719794821563,69.6851402252152,0.08575995232231139,0.08192784833530836,69.80132371545325,0.06709596781290987,-0.0036793530518489303,69.86645549558524,0.025069979159682627,0.04330801296852262,69.89337540538119,0.044138030476556706,0.0072291172863874105,69.9312594429107,0.004803164838383457,0.08329774086548968,69.82803075940346,0.04192171611992048,0.0819782261049127,68.67286070042441,0.04578751712911514,-0.018641880773553915,nan,nan,nan,69.88011941310812,0.02040502511732652,0.10960734495983564,69.74614488123594,0.0615544499223413,0.020648735600327137,69.46709751895621,0.10043267295818939,0.09600538681926096,69.70707902890753,0.05796917359703156,0.05610845234629588,nan,nan,nan,69.94139088269574,-0.004992137763552965,0.036646479699921436,63.54867939045328,-0.5889964563025819,0.049214817431301745,nan,nan,nan,61.479301414234016,1.3617388168543079,0.01944521361824537,69.77931181912444,0.19007866634673054,0.06940782444888424,69.91623563214631,0.07228620882079283,0.04631162628845004,65.80169416587944,-0.7143302341590793,-0.022886264898737494,69.83772862445299,0.04464233723896475,0.051757053665762984,68.7835692164757,0.034143787305560974,0.04369075250423004
7.475,70.01335639479285,-0.03682088828632055,-0.010500958593119405,69.93397074934694,-0.053473967724007775,0.09247603780281548,69.84783867696704,-0.04094388645222712,0.1287470942783981,67.28727350699265,0.4239828259039719,0.061302063649185,69.87592269255373,0.042559279451304576,-0.027810313569212382,69.8063953014455,0.0918190405408813,0.07194242572205953,69.89911266267681,0.03832984761631462,-0.038984566778770206,70.00261573067239,0.020180362543473877,0.02345228536180946,69.93666132274747,0.08377202139552785,-0.08884771564436286,69.99726891543891,0.03009431166179051,0.13713426071036738,69.9004299039095,-0.002197844320530218,0.12531275097588573,69.43013325414522,0.1847398537489236,0.04186283431612486,nan,nan,nan,69.97807803321028,-0.007786619056983593,0.019035184512524228,69.89943483396775,0.048226832809620826,-0.0008005325197938257,69.76107728486842,0.04847305664663773,0.06534368095491662,69.94779007676493,0.022920240279196678,0.020340390680929653,nan,nan,nan,70.06633705272445,-0.07419221713569049,0.055358332778395004,62.932530742814095,0.3121520389574374,0.0004786888299033072,nan,nan,nan,66.89838197147907,0.9059946458498985,0.11246523650764312,70.00884799000329,-0.04769189794527953,0.014016747749197839,69.99004707423585,-0.08718054685452928,-0.009518486666988749,64.33693941467915,0.05782325946611855,0.14216020761903103,70.09130352758159,-0.060432005506488556,0.039384806418367016,69.1235542223486,0.08262381493865394,0.042363063265013295
7.5,69.84731055329203,-0.09747974067071863,0.09710895070260375,69.77469245047844,-0.12204938754209202,0.12057878325586463,69.70215053304841,-0.12438712680590074,0.15267807476625447,68.68225874401377,-0.12844598411309183,0.09101965164906765,69.85936967135105,-0.06859155752017568,0.043680908780818734,69.73297124677217,-0.12285816641521041,0.12531021880465393,69.81877683711532,-0.08222153753957084,0.0924289737592274,69.86324431506134,-0.06971029704652516,0.09186201450037931,69.84528977557613,-0.04739981244198384,0.07544373154632471,69.79135373640071,-0.18906995016651013,0.07155030394818053,69.72589211452018,-0.1529124889064677,0.130548606045058,69.76787966805938,-0.1885735695943005,0.03490464996953486,nan,nan,nan,69.85790192587771,-0.0670303070460093,0.18051882507722727,69.67961796710358,-0.07413783174993913,0.0901704100587697,69.7815141016288,-0.09237393653479409,0.07044461378585187,69.79875434002248,-0.10705612537361647,0.1437221604309922,nan,nan,nan,69.79469863375681,-0.10228118537337118,0.08695973063981452,65.0450522946382,0.4104731379601838,0.1482900230553689,nan,nan,nan,69.7050455896068,0.23769405705478175,0.14373489707146692,69.83399055515939,-0.07124671799139141,-0.03068748277620955,69.76669428229206,-0.15226982986328755,-0.03408879308462912,65.862394297931,0.05455996258170517,0.04691230250252816,69.82982922496124,-0.07445204915891841,0.1511000294957101,69.36376881994204,-0.06225306279379147,0.09235615582542862
7.525,68.98597189877114,-0.28874413985572317,0.08593188515302352,68.54927762595572,-0.3549610012290852,0.1071986189094823,68.43365295233157,-0.3694911151906085,0.1289800635342652,67.90339480437667,-0.29303504964085025,0.06826584765247673,68.0001010156743,-0.4420525303966499,0.12668154945032675,68.4707354612904,-0.3310337953930299,0.10373782923939029,67.7478961046079,-0.8647372177519049,0.17809579144041937,68.31612555973771,-0.3781055381449419,0.12807074572728297,68.43506315924401,-0.34445747047385933,0.0829133798114043,67.80869938981844,-0.42821439505619074,0.003518716395781482,68.46106286470098,-0.3901519981680312,0.13194794535879592,68.058836044084,-0.431166087902542,0.01479573450141771,nan,nan,nan,67.77426210188118,-0.4336436410692771,0.0769153044886017,68.50275047112665,-0.36139780546990524,0.1558558679242517,67.7388122248739,-0.48331600038243194,0.061136504276441746,68.11416720520398,-0.5072022549682853,0.08842505632414355,nan,nan,nan,68.63456627482067,-0.2272806266767851,0.133273003031452,65.50657201561951,-0.4897613094164237,0.05936635790284496,nan,nan,nan,69.41872446929408,-0.23129406250784992,0.13099529292017129,68.50986479389188,-0.3612039376478563,0.12674451902365108,68.23418937453467,-0.3553461204566725,0.07304592348790084,65.78946965353904,-0.11856835674737162,0.11255655465242836,68.39337031253133,-0.4497241813708488,0.09166278713479725,68.07772025121346,-0.3884734189529184,0.09870066427568484
7.55,66.53209335286692,-0.6998854435948626,-0.0039309338039614635,64.1466413219639,-2.1646421643652682,0.12537807402429701,65.85650230318905,-0.6683750130534206,0.0500726171449287,65.59072934866504,-0.6479603253415859,0.056743855174747386,65.14097917132317,-0.6922058550665101,0.0267666453620879,66.03614329114714,-0.6489383444708083,0.08321151416890502,63.60851183329951,-0.7663378101154402,0.06571115029410762,65.79690748283622,-0.6899862903327058,0.022082440790498373,65.84498908047598,-0.6676861564599604,0.05367294011812795,64.94682661667972,-0.5728669280287008,0.08379865648685617,65.88389387821576,-0.6530801230880227,0.11302673218465956,65.47606383194737,-0.6544310711951669,0.057687093699441694,nan,nan,nan,64.41940087392842,-1.5466793272247945,0.10280088789960606,65.98553850262813,-0.7008407174139882,0.05927309704445485,64.93491718326439,-0.6403322564772085,0.03261718289001969,64.82259679562469,-1.426314888450944,0.13474059576590847,nan,nan,nan,66.38642225798613,-0.646114641281118,0.09815886349296363,60.16315875189268,-1.0384441648260263,0.02753768402196834,nan,nan,nan,67.68390821983982,-0.6260257760677458,0.06263088828855598,66.19669470994079,-0.6898960884815413,0.04215049978368661,65.69606153729906,-0.7034611704515521,0.04805393016410184,63.99099705683328,-0.5019200959194853,0.0719728415993454,65.7882061724088,-0.6565055107484484,0.13690690858487345,65.25774711192419,-0.8131708766284916,0.06743757239913828
7.575,62.837678872699286,-0.6771069488838386,-0.052450749763428214,53.52026908384605,-1.214265851178973,-0.07862569834265216,62.02192554418872,-0.7401833756491406,-0.07135188228909822,61.77380565856525,-0.5985217823297388,-0.1783790726386256,61.47417674881961,-0.5758943632837827,-0.09891616562790914,62.21000794870345,-0.6670726281446153,-0.0862888586010583,59.95954314418185,-0.49475484698745137,-0.10417446202890268,62.05161103486438,-0.6222731711773182,-0.1175557927959775,62.04423909215008,-0.6528209592909315,0.0020338486998014993,61.50122378766178,-0.5189240422115935,-0.09391491380584206,61.928034389009305,-0.7126557377176832,-0.11047566370168485,61.68149513106412,-0.6340169086206578,-0.110477603509413,nan,nan,nan,51.658591062994724,-2.7300824352412705,-0.06619865791401021,61.97460784130879,-0.641814646780231,-0.14475010354555717,61.42706797783041,-0.5514529701801235,-0.11025692660078862,52.36277557186929,-2.2981436631445473,-0.08523880536161985,nan,nan,nan,62.353750843650886,-0.7073905345564554,-0.08428492119216933,55.53427446980599,-0.38994521628895207,-0.06941170111035237,nan,nan,nan,63.21848960306677,-0.7746434594135747,-0.09171787335051944,62.210268681800045,-0.6336500283877945,-0.10464186243066528,62.04320413008678,-0.6197763718238639,-0.22643419819367705,60.276436799614494,-0.5894291743078265,0.015277082341008084,61.83105133827419,-0.6603747245256619,-0.043983684311483265,60.343240380698084,-0.8132692973967839,-0.0918355941771576
7.6,59.11626950467628,-0.6238766706235515,0.06399466987423,49.47436968899399,-0.205251113977511,0.029913025787299458,58.93279745754123,-0.38723744901287055,0.1592096594978734,58.82911719802761,-0.4988578650848007,0.1748735341777281,58.68185792971215,-0.4117707859396983,0.1418229842899528,59.27142302922451,-0.4089668012423866,0.20659609883186061,57.27164544498626,-0.37873886207941326,0.09673037473175808,59.05040461636957,-0.5345872299523183,0.2613338908722348,58.97423447610347,-0.424375852267835,0.10227164765859596,58.627316996316,-0.41232358046161277,0.1754292881836045,58.31672622349247,-0.7120325366332622,0.15949137086642132,58.802034553040215,-0.3235539137622269,0.27203498975662066,nan,nan,nan,39.4891414965154,-0.34984160906492373,0.18792485287833516,59.26471239945371,-0.48056578326485433,0.23616644211533647,58.68818288277785,-0.2923841313034563,0.2699152114926242,46.84800425500223,-1.650401660503947,0.13749536892094535,nan,nan,nan,59.23509878626998,-0.4016380868560796,0.13851739789955259,53.73782633055318,-0.1784786280901181,0.16336773385461426,nan,nan,nan,59.7938512669852,-0.5384958235409126,0.16938527043577292,59.14027490854601,-0.5268477592360672,0.17352727313426483,59.036555442265545,-0.4345398091785579,0.23058776949323637,57.60014287097929,-0.3517264683045199,0.1606019377512055,59.00484382010063,-0.4453587931125208,0.1233915904291855,56.83421006860577,-0.4770370092823237,0.166720973171011
7.625,51.3999988096314,-1.082549738486271,0.0943503324810548,50.23981655136197,0.2966589935808974,0.05145978852384082,57.31920301957835,-0.26231319129486036,0.013759272120262171,57.13034570957264,-0.18674248526851972,0.158115292231712,56.96052143747286,-0.22503185869605652,0.0772359230759862,57.506419474801,-0.1700843255777309,0.08667067050223606,55.708373072372545,-0.18742385154511298,0.18354429406762218,57.27771883172446,-0.2024966053908762,0.11184166839366597,57.363351505272306,-0.24535784135340222,0.1283813336709635,56.83766807345209,-0.1732653455263435,0.08980960231946336,55.1705712056507,-0.5981160592957152,0.06254401335261217,57.132387041924275,-0.20049626302622106,0.08857278913854795,nan,nan,nan,42.046815721963746,0.5951648666571351,0.006205288285284737,57.43658054209029,-0.21877726030156308,0.15184303200062615,56.909386708861945,-0.21489992380643197,0.13559995086129034,39.42873876451893,0.9591334906706812,0.04958722415759522,nan,nan,nan,57.783774581122074,-0.1946600560172943,0.06645021913366427,53.99249502414922,0.15390758675710625,0.04495425006721395,nan,nan,nan,57.70778823403004,-0.24264311298555963,0.09322989686348099,57.214101821805066,-0.2971009245324517,0.01665315599271318,56.707085904054075,-0.27936516486194196,0.11444403599946003,55.99620744864531,-0.17579572826614187,0.11578841703534701,56.994032266122105,-0.2712672957336643,0.0728074767527448,54.8810165978338,-0.14884878670871035,0.0875586055229299
7.65,47.47536185650905,-0.2634397228185657,-0.060723155883958047,51.16429206929853,0.04636315437969751,-0.14409368946622161,54.53526547148848,-0.35951348807289346,-0.07259078680499725,55.5950232976717,-0.2773741923870092,-0.10890896738651945,55.44926920761119,-0.2883065858622123,-0.0711115501307988,55.96978056187182,-0.3412659679570348,-0.1716398378962636,54.50088846447912,-0.24352228099632475,-0.11577323700458833,55.581388782316246,-0.3537257078581656,-0.09640001948779935,55.604505878885334,-0.32528429648979157,-0.1764591532131803,55.4078542044141,-0.31090616659390663,-0.140011935573827,52.103156176683804,-0.3435147785466998,-0.07017969952978809,54.000438333038794,-0.48303235317551363,-0.08102806801626031,nan,nan,nan,45.956490607782925,0.44031056156158804,-0.03874664433391784,55.73216152014681,-0.35291196749088105,-0.09535121778031774,55.407578042097946,-0.2899357603833862,-0.1208113502749856,47.866701283367156,0.9021402165750827,-0.12106156289033432,nan,nan,nan,56.1227695128297,-0.3345590764352467,-0.06679963558543996,53.857351703185614,-0.1321691727061758,-0.12555859899425725,nan,nan,nan,55.951212591903996,-0.3008622128794217,-0.14924082636580724,55.39506463063505,-0.27991151563847044,-0.18054265361022626,54.96588738920401,-0.3173794482191321,-0.09791822495412085,54.75843207651859,-0.21461123056602288,-0.11298864283587454,55.31798347478042,-0.316010530333691,-0.19294559809175885,53.85734161464002,-0.20606184882148595,-0.11351674157005402
7.675,47.91636009541991,0.367682435683627,-0.35121530566150677,51.84574932386194,0.11752588348685246,-0.38412285840886734,52.901602571018124,-0.016299678926095008,-0.44652283222052064,54.38164968895285,-0.03437993446304803,-0.49880876749492076,54.24292630965218,-0.08402239383133799,-0.45131555630823655,54.56789289986233,-0.02371869176401023,-0.5697707989573726,53.72972560369366,0.03555664104270394,-0.477401668879992,53.98954463081936,-0.17208675406539978,-0.5463158936563841,54.07423223286902,-0.15897794426529838,-0.4639526111131246,54.044103985938776,-0.10814711120735693,-0.45876741747083993,51.12200683793749,0.13165925629867795,-0.4481932105987348,52.55597862078487,0.08384752519190812,-0.5057219605619784,nan,nan,nan,49.07581392149721,0.4921052162017571,-0.36415052912084006,54.10765400914595,-0.18801507506520612,-0.5304162862354327,54.287056847449804,-0.03757871710991804,-0.4564517037784177,50.931249660644944,0.2624328958228475,-0.3819893034595897,nan,nan,nan,54.69454008559723,-0.025032963982752135,-0.4796313654733052,53.28914844717566,0.04701594997637957,-0.4953706599266399,nan,nan,nan,54.65857647499191,-0.09086768500410558,-0.46857039511818344,54.06071612898524,-0.08392588312692015,-0.5094302201179584,53.47747689841636,-0.067139414986396,-0.4868658371123981,53.84533467897687,-0.05218236558133317,-0.5157905743769281,54.128788367595384,-0.04724860546719689,-0.47482012659865686,53.12730992701249,0.015139242819929535,-0.46806938620220995
7.7,49.883836598193646,0.28299666758183645,0.3514855003816817,52.3912711874791,-0.08889329572439893,0.7837556310279586,52.90029759454524,-0.13128062927587733,0.6106319771193836,54.01888915581027,-0.3716858678663661,0.6518336316027543,53.875198764280235,-0.37190976762365,0.36800261784543964,54.13879889137942,-0.24457492532009967,0.5711031898482456,53.591671548644875,0.007125160771208727,0.46069823705401225,53.71291325187318,-0.054667228952164706,0.5574655000026811,53.66870975277381,-0.2780845637182311,0.7340474783483983,53.667178570278594,-0.1576955752796085,0.5513686982275826,52.03629520861994,-0.018233893972138072,0.6969908500895815,52.7384006070806,-0.07353370447965768,0.6948400497804359,nan,nan,nan,51.47544775264058,0.08041413652007165,0.6328399067654534,53.686635985725765,0.06478268765690028,0.6326730965677211,53.81970522019184,-0.06334574599692701,0.40996230469018674,52.185352376120285,0.1679529048857515,0.5126375590159282,nan,nan,nan,54.1267302103571,-0.24460820144892648,0.5136849360148096,53.264201932225184,-0.03133255569295089,0.5227250986477727,nan,nan,nan,54.244633443381225,-0.30224271154507565,0.7966938606059812,53.75398994755465,-0.19537948924723192,0.6304172459866606,53.13108180272147,-0.018050222944886528,0.4996053991928513,53.58207919479989,0.016401101216327717,0.46474139553524735,53.79922026489211,-0.18860657733280833,0.6594658695014874,53.20402344615516,-0.09628053468647402,0.578594349297924
7.725,50.223715714788405,-0.12246825271050543,-0.3433285410100473,51.46410921401098,-0.2742138627757144,-0.5480111954117153,51.715884834152455,-0.3833910126254167,-0.4676443186530522,52.010629693749564,-0.4639732416579919,-0.4727288900521356,47.19339749938415,-0.6259178597090778,-0.469398941180602,51.877699941279296,-0.48931489686101437,-0.4463307330212554,51.90249194487704,-0.4813916599462734,-0.6169964553200944,51.98418825770683,-0.4296666547845277,-0.49896184177542385,51.78063624640058,-0.4002763162283254,-0.5411887977877597,51.97766467391298,-0.4447383010872857,-0.4581038351206456,50.54260387495512,-0.9908033439842184,-0.5194824084869258,47.66719349781468,-3.0679898655188,-0.41780460138190445,nan,nan,nan,51.202688425080886,-0.24204928452246147,-0.5353858631397204,51.95371588378278,-0.48538953077336694,-0.5523545553668127,51.952249284330954,-0.489493099357729,-0.5370478187051494,51.895574161158095,-0.30026898698980187,-0.5807924929926409,nan,nan,nan,52.064831615258406,-0.48020421225506243,-0.55344512793376,51.863768728216186,-0.499625285435501,-0.5960572825849092,nan,nan,nan,52.339357385641144,-0.4820577153476377,-0.4650571445269717,51.899371090807165,-0.38338873576536664,-0.4618494356711625,51.971549771009435,-0.35502456435755353,-0.509370693198093,52.201348502416856,-0.46999734914689906,-0.5188219393544968,52.35950632618833,-0.44081024360442855,-0.5629965600080993,51.393225068127045,-0.5566284467584766,-0.5075286727253642
7.75,48.44957322248174,-0.5455811233086604,0.6761285543803408,48.76039943517675,-0.6031169792701644,0.6835961583794403,48.754223953219565,-0.5842404136378863,0.668052442558319,48.823438286112534,-0.65144802663412,0.6939186829710952,42.2244951728033,-0.6035903601719358,0.6704642880245671,48.741064405322426,-0.6263184379413004,0.6936034490970381,48.997807842298364,-0.6093615831657953,0.6974043081172584,47.778713031351074,-0.5778040196214117,0.6770903193002371,49.174612423042205,-0.6042312235569283,0.7026166179027994,48.61753135599877,-0.7870857269260026,0.6408403646219987,46.77832859624705,-0.30550975999747676,0.719429864017246,33.182577340809296,-2.5463402417268806,0.4394032831919571,nan,nan,nan,48.62340181106513,-0.6128746271520426,0.6984910499453018,48.903441069029114,-0.6233107838843597,0.6878712692830699,48.86736794043154,-0.60665702006553,0.66569966697417,49.342856662060655,-0.6238749758134257,0.8121247738199241,nan,nan,nan,48.85911964586567,-0.6436178782073955,0.6885996231536595,49.09401380855948,-0.602386457220262,0.7384701570951251,nan,nan,nan,49.26787218056937,-0.5634670138765565,0.723460832932768,48.95385418499358,-0.598387360019847,0.7399642191420308,49.02706043284118,-0.6618289046142687,0.6494919208035074,49.07282691803068,-0.5701447850883812,0.7047929074240202,48.88357714816152,-0.583763332149663,0.7306973115028638,47.79035464636831,-0.6841278710456651,0.6870526984625538
7.775,44.814637814002914,-0.4847169695557603,0.01574025942785033,45.00557600016635,-0.4463679008731849,0.09866800742051893,44.61286720794838,-0.5100249680588868,-0.0001942695152196243,44.6955457979152,-0.43349505414819517,0.010589149358778818,40.58431065468961,-0.0345366608751459,-0.021036315723455472,44.58853734554087,-0.47325054030839675,0.09449503131923971,44.842612290935854,-0.5003747571532234,-0.03254875155725619,45.122657888997374,-0.22338842800191921,0.012682835050879977,44.58243137539662,-1.1208155243503024,0.04043663962022262,44.93817541230178,-0.34196593243738926,0.03764439284473294,45.278795275753055,-0.18376812527758377,0.10221281594115358,27.922817905611304,0.8814085083571968,-0.12761768935519335,nan,nan,nan,43.26052376048214,-1.9834791729266747,0.1096287392179753,44.704733167344585,-0.5397747360157674,0.09003553143311148,44.67436102345936,-0.4703378586014006,0.027102889489233985,34.22076191029326,-1.4087006721817117,0.02899348465256819,nan,nan,nan,44.6603716649008,-0.4596858430722411,0.015488730733310335,44.868543449323056,-0.44441175259858795,0.05244721740469158,nan,nan,nan,45.0551593454786,-0.562407570551066,0.11532264025940946,44.986243003299236,-0.47107233863138953,0.18227861658616687,44.831135473515786,-0.4753142291650958,0.028775633740074878,44.962115806926,-0.5251987643218161,0.0734556139032816,44.97894782799115,-0.42884711268692705,0.07049458379083648,43.39964614792493,-0.5061098436276292,0.044569382001865755
7.8,40.733526635426685,-0.7546714840117301,-0.11090472621155557,40.52896498927861,-0.5726792915623058,-0.10088948168273446,40.48672544338105,-0.6134218635034477,-0.12396868678006329,40.624879841001324,-0.7377325470531153,-0.1637113034773548,36.66528255925513,-1.1699127960136244,-0.03530479766059333,40.59206688335833,-0.6516909677182513,0.05073197494878326,40.50827434026186,-0.8606635872155087,-0.030512640737272688,41.43804657977397,-0.7379990459325094,-0.08861094747946116,36.77408077223398,-0.4774595996026964,-0.11392992729710597,40.87246694957538,-0.7571847399939862,-0.033997279001447875,41.57344490301697,-0.7194495161626456,-0.08055711315071329,33.73608658728084,0.2604262196721408,0.01345538832722653,nan,nan,nan,21.69692725069987,-1.6876912624726998,-0.06194086822447359,40.69574266465822,-0.6645470971287535,-0.0708574068213049,40.73746278643801,-0.6847738756900095,0.006859038774484832,32.87990510868018,0.287124230142308,0.1192995687162528,nan,nan,nan,40.744842995388126,-0.6346605793094938,-0.00918507957208214,40.76097238286819,-0.6330168933133428,-0.1163078841756672,nan,nan,nan,40.87151356725101,-0.6809546734791643,-0.05842098935213005,40.25675602024501,-0.7361125417295281,-0.08301241751336848,40.97666470912236,-0.5851040817825021,-0.06167272755021905,40.740752665200894,-0.7461778556219754,-0.10604163739169148,41.14349481314539,-0.5513922041815044,-0.038898550826683684,38.958212236849626,-0.656945480594102,-0.05645123887561634
7.825,33.523945673604196,-1.0247066055815117,-0.048775541572473186,33.34645883079835,-1.0416248232878866,-0.007564474721406637,33.24774350601033,-1.0237543257992832,-0.021423136086877653,33.513019870329565,-0.9943486840387684,-0.09098396236140978,22.80253008146941,-1.3077204599705525,-0.020170905177398682,33.19144904512763,-1.028555193221096,0.004013316344752257,27.56252542923613,-1.9166701127814725,0.025277636815734777,33.8412472721859,-1.1075682619910585,0.010780215954564507,32.41873347750358,-0.5911439236965195,0.056159684854098356,33.30476729007786,-1.034520394655051,0.006745201571111817,32.95446054873807,-1.0118693384870434,-0.02377450363287968,32.17709807554653,-0.49894559213512746,-0.052608877868553006,nan,nan,nan,19.14001238426239,0.7517826062467314,0.021589752914043664,33.22899873628399,-0.9747131274290128,-0.0270536190788824,31.444251954123086,-1.3936869114031516,-0.09752208405275754,32.55128208095834,-0.40230520080761567,0.028313330493680552,nan,nan,nan,33.56438026376738,-1.0052495937969474,-0.06748090033088706,32.55148643308395,-1.3101989746473588,0.04836419294250293,nan,nan,nan,34.26320553621102,-0.3345188231038652,0.1359704196070723,32.912059756857275,-0.9442141767198263,0.06461758729577753,33.725916156169994,-0.9813739214749934,-0.012292921178343151,33.33089202085673,-0.9642241876197313,0.009818401880446501,33.34784799154345,-1.0230632770506523,-0.035186723608335455,31.823665757162825,-0.9201388392805129,-0.004051648217235608
7.85,22.140124626817578,-1.1304108179295609,-0.0675263610733458,25.978848730408743,-0.15112109424090656,-0.04900092327372359,27.649054754775836,-0.11175157607899,0.013759864085978873,22.16732312433619,-1.1370095058241414,0.02140274232096873,3.168794879470961,0.7917987074947059,0.01581537695603883,27.977208837460086,-0.002867191199493857,-0.07051721332106033,22.554611304250297,0.6004345306821445,0.10432582187552744,22.160989560214077,-1.13833609593914,-0.07824457848361974,28.903079160800626,0.021002860887681385,-0.006387466873445866,24.04914164770798,-0.18593086264072878,-0.07100294712963247,27.063821130838893,-0.022872136769856832,0.04381959689298789,22.852642365697914,-1.24742974368325,-0.0926626944094546,nan,nan,nan,11.810378296909814,-1.2215864326011199,0.04566447572415985,22.211352673747196,-1.1068916291860653,-0.06526669673457937,8.805998555712613,0.16041340508715662,-0.03939087361942335,23.48612862306141,-1.227066793044347,-0.07236777547549345,nan,nan,nan,22.394547177685396,-1.0861872151917122,0.008351815240983556,5.62535627334026,0.4183701884207083,-0.02054299758426055,nan,nan,nan,30.76868771812782,-1.0578545630024414,0.3721212830806663,26.199070472641722,-0.13831602093799492,0.07656928449208335,18.182031821843655,-1.5606762153951934,-0.04550636035508653,26.262850917832704,-0.7705161969775172,0.013031142609495304,21.773095196536044,-1.1386414725540102,0.042118686037447076,21.486310341313814,-0.5410193856793075,0.0034157913470961553
7.875,14.062625411787668,0.39983768487120236,-0.008493940691142364,17.01511237944434,0.8626113089116358,0.0895260200810211,23.064148166023436,-0.7042785658670222,-0.0012363781554898395,16.9341349637103,0.790896380271934,0.01294067526186623,17.279181286122395,-0.15140981424766728,0.006914110798546274,23.24344838176672,-0.6582143826747394,0.04844893738388524,21.839174907587083,-0.3161318616122386,0.13602192511216918,17.469353760241017,0.8795192011489533,-0.008849586650116373,23.27671630109566,-0.7543011723344109,0.14488047634759707,22.32155750272933,-0.38771146448679966,0.1143977906780144,22.906906358185605,-0.5538458360564226,0.007497742561305053,16.96868582968161,0.8076369536376061,0.017286369929031542,nan,nan,nan,19.824587528119828,0.3256949791382417,0.00616295494036187,17.326027411597284,0.7902294221369677,0.044957035062467184,21.00093164384958,-0.0261495586034437,0.0697581853908405,17.19418167407414,0.720645323046809,-0.00012532382839985576,nan,nan,nan,16.90197430344419,0.8433414462366025,-0.001988450237335883,21.827950222742817,-0.0511247133948024,0.0856630207292032,nan,nan,nan,16.870484458300066,0.7514614669261777,0.012929033130564746,18.543082368126733,-0.7660351572491418,-0.0062695079795958425,19.848985734378825,0.2976783753820995,0.0645171987130109,17.310438680618482,0.5000787045906668,-0.002207271087120051,17.413673636965513,0.826083717660008,-0.008702224273469512,19.14971143089533,0.19245706249705286,0.035827338835531075
7.9,19.364847105653478,-0.4552833235139221,1.3439581550427817,19.023653331729175,-0.42653972619556263,1.337206921562259,19.309579034189117,-0.26780172478313197,1.1399935838111515,19.067208957832136,-0.4407013433570481,1.434942472810008,18.369845553612645,-0.25544877163625057,1.3107493933100287,18.87085168617915,-0.4561600633560243,1.3155438810328492,18.486483246477025,-0.25402341366223763,1.1206628113800143,18.264186555494085,-0.24598740902033156,1.2411097366783457,19.26679812016204,-0.36819844483768815,1.0715807358184017,19.171833327685928,-0.21204438537813153,1.0930391038671083,19.414112551242646,-0.4695694594462448,1.443673184401391,18.935817903312138,-0.2947903553506802,1.3017229134978263,nan,nan,nan,18.63152458517252,-0.26623919109686295,1.0225947581516286,19.06592451663725,-0.2907454374909422,1.060795162713924,19.10240347001895,-0.3840313433408872,1.2041628439760872,18.88098940533462,-0.3682127259996026,1.2711033718383105,nan,nan,nan,18.92234408400766,-0.35306802902308204,1.369499034338737,19.80805304512109,-0.3436287647023977,1.180328813086805,nan,nan,nan,18.53628622165329,-0.0755768337869489,1.3860621183536983,19.28663637109696,0.17930410939502892,1.2803063923482791,19.029514343854746,-0.3695413873174063,1.2482541392721211,18.525301115063968,-0.27737931173996094,1.1682465319582824,18.717785199766436,-0.3013730668338621,1.137824452457369,18.9587817274477,-0.3042191479336599,1.2384069787698873
7.925,24.36525169026829,1.5889174888321522,-0.0075586893962557855,24.84600549706497,1.5844263171961974,0.16681871239291735,25.44204918174685,1.6609940215338084,0.09139054579048175,25.324092082525976,1.5767619034322367,-0.15743715444555778,25.66449419625781,1.5451737475995233,0.16285631541552692,25.00316472756923,1.6697324784194199,0.13548774525354626,25.550196931722095,1.6901425824552136,0.18103862707433319,25.345817671590716,1.547455566482252,0.18052192232459777,25.009938493360238,1.528963501066215,0.04756456997911773,25.04989321278254,1.4543767161806131,0.059446282694117496,25.181154832867307,1.6565744565973062,0.1895035478612999,25.29175890084795,1.625946218604422,0.16297584889999975,nan,nan,nan,25.257642155944644,1.6081816505096083,-0.04125182494620461,24.740075590440604,1.5849515363431368,-0.08410753152485377,24.166005023033332,1.5755633777106846,-0.10497529227432145,25.590019707003876,1.701625743976171,0.09226464349875099,nan,nan,nan,24.75084702762667,1.621558056800629,0.1513293389521669,25.393805676775553,1.7237743964430585,0.06284090961337933,nan,nan,nan,25.47754533629025,1.636188286797695,0.07812860190990527,25.786646352758147,1.6434994695866796,0.2043134154806155,24.627732723532084,1.6337432856823781,-0.1819454651662119,25.452039050663103,1.5699406974665324,0.15490448053234718,25.4700524076896,1.5857945086370817,0.04631304071086051,25.164618629146165,1.60931678297187,0.06914880828828514
7.95,39.34278515354052,1.4063888449378346,0.01062662726739115,39.582724216905376,1.3911278411154562,0.043047889050797504,37.40670749823473,1.1502759219888208,0.10875355795447221,39.937374735416235,1.2983132606351118,-0.07306369732433418,39.83191581471928,1.342951535596197,-0.030289528966204043,39.84730289339601,1.3842361971356514,0.09249128770021127,40.061108359622104,1.2889000834288453,-0.05159540392751941,39.721981262848296,1.366447138958267,-0.010459345969226205,39.37304730704148,1.3879542660990323,0.05558146430157305,39.25772624937956,1.3864232584341896,-0.058044066189085246,39.69524369404545,1.3417204602094843,0.06886071477182125,39.78422481431984,1.3348611085002713,-0.010877745412241152,nan,nan,nan,39.766147753004496,1.4033551399932351,-0.06273770045694377,39.04105179984612,1.265214837752807,-0.015809490443118527,39.380324114553936,1.2024787585004986,-0.06663201419994545,39.93389774767203,1.4019559776649246,0.023991080666967216,nan,nan,nan,39.46601642334582,1.2834729947267756,-0.03171506888676301,40.013195320285845,1.3938885080741217,-0.047453016095335865,nan,nan,nan,39.83487294296875,1.361824670824969,-0.12860730859716488,40.015666615234906,1.3996850735947735,-0.00906790817466005,39.39932480598519,1.3503376278476582,-0.03653837052720611,39.6922973830613,1.3154052860821326,-0.044233148028521345,38.47143898091113,1.0406480434215108,0.016247247021598476,39.515494603753844,1.3259942102401119,-0.011196693237540745
7.975,47.59675840036332,0.7952982470814861,-0.1752858253921849,47.7266341011434,0.7716436350957178,-0.046519033444415214,46.8049021512904,0.8129331282392225,-0.21578515821499233,47.81700852173137,0.7374012651451429,-0.2288453022637729,48.01253053689718,0.7113731208612333,-0.11820583899735118,47.95765806035139,0.7215995437209534,-0.0381750132074882,48.10529922921685,0.6886057292034313,-0.18937605154737336,47.88048139610853,0.7645658443763835,-0.11499334437631761,47.53189686608504,0.7855375752189051,-0.2130162925948931,47.309806223487904,0.29702626046755104,-0.13945404028898167,47.786367604415055,0.7427855299259992,-0.1594849875788625,47.86571263473034,0.6862001782589916,-0.27226903626048343,nan,nan,nan,47.65139618694069,0.7503824410959827,-0.10029589142233654,47.477043604231355,0.7462653374353324,-0.1032581360152679,47.579072183633066,0.7463761037577255,-0.10897951266365108,48.16408256212856,0.7285184961985681,-0.1968955049318724,nan,nan,nan,46.00039570079178,0.18467900873771437,-0.12071378320103403,47.997774327982846,0.730368780648074,-0.16418642688439816,nan,nan,nan,47.8023075806639,0.7423811663067582,-0.16644028669536087,48.05812182303295,0.6968250546706266,-0.18325105734888425,47.625765536960536,0.7714638276318297,-0.07355942519212302,45.128946833659235,0.5911931934253052,0.044079275195270114,44.000984927187446,0.5345639290199741,-0.15722494601807338,47.386128130131866,0.6842603215879526,-0.14096241823238467
8.0,50.54478883242149,0.15884412222847327,-0.624331828247505,50.40681158829601,0.15316112530183684,-0.685252510995268,50.09416140724451,0.25165808870372297,-0.6919420222555333,50.49082917822609,0.13992583499640293,-0.5872909317537893,50.53599469005708,0.17873791718360066,-0.7066592211086372,50.46500878991546,0.15079081481362994,-0.6494151755036817,50.556488637511514,0.15314430091305728,-0.708488011370905,50.52458507517913,0.14849715462521118,-0.604871535989667,50.37787688529967,0.17299532605906903,-0.5324760667550441,46.938560974137495,0.38558483486144973,-0.604095806712412,50.39753916294084,0.1348814826959849,-0.633649093842679,50.4682372604315,0.20334908725930717,-0.631695440051333,nan,nan,nan,50.41135394198005,0.15284896434760764,-0.6433202136050825,50.45337732568406,0.1271565670254679,-0.6592168175619196,50.41045337501672,0.18988401291631818,-0.601711077481854,50.618665349566335,0.10883293499951593,-0.5949765176346815,nan,nan,nan,44.68525867437467,-1.2969230749026428,-0.4371391437706323,50.59464275122277,0.1421607238936764,-0.6039118191885352,nan,nan,nan,50.45275292688748,0.16010752185251484,-0.6053093701721136,50.66908872110464,0.1419294704415406,-0.6675558408081262,50.376221476756314,0.1428087254172655,-0.5945229181607476,49.24162705378142,0.4772056901136174,-0.6795796700846806,48.60939191694989,0.5308966406866309,-0.6038481514287882,49.927118086738474,0.13515122897535906,-0.6239677906297223
8.025,50.70974545163679,-0.3557152187575813,-0.013553878508809417,50.58011309790984,0.16469307281284368,-0.8891358443170798,50.44772899777593,-0.14506791106449413,-0.6091570540157543,50.6680108541306,-0.09881289313300057,-0.586044907327387,50.49992151713803,-0.035647975352268574,-0.5801486132538934,50.42919819942849,0.009963056696654527,-0.6331709568168132,50.4741363061905,-0.003948718039427196,-0.6071858792388113,50.57597696677472,0.07904449600653801,-0.7399206242731923,50.6469809512314,-0.14430961073705548,-0.16023285983645114,49.316616060209924,0.3824882992668128,-0.04132508039471062,50.392361441404326,0.16927297277683018,-0.9135683493360995,50.60096593964878,-0.3029148408614461,-0.448090283407697,nan,nan,nan,50.502762774023665,-0.05493928637926946,-0.5326176336779729,50.42342427197999,0.03679589043039505,-0.3283188939118828,50.60991029949196,-0.13271312866013166,-0.3724780100425666,50.21760849464859,-0.13745244120467748,-0.46461537305717365,nan,nan,nan,41.96132391927578,0.5870461969078012,-0.019010762951105292,50.398319910165064,-0.12637346373435804,-0.44882412043686026,nan,nan,nan,50.60333751788606,-0.3093449170316187,-0.40019849865999346,50.581276046712226,0.06237551185736015,-0.6292674163344999,50.179129188941644,-0.15120459274925763,-0.25588751992741376,50.485503496744315,0.08919212228510331,-0.4293893059223799,50.42113162804336,0.1189800886315357,-0.6198429653671496,50.07502101440834,-0.012982316957943982,-0.46617325352242167
8.05,50.58917705972981,0.01651447098270964,-0.21203020436325493,50.40305621329907,-0.001364450661219421,-0.17673195800717817,50.37624609862783,0.035776919990703045,-0.5854793830221974,50.40661015065825,-0.07925459979351321,-0.4004866446074528,50.46909412952574,0.044273723714553695,-0.6027897632484098,50.48721814965015,0.03785136411431352,-0.028428422794436747,50.370694899526534,-0.013924595118274721,-0.5892374365293419,50.406615461671414,-0.0389619669941044,-0.1117645801438257,50.44294041899583,0.0630246319168479,-0.18470505403781962,50.43549850333925,0.04459647982308441,-0.27775256330601494,50.54644451557724,-0.09094548507592937,-0.05684034168367068,50.37930481614478,0.02365268626830045,-0.46159420593470835,nan,nan,nan,50.493064630458974,-0.04954591759694793,-0.6480185668004173,50.57089256476098,0.09683625980850419,-0.34288309861365823,50.49204716585128,0.025386238244160468,-0.32156569315045336,50.573683974352356,0.006046323190313124,-0.45742199651414206,nan,nan,nan,44.2810558719566,-0.2118472533085842,-0.2072554822215788,50.556316663396885,0.011646674165580123,-0.49861441804241036,nan,nan,nan,50.49476282234527,-0.006690987083581405,-0.5025943583493709,50.50042027532182,-0.06046193105667799,-0.5541723369867733,50.521072126340385,0.0709963290422693,-0.30766109878986647,50.3739638319426,0.051166438331916364,-0.6141405857400842,50.52695618541734,-0.10930478115216376,-0.4324362669744833,50.20422332734306,-0.005849279489032182,-0.3728088895591978
8.075,50.366894044486955,-0.009798481829944809,-0.29856868919214385,50.3683662620183,-0.0032495185336080343,-0.3871837274421688,50.29225496371429,0.01295396225004487,-0.49427290035528015,50.39703656939544,0.015630570030209803,-0.29324665271602285,49.485264119930484,-0.047372380634874436,-0.6646595360990395,50.275460798241745,0.08108956013875743,-0.42340909075994876,50.40686853067921,-0.0333503952996117,-0.4117840738335818,50.08350754397708,0.01791886985724349,-0.3440210744600369,50.31345324560134,0.17240930368475332,-0.3251068563859242,50.02715932973867,0.16087571062231903,-0.25305296173570874,50.137542545001445,0.025676910275616686,-0.2979036206441823,50.362441435012194,-0.020562706891013763,-0.40309424368619035,nan,nan,nan,50.13634571753885,0.13089301786742452,-0.7557229243569871,50.24619301966858,0.042204500897485134,-0.3174208722723786,50.361261634508814,0.2801051992664114,-0.3845961800693004,50.325668645548895,-0.0031689952883866505,-0.46102476879608295,nan,nan,nan,44.49883723106339,0.3467768554725039,-0.39120563918298834,50.34742645178953,-0.015117822898429266,-0.5684879100177563,nan,nan,nan,50.33626545439403,-0.028244255986392092,-0.35926026992804744,50.47426825727607,-0.017543888873786637,-0.3809263868963623,50.342160340865334,0.05754145404791268,-0.29984668223703564,50.303933105560766,-0.07140265675358226,-0.07676780906410641,50.279339601399656,0.022285494614532574,-0.31585357642102513,50.00730212380048,0.04854566547980806,-0.38727897593705646
8.1,49.51476915550449,-0.4422733080820382,-0.2535137588365819,49.36795843783582,-0.5071855364672455,-0.07994915749964648,49.17289038046584,-0.4090151046994223,-0.33311934878837374,49.30445034038247,-0.37442355674327166,-0.3547539455448476,47.12120390132494,-0.427951273899576,-0.09801023937143932,49.22669989833979,-0.7391163306451787,-0.25745089238914254,49.10809649546518,-0.4177399465028727,-0.3121860738057095,49.31862746957049,-0.4338951985703464,-0.2569907649443322,49.398945646992615,-0.3966108736933086,-0.45640850868864535,49.28482195904551,-0.4181197013901453,-0.27295515769339607,49.27261748111511,-0.37248220187164915,-0.23585846076940997,49.19528336683441,-0.35786796364446755,-0.23064507984173377,nan,nan,nan,49.155794701877475,-0.3396098800430686,-0.3470923217234959,49.5804415549274,-0.4329906317841186,-0.42566077188127593,49.48680301171965,-0.3955305197887359,-0.26074478332433076,49.327540399805535,-0.31325614401718044,-0.3118928796168873,nan,nan,nan,45.72914799292282,-0.21335094199398963,-0.032951765826996285,49.42753839577392,-0.2640650966304143,-0.2916623991966197,nan,nan,nan,49.29942243967664,-0.3236193212637127,-0.19594862762944523,49.24003625170203,-0.43654651479665896,-0.3004290100720886,49.57738067054305,-0.3644131148081135,-0.4432110890354007,49.07717149569521,-0.3436230298368015,-0.35881880744412664,49.2639781199769,-0.3543651390919854,-0.35293059047757797,49.063113894239,-0.39469788392453486,-0.2810080188870218
8.125,44.79721940209334,-1.039393620802653,-0.33630225219294285,45.30931211289623,-0.6919582562043182,-0.37784517023530045,47.61824594738981,0.21467773014520714,-0.3036714267765322,47.19124455208262,0.23197877220519547,-0.43249994959903826,46.33842354621628,0.3699919795262167,-0.4044201354125911,40.19797669215166,-1.621192341473874,-0.45714780319302684,47.59377656447152,0.22692743762986417,-0.36385860505351075,47.59112626841448,0.14602947150723122,-0.3130890407710491,47.42281621792941,0.10223476905094708,-0.35146055027080053,45.10838499339127,-0.3059258282245772,-0.3449146199229104,46.938502735258155,-0.035183461633986675,-0.3228672520266586,47.65117412042326,0.22321762716482416,-0.3497318730113176,nan,nan,nan,47.23559675523603,0.06746457242986428,-0.35496862109031996,47.51940611846539,0.18927554037115776,-0.3710260221274278,47.52881609848351,0.10286914080132253,-0.3976416806399633,46.41242738743385,-0.19502382689277187,-0.3165560185279542,nan,nan,nan,44.75603289109528,0.02148658075719595,-0.2584365541499058,47.23082033971855,0.0994898424482315,-0.3288210196427092,nan,nan,nan,46.07129759586744,-0.2613813645515594,-0.3843167558041408,44.47759146212043,-1.1476772599810152,-0.2304525609479857,46.58693958990362,-0.14905732742261074,-0.4205854811801236,46.011578211380986,-0.15041006930073814,-0.3805878425112778,46.004139563068854,-0.572734462560055,-0.4083727876432209,46.24316735502139,-0.18149105891351744,-0.35693800098829165
8.15,32.503455425108434,-1.7470927826409597,-0.13910350361975257,44.49406231206815,0.3765005240702701,-0.3135601076525155,49.583302971384285,0.19585141508535153,-0.31325541819732294,49.2909941004399,0.332555728957962,-0.34715421570160515,49.156984940094084,0.26221342003874876,-0.38547128940173175,20.922939662640754,-1.7446322896986712,-0.10936264007309286,49.693428610021456,0.21338722383641218,-0.3067371334681916,49.52882484233599,0.2568626434577046,-0.47780292069944397,49.43669319247503,0.28105921605004314,-0.2880366902874809,45.61709354190522,0.3675012903346555,-0.10189177430492116,48.58576777069295,0.35827917838286294,-0.2243359297383603,49.65406783830379,0.1923718390318701,-0.37746266228535985,nan,nan,nan,49.26383892151187,0.3330559042138609,-0.43710989178521814,49.63532821507416,0.31885527028095945,-0.34299309126844096,49.478300968756464,0.3088123551992921,-0.23957815352325212,48.03555679740049,0.502583823489296,-0.25243508584482327,nan,nan,nan,45.003537548040356,0.1316671437473217,-0.29109268279961337,49.44922036650493,0.2553563194415245,-0.36107763874400367,nan,nan,nan,46.91804581639058,0.31293533177053257,-0.12639153089497018,32.813192608942785,-1.7607676635777652,-0.2086057051888001,42.33817435452233,-0.58773336095072,-0.20956295753705728,47.7116884116358,0.4947651073269754,-0.2946761355150245,45.333342953144545,0.31499216901945293,-0.0968810911630412,45.41077574649542,-0.0013313127449139058,-0.27150340216060975
8.175,7.719752285436688,1.5426945082756942,-0.06975914220939278,48.12369167288155,0.3857488233802151,-0.09467558829117112,50.38044669913947,-0.03712439168073513,-0.29819357384490164,50.286154026248916,-0.04469293008850013,-0.24085969266039564,49.94584153496406,0.005237263000808349,-0.27934413448281825,14.495950211074787,-0.09527848516187945,-0.07423860995683441,50.35075240542381,-0.12012266362389261,-0.33313422623351474,50.17564657469743,-0.051467812975023945,-0.5119676163708253,46.01558247650578,-1.201192593730384,-0.11081545720067854,48.49387278536504,0.4049093606166778,-0.2821049319368656,50.04704419823943,0.13400458660344594,-0.17487038921415676,50.2532060964569,0.064494489664833,-0.2465941449026421,nan,nan,nan,50.381550491649385,-0.09780546547167115,-0.46937575514799634,50.1481270304936,-0.14476075701637478,-0.4129697779775886,50.34388805992518,-0.016430675576014703,-0.14282231066466317,50.084674833620696,0.1682933481845261,-0.285595139416265,nan,nan,nan,45.71728858512036,-0.02569501242428747,-0.4216069779832142,50.12509593517774,0.1743076477370829,-0.4048822609491416,nan,nan,nan,49.543763139590745,0.12063007984363336,-0.22973030436816097,8.076418052424168,1.3976647534080486,-0.008246101467625819,44.152937666234166,0.6299980931029937,-0.23627755553239202,49.7200736657882,0.19369284941461723,-0.2804856841271203,48.368188341985224,0.33804125675189156,-0.25732321074295517,44.04130203341058,0.16196288140155238,-0.2550379385078835
8.2,30.15039357472326,1.3041518802533718,-0.4383385136285981,49.82433028703783,0.12879840255132924,-0.7927834000143661,50.22609249779015,0.007311777551393941,-0.8162509384675835,50.17145048594416,0.01616755914362006,-0.7300603911145115,50.04612614264908,0.03234735073442078,-0.795754685863463,31.71240902694928,1.4292267740864146,-0.4162474214824645,50.23648970769473,-0.0012288069629647503,-0.7999742309504725,50.22842199379421,-0.028896798439703258,-0.7320376825396766,25.059419020695632,-3.067243179364531,-0.29734203593755243,49.959711747298115,0.08830121537023611,-0.7953954827498496,50.18829169760237,-0.03364204854422549,-0.7300766571940842,50.078663337662356,-0.032966357358402705,-0.8734222130247344,nan,nan,nan,50.256486497349364,-0.0674332986032012,-0.8125964317771115,50.18469415479529,0.00429231355561175,-0.565713472869384,50.187950277213304,0.01569123097999265,-0.6976695883088007,50.24240262798719,-0.02912348601574334,-0.7329839365402722,nan,nan,nan,45.85861384012409,0.0374654687133246,-0.6488892733757574,50.23524957010731,-0.018474387229687743,-0.7698587083558115,nan,nan,nan,50.25567638185067,-0.01655232638752843,-0.8552964913661785,31.351380539973505,1.4079170220019115,-0.15553073484083418,48.32581035013022,0.37538288357969085,-0.5577659909927198,50.19963701076998,-0.04502190215509949,-0.7521850676605971,49.98665845309607,0.11588715889833534,-0.8666916495537161,46.30288518361904,0.07053732375472026,-0.6796897825481975
8.225,42.21691094489135,1.1593704123628823,-0.5755934692076172,50.038925110638665,-0.09720834956881963,-0.8573868129411581,49.87780871572924,-0.08306323221464212,-0.7733750392936853,50.00443568379312,-0.02821761522596082,-0.7491449401801761,50.05291590104758,-0.02992345905754404,-0.7800189858055813,42.69611919329083,1.2289256541520643,-0.417176273964338,50.09212412542249,0.06385194234563182,-0.9471189674129086,50.034541457162106,0.0004754351287615602,-1.0031488925639627,23.514742671938762,1.2955145825544125,-0.16265834878054933,49.91327354692623,-0.0434830975453101,-0.9286643058823894,49.88140546418086,0.019357088296196687,-0.6738517061179684,50.14437647496296,0.013504157232465508,-0.763862294427186,nan,nan,nan,50.008648032997215,0.014864287647381166,-0.935613982280989,50.11449719902523,0.056453797354579616,-0.8528535607739326,50.0998033020687,0.032553480181011035,-0.6584650603322212,50.28627201206126,-0.02742549474639404,-0.6753500034592379,nan,nan,nan,45.849696378310206,0.02720443621742924,-0.6733259521207255,50.1772426801303,0.021203965367847813,-0.9115046286911773,nan,nan,nan,49.979503019554336,0.015596329049119617,-0.7615232285017608,42.22493537910592,1.1993573268492161,-0.7359719038097998,49.92318864322537,0.09262956388036048,-0.797000464590704,49.98507151010466,-0.044179742682186496,-0.6317618496961876,50.04801969967472,-0.11711967813576396,-0.8078061759295914,47.70280248461923,0.20740181693229295,-0.7423120368158195
8.25,48.69904404512486,0.4581467358447356,-0.6325203783995572,50.22769587030212,0.027035289107297383,-0.8182917922984544,48.59640515541289,-0.08316081535884104,-0.7630172690111434,50.240580718230554,-0.008930700180514593,-0.814780946999986,50.23312376217228,-0.018935310288909393,-0.8033411486083891,49.11624930313032,0.4566234581543043,-0.7471655651048108,50.28894501474725,-0.0570153866046718,-0.7114318855568708,50.28851846525688,0.0056744125662700415,-0.8680337675409547,32.06750367440621,0.061486405497934306,-0.3311181512837776,50.277723831703085,0.0046973810278678335,-0.844086343546367,50.310906852323455,-0.06518706682641397,-0.8387545931698689,50.223848598882775,-0.04889559829104462,-0.7240285289895323,nan,nan,nan,50.31552667022917,-0.013126734511629962,-0.873382492507292,50.27225039451458,-0.011906679645998296,-0.7088401271382984,50.320851067008775,-0.08867564361370454,-0.8596884962436663,50.20887531569267,-0.023296554754447557,-0.8110311618759101,nan,nan,nan,46.42299083256126,0.09854077088733869,-0.6650080029460571,50.293145584282584,-0.020277670690122,-0.7678883288510153,nan,nan,nan,50.23366922876965,-0.011262592130993919,-0.7688387833591848,48.67071312308893,0.4717726594244247,-0.7982380559941009,50.21708621973628,-0.050320507231810065,-0.7415804461493234,50.322986938559254,-0.22793527023600813,-0.8668620020220973,50.26544419351674,0.012413941616105977,-0.7919229891562647,49.04843847215881,0.037715848859181264,-0.7630370111631706
8.275,50.25323942238272,-0.041276355775450274,-1.0167155087666697,50.03059548811708,-0.10429007965403986,-0.8683245438185481,49.01077550932025,-0.03864983271157773,-0.8386849773861279,50.04254077725985,-0.134682302299371,-0.9823133938770021,47.33716975676949,-0.9852795397884616,-0.8424179213972064,50.38515824664114,-0.014694142280994317,-0.8299694443316236,49.89780213274239,-0.15758162220795907,-0.9227727957360562,49.99117873913007,-0.10943151426130071,-0.8988288801032698,31.984411429424014,-0.3572773269247076,-0.3717356990795068,50.022400172163685,-0.119337155471677,-0.8168706868129393,49.92788029218454,-0.10852180530222463,-0.8723976034831252,49.93990477426626,-0.14408188043481598,-0.9137506352748891,nan,nan,nan,49.96008399910488,-0.14773600509251256,-0.8037429031126038,49.90296755348472,-0.16650875727426478,-0.9524601904950505,50.02661940504208,-0.10388840947382835,-0.8630595739130634,49.94751804750538,-0.236827898268557,-0.8547076675800589,nan,nan,nan,46.70289124565521,-0.06821239229116549,-0.8203979319724196,50.03909112051343,-0.15504393849374037,-0.9177406383682538,nan,nan,nan,49.94999284068019,-0.1625527564251001,-0.948567979664967,50.25896785940941,-0.046394021917904774,-0.8828800440784084,49.94037375907959,-0.13986733469963358,-0.9421991163935858,45.47943462276912,-1.330880918534044,-0.8907030351742126,50.018172168866975,-0.09827933360010495,-0.8371487877401322,48.741268233152724,-0.21614327492101895,-0.864712606893901
8.3,47.83831338337522,-0.48330929874318035,-0.6842080987918221,47.25575752811249,-0.6391315900899237,-0.6796297000518006,47.21454755149713,-0.28982063039820954,-0.7294167910972604,47.65905065755256,-0.20582099774812557,-0.6518016563856898,37.34873481572112,-1.6271462268519437,-0.4463852417794141,48.370451550731,-0.21852472570248252,-0.6246197092928233,47.49148060862358,-0.20470233592590836,-0.7901397400505651,47.57335526521147,-0.27054913180162843,-0.580115950378509,28.7035966034101,-0.8733516132431531,-0.28300410844343404,42.55069284123604,-2.0865146040160165,-0.6382431047365171,47.73687817355753,-0.28883094928402536,-0.7576158753883965,47.6760946221946,-0.2444853292724469,-0.6936910247290757,nan,nan,nan,47.66851506585436,-0.28635065556561745,-0.7104142913454595,47.454922883485644,-0.20289691244500133,-0.7583919854270121,47.268515917770046,-0.8327678210999946,-0.7240687296693628,42.082093941672696,-1.308751567434106,-0.44654893836616777,nan,nan,nan,45.25457170558299,-0.17257510825321576,-0.6025081647748285,47.78331634476848,-0.34500034517919587,-0.6300787151318527,nan,nan,nan,47.52931420156248,-0.2283571083101919,-0.6390163762971913,48.01750510006624,-0.6791157168690793,-0.7115186182977244,46.967088077991185,-0.7515277886181553,-0.6678100930464748,40.24565280272681,-0.391041566500482,-0.4262624782089151,47.79258638897968,-0.3439962241345373,-0.8049430746876467,45.45578417529059,-0.5641116629342009,-0.6382796724512149
8.325,44.86812229788087,-1.4143725755979675,-0.8604134902753705,43.05779623022211,0.038038474980649564,-0.8139593427606286,45.152578060663565,-0.2763397191405312,-0.6975085274848679,48.42530264122294,0.3734185973373813,-0.9012191775047351,12.121155018280874,-1.22609765401295,-0.17589026489063206,42.74561931707224,-2.4427220706068264,-1.0311213559516086,48.44713362236625,0.33098501786220536,-0.8945898914164386,48.19792272451356,0.4619568937288919,-1.0714445353052613,25.211049749378958,0.4671891796134113,0.019185844877415117,26.50789082105681,-1.49166403155417,-0.040685118345893355,48.223711734498806,0.4393198200546383,-0.7727337258176437,48.462130194004374,0.47727899984660704,-1.0641964156621502,nan,nan,nan,46.98378326688216,-0.8819163879867299,-1.0390464844354825,48.48115482141554,0.29281847503061736,-0.8256436390049964,35.174454829735325,-1.8410920511981401,-0.41815678719692284,31.693730454811586,-0.9523437361648888,0.01995189188081717,nan,nan,nan,42.64610616169525,-1.7850476247709357,-0.7695810912651564,47.8545597617572,0.5835205493677574,-1.1430413810753823,nan,nan,nan,48.37350732754716,0.5435391297635537,-0.9800114447362653,39.42534550404188,-1.4275888554737397,-0.28415481650927793,40.21972781741313,-0.5745047210357537,-0.6087811590029106,36.96153687483885,-0.5315724431753136,-1.0368959458409523,48.25484703511024,0.4475473941723818,-0.8362169512133183,41.19518114201781,-0.4517238843026023,-0.7054849482146809
8.35,41.37918331859214,0.5264750744210756,-0.4527622706725754,46.24947923548069,0.6394693358822755,-0.7483392421131748,42.83487420574197,-0.06534351542381212,-0.6136851237349998,49.63799645945216,-0.06829087988779894,-0.4582645376324136,16.61834423865407,0.6339598923335863,-0.024661146475762688,19.776492645243735,-1.8530888792330416,-0.04157147145821387,49.98608782767485,0.12980012247021327,-0.8836498651526808,47.58559262191036,-0.49675238995476334,-0.7607521492030015,31.320327122958506,0.6028456576850638,-0.16094883470443316,3.736646435149984,-0.7236954482449129,-0.015837979280368387,49.752405940849265,0.22354511934413557,-0.8648066682100054,49.895403769695676,0.0571557026879221,-0.6340416109832208,nan,nan,nan,42.22121696656884,0.1340454432801383,-0.5098776773387964,49.87461214532074,-0.004796070203761497,-0.5398556382687936,4.8623465656122855,-0.9264117432471897,-0.05884733541397939,22.377902672902668,-2.017700886680747,-0.18968397397540376,nan,nan,nan,19.726421469896692,-1.8841592390527282,-0.10203215512272407,38.98078525174209,-1.1615872205668796,-0.4779622436170889,nan,nan,nan,49.71023596096578,0.22036233420438206,-0.7175631373076455,20.676664756476814,-1.9299401804094645,-0.1944937721228568,41.56725846042337,0.7141268193675558,-0.5478706416420087,41.30702535613243,0.9847029882257939,-0.5209618228684118,50.02210522153785,-0.009102655428304393,-1.098705520871487,36.09127863691229,-0.27279915732309834,-0.46161629644217583
8.375,46.710659247535744,0.6104023212419061,-0.5157508705555609,49.18920063550296,0.24580088021996388,-0.7708262379607398,46.48799448729642,0.6110923284256663,-0.46115171132491006,50.13670749482809,0.017064931061793305,-0.6435606909969273,28.08629771855535,1.3679724911084288,-0.21024879256151546,22.646966979357554,1.3060451576986245,-0.06796651177435581,50.265351539012485,-0.013119163911842008,-0.5840615240061647,47.599120081704584,0.3019105863572178,-0.5250363949489903,35.66957783900755,0.4187551110350943,-0.4157294506605244,27.916357091585024,1.282926652143438,-0.15993138954757155,48.125160519348206,-2.0446915629387785,-0.5508411939992245,46.493425685453786,-2.7705845324491616,-0.6092260439480965,nan,nan,nan,46.84283252978553,0.5813382862568641,-0.5246167185661085,50.222074004434056,0.0323366561139931,-0.6684805422579998,15.382058100390376,-1.262526518402317,-0.07314310349891211,23.209558024712155,1.3267998062763071,-0.09356681381656326,nan,nan,nan,23.3833829382315,1.27754371800091,-0.1829213809536091,40.563503517733636,1.1518942253008926,-0.3337874119176538,nan,nan,nan,50.13968072058659,0.010356663490287531,-0.7640677845810068,22.842022122356685,1.1752218248872632,-0.17317468698477503,46.82330121422681,0.6154343519640585,-0.6155898790345075,46.17549315950863,0.5313534233894559,-0.5864031778530303,50.073283096050694,0.0027396849958166436,-0.705275774949392,39.78191342379149,0.29461162270721225,-0.4450155689868757
8.4,49.41858680784226,0.11645387224366144,-0.497007040260398,50.311202694749895,-0.029367288600170627,-1.0541880478296455,49.337907552729156,0.1992647186216453,-1.259404852396436,50.20901185053624,-0.13826797026323318,-0.6155489795819719,40.284478832011594,1.0977111955460672,-0.522052383049607,37.30977837261344,1.2178853339001459,-0.3692090354071945,50.149240772950925,-0.07979987011128803,-0.7286112433623384,49.72265906389888,0.056217607147811766,-0.6834284314026173,39.1336658104468,0.5387742502391322,-0.6851855724959236,40.45606362724923,1.1223507279932752,-0.5384312192914454,35.51016122709496,-0.05244186093574954,-0.47889422878806465,37.52878933826143,0.39597121900294596,-0.36388349848376866,nan,nan,nan,49.470014182278,0.1906675711677795,-0.6743111974503958,50.215661809064294,-0.1303706416789603,-0.5521249912113078,30.28411453472903,0.9762920757571201,-0.6622136884520196,36.9914391474898,1.2237072946800442,-0.3557288268704798,nan,nan,nan,37.083399691845706,1.2308933218856422,-0.54302900263292,47.05098860168224,0.5799189248308183,-0.5018848871078423,nan,nan,nan,50.206375589907495,-0.016392732394737097,-0.9975522755267014,29.430651644384717,0.2527152915481052,-0.3735093646116799,49.61412298579955,0.23105440631075758,-0.9743091084474494,48.96826312034735,0.36249665315099777,-1.3718198199648663,50.27287273562323,0.2545269227666406,-0.9233169245440075,43.86780217363201,0.41740265316558495,-0.6837236790943078
8.425,49.68081944545204,0.034732378134948644,-0.4567676106148741,50.05727974676699,-0.02462031845783704,-0.38608377203851696,47.24540634316284,-0.12172324397240503,-0.23079786206152522,50.10065256436058,-0.05247880611249424,-0.43936432551418186,46.11306404230877,0.37174951814451923,-0.44419319747881386,45.911521772668806,0.7401973599268098,-0.4431808245757938,47.24983645679152,-0.903911998870023,-0.44947210282415007,50.19817791296595,-0.07909101249135755,-0.5573307034231619,41.932214555099364,0.04998372338003815,0.041081956158099536,47.16777090262752,0.6128289903925749,-0.4176370414188727,42.34965379236091,0.8774893718143397,-0.3572459532322204,44.16822906502322,0.8111871764996598,-0.38339813965120695,nan,nan,nan,49.994038212875104,-0.11128032974457622,-0.37138753101098954,50.03354234216976,-0.0803050882815319,-0.4651513015290776,36.920727584946704,1.1018380141601094,-0.33817963773016024,45.74493215096822,0.8804381517232396,-0.39125583153864246,nan,nan,nan,45.68319487507642,0.788866741900564,-0.511250870500237,49.44786315383355,0.18971418754130928,-0.3633289784634029,nan,nan,nan,50.04784330826728,-0.04158357868368584,-0.439971628530095,36.64488086952186,1.183128255431201,-0.2105595737115093,50.098144889516036,-0.029255713619501612,-0.40322697159291043,49.76450561108029,0.00986267215994904,-0.49832050249728876,50.11674377596951,-0.023174595701010187,-0.42139706630471185,46.811784494513624,0.2688952980554278,-0.3886269334819236
8.45,49.95185281044132,-0.06965600756399275,-0.9121526368020951,50.06709237459049,0.028286430585009306,-0.4939826267620888,49.10128625435208,0.15473684212714642,-0.8081363543300034,49.90461226481463,0.05431638048435331,-0.7394967229026094,48.08306500547594,-0.0766916904255213,-0.3301435357732971,49.29583734359424,0.30219309519383075,-0.33013117873918735,44.53803696363758,0.49782117668260667,-0.8693844963713733,49.95988430283198,-0.09447113651212716,-0.9958641839348108,43.52939055414546,0.022739139537929415,-0.18410559624117512,49.947420369965464,0.17070026845185035,-0.6001315373982358,47.51181270814557,0.5566912306911118,-0.30321029457446863,48.28289272325859,0.3696174865176001,-0.5021685277120809,nan,nan,nan,49.88454189451008,-0.09977711468512708,-0.9872019734500272,49.949260157485405,0.1258781552458858,-0.7626322135237058,45.16067042693499,0.7352947863018429,-0.4488275580031439,49.7415510599593,0.15513756010593,-0.42903691346323003,nan,nan,nan,49.40866315507753,0.2606440882361092,-0.5323760617694222,49.89429691379586,0.005957976009214272,-0.42860481518687976,nan,nan,nan,49.912503979514575,-0.05325486279897747,-0.6262573373394464,45.32622622387061,0.8120470720502073,-0.3962923000416378,49.82165654918103,0.03321750950070874,-0.39197436368932453,50.02164316246887,-0.2177255745755618,-0.24775776382924172,49.873368135655376,0.010686714416524142,-0.3381629932217278,48.659459362335085,0.160190848938111,-0.5503492167417049
8.475,50.13658280836597,-0.06697592180520329,-0.43901262313051553,50.04941907186675,0.01594736269708373,-0.5796095261851701,49.887803432006905,-0.024342412478156605,-0.27001308200453455,50.07620295789875,-0.015696803278557596,-0.35589053299963325,49.23817157463335,0.24863838984731051,-0.1228197344414837,50.05690822430856,0.01938543401320692,-0.5602706526839296,47.87960620172514,0.34974410671072464,-0.09504333348444685,50.036046965372044,-0.06542849622207637,-0.4386668965171945,44.189850929822,0.16685844494911994,-0.2608340113047789,50.008595488548615,-0.09990231335831176,-0.43086306945550906,49.597669955040494,-0.012014707037851152,-0.3972369742575652,49.864727945893854,0.06423666073935323,-0.42811579381562653,nan,nan,nan,50.034625815721434,-0.037223234366043585,-0.45027469581010715,50.10697720783831,0.001483882055697439,-0.3763310344399997,49.26016292231353,-0.14327298173521522,-0.7003543467844371,50.0601070328529,-0.046220117950086015,-0.23249352291791323,nan,nan,nan,49.998486900208846,-0.05234876869929697,-0.3273608974947233,49.9940807834948,-0.04712048474195465,-0.4112982022933692,nan,nan,nan,50.00465945551307,-0.062294069881062175,-0.3104807808159841,49.26174479268987,0.34728994370299787,-0.3013280031819251,50.171092447073875,-0.010366586096826651,-0.4610768573610242,49.94827613246021,-0.029971934365714464,-0.13056964776259206,50.03379136874598,-0.029534504452457814,-0.4984857913644286,49.560677844104156,0.02047264731507305,-0.37297521784812565
8.5,49.858220708368066,-0.07487866846951602,-0.5191939955627742,50.02219324553171,-0.09019398067185241,-0.3951034456597645,49.95569378410526,-0.02455558697203726,-0.42824194606420807,49.99641414640814,-0.11613607135769445,-0.44759327679035976,49.9287128533317,-0.13252832574093257,-0.3847344458001844,50.01207747395454,-0.13333461441404332,-0.3727592412484651,48.127316810816865,-0.5479706884844225,-0.3023147592577934,49.901012555347826,-0.07329696552748827,-0.46290454504366024,45.51816857735817,-0.011492181586453154,-0.29152771991221194,45.86291142295802,-0.6432506486819584,-0.26414627655753387,49.03099879596101,-0.29843070187384285,-0.572669033086974,49.95845976331972,-0.12737029680729361,-0.5492663346113287,nan,nan,nan,49.88066437637349,-0.07762741850352238,-0.49331973976779875,49.89701483841713,-0.08406771005725854,-0.44082323061459744,47.300668895349354,-0.02363354989197292,-0.2549654601164142,49.91269486587714,-0.18221037328971348,-0.38935434621984505,nan,nan,nan,49.78682859738349,-0.0889552255022979,-0.5233428402578173,50.05837617095317,-0.09955630813085176,-0.5323298459878538,nan,nan,nan,49.908074844581854,-0.0695272581587422,-0.4073681360715275,49.917038624951765,-0.10886922636538202,-0.47531372665098415,50.02672443146943,-0.08661742081504584,-0.4264729262688447,49.81923288263769,-0.1580685674695718,-0.36286125779243505,50.027224025881075,-0.07865924489555194,-0.45840101256523164,49.33507489962332,-0.1448361318985846,-0.4241307626916786
8.525,50.09989709334346,0.02761366566185089,-0.509786657137187,50.13241409849454,0.04763020278568045,-0.5501663545423843,50.226899669607164,-0.001474847726941314,-0.6029102438394693,50.114158800784615,0.05019524293318084,-0.46071030062456175,50.13336077957944,0.04436197851275675,-0.5238131975445863,50.07797718832684,0.08514671949245584,-0.5526219146584188,48.04904436781853,0.3636058863917741,-0.38951626936898504,50.149028856284744,0.031300939465232325,-0.47797438661875646,46.50363660527171,0.06969036283350534,-0.4809734344509734,46.36748749937121,0.4437488925835714,-0.44421939969930946,49.593500778248995,0.1702992948325066,-0.5002676051717333,50.053982559258955,0.06443968388273376,-0.5609507427879669,nan,nan,nan,50.21160655052179,0.017892510428526714,-0.5191690384826033,50.054860596765735,0.007053548969379403,-0.3946604775777324,49.229328831791385,0.33430663455723914,-0.576629119453861,50.183119026304084,0.02045776632470761,-0.4748815387182971,nan,nan,nan,50.133371771065725,0.017903561227360087,-0.48516198082493756,50.14882443558605,0.09091007049477681,-0.5472808557844481,nan,nan,nan,50.13009290218029,0.04114364410302353,-0.5109000447664297,49.969719309800006,0.021164051352015323,-0.5651134228538203,50.105618047082835,0.10710642748581475,-0.6912493202610932,50.20514253044977,-0.06172495971449862,-0.5158546200765172,50.032538089033046,0.05356647864200215,-0.7018494149942264,49.64807001682483,0.08897120676168062,-0.5233330582712303
8.55,49.85775168887024,0.03100090086325486,-0.4730401864851741,49.88483538524533,0.038827234622824044,-0.5490288003024533,49.89490467649945,0.004749169016040281,-0.34940348417188594,49.86873153962727,0.054925739728025405,-0.5318491909293293,44.47889754255452,-0.6409915413356125,-0.4951435194061798,49.98196064240566,0.07111727900801218,-0.4160645525980105,49.659504265982285,0.16014677879745623,-0.621990674274303,49.85372042244087,0.002714470987290116,-0.5913752785439835,46.59044287686623,0.16422165970369387,-0.5572492859608642,47.98230404656332,0.346495798836727,-0.5440766297297587,49.90382803503089,0.052542471657967486,-0.4542611954095455,49.850885352976434,0.0641000820560731,-0.5659037529185204,nan,nan,nan,49.934904421100676,-0.004269633540636624,-0.4502542393395026,49.863997183573815,0.057522696580181845,-0.6182182738444411,49.7990658736297,0.0754891514320705,-0.557260977891091,50.06438437297434,0.015060653440970715,-0.5832850811764465,nan,nan,nan,49.88769597669594,0.02206612660206247,-0.4847418820869065,49.888288715941044,0.021894026882767946,-0.6608034066108661,nan,nan,nan,49.918971892696796,0.037984319556682127,-0.4415692453980234,49.25343305202667,-0.02298331678172876,-0.37413507749882446,49.180092412320874,0.01787628413635707,-0.422253553281359,49.81688478694306,0.0613420373723888,-0.627147392758777,39.35243395319691,-0.7578463619861431,-0.20286976552554659,48.90295300505054,-0.00547886836362065,-0.5031271933105126
8.575,49.809289729547594,0.04477375496922916,-0.3982382792085502,49.85669124064834,0.009024262330490099,-0.5404152450403397,49.826339552275854,0.04903466553013422,-0.2993190638128194,49.817892354045824,0.014142520407422424,-0.38341762707540383,45.250807422646844,0.693579196189369,-0.31774267562268077,49.912335460427826,0.08137952448860694,-0.48169735858175433,49.959843929704526,0.05551964155823451,-0.40768844756802775,49.78439040669872,0.09304750841408697,-0.45928597539795846,47.65946175450391,0.12527697245766736,-0.4218193387732738,49.48540174225007,0.20105569411252552,-0.47157461271093143,49.82942785455561,0.07960820899212334,-0.34014631061854395,49.87433177636921,0.005487746950655029,-0.4802064168230229,nan,nan,nan,49.77855184835222,0.1037652155456572,-0.4008991841664886,49.87641085380472,0.028423828733857678,-0.4518732348475943,49.752522548610195,0.05963228431435349,-0.47314342946322424,49.92328598798359,-0.03846282114344643,-0.45770475984127773,nan,nan,nan,49.9629599663049,0.04343971691345103,-0.41470232833563975,49.97851984126212,-0.013546878839421869,-0.4669742181731478,nan,nan,nan,49.8432571470955,0.04944858858130158,-0.3560795025043251,49.61569457291417,0.11631217732734235,-0.3747764871325429,49.8826889012187,0.14279532003211604,-0.3754816187106243,49.79080313858489,0.12087423340732883,-0.426975617077818,42.041620368704315,1.116510134056884,-0.2450519977167836,49.19619688689172,0.13830963023173776,-0.4106614664870772
8.6,49.873631561293365,-0.022462918938521953,-0.556686350410337,49.981092640603315,-0.004322110062776441,-0.44055879831037137,49.92833125294841,-0.027919570647226805,-0.519242614262087,49.93334352883208,0.008486626295409055,-0.4501985315783035,48.78196841223398,0.2677409444938021,-0.5066273877411573,49.905128598464366,-0.02253935731732669,-0.42446330456122927,49.94129294474443,0.005224373420840845,-0.4630121787452117,49.87071626571711,-0.03480527958974225,-0.47010781175404753,47.79618073160204,-0.045483215092380125,-0.4645461426356846,50.000269116808575,-0.07339505311279804,-0.4493944912346414,49.932121668192615,-0.054135718317031636,-0.48356614103205675,49.88341590643429,0.0021486831059990136,-0.4455361273091826,nan,nan,nan,49.87396156230015,-0.034437989661082635,-0.5635082331860453,49.948650798709245,-0.03547398326090583,-0.451902900353226,49.949855636236826,-0.028163950130158294,-0.4554953911034347,50.54354384430793,-0.1436828219212697,-0.29696426906377826,nan,nan,nan,49.918795560758646,-0.0023689925989359498,-0.4909320608636475,49.87819603638971,-0.021183674867760766,-0.4472426326676288,nan,nan,nan,49.859479074625746,-0.07487826113802551,-0.4545272102473151,49.92826219507376,-0.03676084282223169,-0.5104419826864167,49.898016046271955,-0.00531409246505523,-0.5169714312160183,49.869796748823354,-0.03168989551206079,-0.2924269102026503,47.60538550093943,0.5151194363605548,-0.4359492708500986,49.70006241879614,0.0043348841835354575,-0.46044792052237266
8.625,49.98012939575083,0.06937067214593547,-0.6213716115899989,49.98558396796279,0.06831588535429686,-0.5153969111652432,49.98752242676606,0.06863564861590886,-0.6716408719358872,50.02046572790221,0.04391716200490349,-0.622339990017613,49.876573907605625,0.06764619529093242,-0.6666307183822141,49.99915185713358,0.06218563914996005,-0.5117990885833343,50.092971911269366,0.09589108581431556,-0.4954693288542499,49.96843443321525,0.07141949855392007,-0.7366714849846483,47.84957325210097,0.08158310729829912,-0.4705123601314725,49.93217674689272,0.07426335593452528,-0.4913992073663769,44.20961378646305,-1.230888187543197,-0.631145942153285,50.02359117044674,0.07874080077363449,-0.5446785781482242,nan,nan,nan,49.97829979022869,0.06965353900254548,-0.7897414507888625,49.888155373474824,0.06279524746687812,-0.4932180792069417,49.955037130512245,0.07985489653909528,-0.4712445112261016,49.8878159510962,0.08297093117899307,-0.5832636507160355,nan,nan,nan,50.05661718659274,0.09225159239555725,-0.465795250717677,50.005383915650405,0.05389126639274521,-0.5577012548159297,nan,nan,nan,49.994177275064665,0.06696855773059744,-0.5979861317241999,50.020806129859835,0.046151468164809306,-0.5728004548620738,50.03940152634779,0.09287829724014508,-0.5228806604657411,50.1878675033484,0.053594131269797285,-0.5611548096754697,49.68487592114889,0.17788770533737153,-0.6136283882387726,49.635835925514506,0.018694717222259558,-0.574281336336972
8.65,49.9915463346991,0.08488417125760557,-0.5527717742552246,49.91194277789495,0.06672011684116468,-0.45417866300739546,49.963127265585115,0.12992348802559975,-0.6329458073257216,49.9518860890519,0.07413372255277946,-0.5078377852996876,49.906656309767904,0.12263610210736797,-0.6031575904040345,49.95003458982126,0.060084261033619774,-0.5345846346398198,50.08194060805882,0.13304555563523546,-0.43040556906912475,50.07661110668704,0.10986125879602321,-0.664953954357987,47.08670163172749,-0.13616669590537006,-0.534146435769669,49.912600576273796,0.06115123205504186,-0.34679442499399166,41.54758990504152,0.6964217605593879,-0.2876511237128086,49.87792911284263,0.03346470666310099,-0.44769190516798757,nan,nan,nan,49.991758404794986,0.10435718882613887,-0.6067387219613877,49.95615306014143,0.09564014730151635,-0.5021990078537385,49.87828679276334,0.03457552917455363,-0.35142683874970393,49.96582547020956,0.029841108445328432,-0.3534397423421435,nan,nan,nan,50.03254058090627,0.07155816324809686,-0.4924173274101409,49.9176995556462,0.05347294540533196,-0.42329942037667684,nan,nan,nan,49.93398985837353,0.08415689168332763,-0.6399701640486991,49.92364586029619,0.0860687139653881,-0.5460303905891717,50.01215587104579,0.10665580116338577,-0.426446541677325,50.020924909123146,0.1188106420636567,-0.4429597266381773,49.8883263349859,0.05795497448810763,-0.5360712232260394,49.46869013068425,0.09909790371245167,-0.49209212055985474
8.675,49.74168847826321,-0.03259290434056035,-0.38614334332361167,49.76074161858655,-0.022714668885391517,-0.5845173591484699,49.85397121438132,0.02709234909205236,-0.35955001323171526,49.81719241596915,0.0353329978670328,-0.4513363711005406,49.69165032614436,0.021947332568933803,-0.3452080690407205,49.76980917540213,0.036746289324842855,-0.5585926625384221,49.82372290572523,0.02603317641723193,-0.2933441539280454,49.75335028091954,0.028514349716841268,-0.32787227191410884,46.58113654374623,-0.023401340665358566,-0.36644842455514615,49.799597791674465,0.004565604176470867,-0.438141604325613,45.8143937707926,0.5545475696221174,-0.4433325325244789,49.740366507983566,0.016854449565533565,-0.5302760601047757,nan,nan,nan,49.78557027866686,0.016833073323364117,-0.28587522119471864,49.81555210814325,0.021593469261807798,-0.5261895699088499,49.667335346822604,-0.02049525725439845,-0.4205411946406539,49.71660759710571,0.05203543373608835,-0.3925591485102543,nan,nan,nan,49.77580922549027,0.05063873833082324,-0.3487201203876681,49.79826167405764,-0.010784984775755756,-0.5037083350791359,nan,nan,nan,49.71809503390561,0.028041913126125525,-0.42901278710299606,49.66477303376495,-0.0402660828940816,-0.4351409179975134,49.76881327079665,-0.01298621386558842,-0.379386142997673,49.76190249949447,-0.006284397059361204,-0.5192282418173078,49.7536817052868,0.07161572626674151,-0.439728088932247,49.45104446970102,0.03577680968067441,-0.42455881018715935
8.7,50.07672519561879,-0.0922012452767441,-0.5908019683118123,50.049922385155824,-0.029480062888665823,-0.5645285951907513,50.03516529031437,-0.041999876242685176,-0.5855434175726939,50.00625392192456,-0.08390568135595254,-0.47480374666496067,50.052719694003834,-0.0338385990675311,-0.6625370414017034,50.042442696326695,-0.035963115115486846,-0.5419076707206771,50.061903034804054,-0.1339255151745969,-0.5215285406443932,50.01804556187833,-0.08036613044190556,-0.5936015766989285,46.841166643900735,0.06464951118541076,-0.48939597018653225,50.00066829800145,-0.03525466893521781,-0.5110177469544904,49.09240637399818,0.14273625063828374,-0.44487283014064416,50.010464865769094,-0.048894839908504406,-0.5744404878717724,nan,nan,nan,49.988526277027184,-0.009891328633535687,-0.5810034466878684,50.06024025017393,-0.07397553549148889,-0.5552384804915113,50.078708625602076,0.0393995772437223,-0.431399475842024,49.95608448174634,0.0619184744771132,-0.6447314892448188,nan,nan,nan,50.071111086954986,-0.09690309453503296,-0.48948719783698746,50.06413086539602,0.0273894467193104,-0.5853304917270061,nan,nan,nan,50.056863573671656,-0.022867260513420064,-0.5629072638858431,49.89891745884434,0.05760962709774149,-0.5720309807297514,50.08816159403861,-0.10712964011765608,-0.5508739859482913,50.07104560087422,-0.09239262477973056,-0.29373241485110224,50.05199800667791,0.022775132981116518,-0.5255319859707142,49.85537703403056,-0.02619613904936766,-0.5368368176337078
8.725,49.9887951739654,0.012553342094054258,-0.5599747543502174,49.9341233052673,-0.012312153767108662,-0.6235676133679194,49.99057674593111,-0.004201913471189943,-0.6027608410007284,49.94815156629144,0.041201491998674636,-0.6804443143188796,48.9013168289651,0.020094441091397068,-0.4108702287532465,49.977444176270176,-0.007309993007359138,-0.5500190007617949,50.07900733057243,0.020536680831228143,-0.5807372994380003,49.93215036810453,0.0026770235954707757,-0.5926212705450666,47.67253977196994,0.1986588313480913,-0.5090735631197133,49.96335014973615,0.025757841977070584,-0.5684804156489462,49.883235996184446,0.09432257504005312,-0.6899159390406447,49.976826523732974,-0.00901576020217859,-0.643027550054945,nan,nan,nan,49.926341646341335,0.02563432111554542,-0.6265020466478365,49.987704968893226,0.019864971289867354,-0.6478624608918254,49.351787778862715,-0.43579142721026687,-0.5380361017933398,50.19086505741666,-0.0018061214287370501,-0.6464016282870022,nan,nan,nan,50.0052515045963,0.03038682187916572,-0.6356876096756522,49.95395408830609,-0.01978169326560488,-0.5935348412527084,nan,nan,nan,49.94255252271828,0.009899909629640276,-0.5884977936068182,49.93202343785569,-0.0052598936121465555,-0.5463160091040631,50.01464803652597,0.025749990519740917,-0.5312727604904407,50.04339328507362,-0.027894688600832766,-0.47042864267435386,49.88461895687092,-0.10029774660753188,-0.589648615773646,49.80350692262834,-0.004188397772302466,-0.5837252739390343
8.75,49.95367694778134,0.008216107870821089,-0.6545374721598008,49.99205722171505,-0.036090033945246416,-0.7968303720044883,49.95511199249662,0.013565830483372263,-0.7651886327286361,50.00635160496311,-0.01598903902076497,-0.5796414306757741,49.73447270041216,0.06115380217076269,-0.8503737646409242,50.074385392817085,-0.04567942855178736,-0.7889809261896131,49.96216422492732,-0.023843180123542834,-0.6386572999718557,49.990793039041115,0.007503031853907265,-0.7276364873283513,48.158380434618394,-0.01802261855761554,-0.712738816760818,50.07967643462913,0.006515783031311534,-0.7373846978538228,49.94450285725324,0.04177110469840112,-0.5580800763853582,49.99479484564801,-0.01641404762414074,-0.7699308437087039,nan,nan,nan,49.96869471048787,0.012040191975657845,-0.7841178611777415,49.996772895129965,-0.006506511178956689,-0.6113192409711494,48.68845487739581,0.23673636029886422,-0.5491306224618576,49.89039607231379,-0.051480074975417164,-0.6851811565575961,nan,nan,nan,49.86911824701937,0.0121179678875232,-0.5351723813599307,49.9100507376229,-0.03166193373870758,-0.7863127916404209,nan,nan,nan,49.981919348451825,0.03393528230964064,-0.6999195065077457,47.84671091154479,-1.547083483341282,-0.683023706065396,49.92443864425687,0.004322638351385161,-0.5833967710007056,49.899960010429865,0.02629727778761823,-0.7325445645955562,49.78838273317344,0.09126369788378386,-0.7458959187137354,49.72222899496213,-0.05379701193280053,-0.6946084931069557
8.775,49.9965074918372,-0.008564033339632543,0.09487519348590087,50.0207657817315,-0.05738621016953653,0.08196385499669569,49.97089103834377,0.043631049254362946,0.23787230755681588,49.990357117112126,-0.03882653230697433,0.10056649986012331,50.02465450659553,-0.08028513791710955,0.016721981143072884,50.02522576433621,-0.0019009198872826667,0.037238854306334335,45.64596793560914,-0.3418247557883259,-0.11086381973852022,50.01410257887256,0.05862769943109104,0.25991100434753506,48.8102992598443,0.12997026598651754,-0.182158059557964,50.05348510791642,0.04427733749302884,-0.18917605059092593,49.998772647163584,-0.02217253029942942,0.018491332924390057,49.686073053703595,-0.42929536503692,0.06497201882505785,nan,nan,nan,49.98930808207797,0.04939285299752679,0.24925954858145022,49.95262341252555,-0.02495689996359626,0.13296061003974097,49.85662879888331,-0.03864945705500559,0.0075951526360749436,50.104361147569264,-0.021582637947437838,-0.20155289061521328,nan,nan,nan,50.084325264046974,-0.041053735133394206,0.08035394072684568,50.07263727514321,-0.050488811310546874,0.021078712920771354,nan,nan,nan,50.09399160726325,0.02663292366534753,0.23336316861575718,44.1880855860417,0.24506888696027077,0.11627847345160994,49.90527720024155,-0.05012273174489251,-0.07947341781076289,49.9056163125221,-0.07673332526709764,-0.29644770804666876,49.348328322498325,-0.1838731354039215,0.03587726944984343,49.466881969212125,-0.03783109577317208,0.03172643380469411
8.8,49.71514334102343,-0.03679321802914784,-0.05869843616802734,49.8365651076985,-0.05742966276837022,0.06306623590832763,49.75876370316281,-0.04899173110723466,-0.09354624587056651,49.791770733933305,-0.028113817421953582,0.042647896039307576,49.74718094053502,-0.02174656851550026,0.01726881001262103,49.72826575670374,-0.05559671099920213,0.05667697803961237,46.83971274126902,0.49271689215157954,-0.06766162762102647,49.75484893314819,-0.05946632369640166,-0.04459454432422076,49.184665098527866,-0.19330155833668414,0.0875799342707215,49.765894716027546,-0.056634976764951765,0.06718177571096119,49.77883496453939,-0.010117014073407024,0.034681383582718495,47.79626312029087,0.23346389901501316,0.04366852588432405,nan,nan,nan,49.70738765741199,-0.006469410955671447,-0.10334942313655231,49.758379664521485,-0.015468761973253411,0.07009238308079174,49.7197195298727,-0.038469063362637515,0.056055718001396276,49.850450499315436,-0.0395523367996403,0.18748390220495534,nan,nan,nan,49.689973307987046,-0.05259662170593757,0.08159865766723025,49.678756486508256,-0.08698416082594593,0.016747678430538943,nan,nan,nan,49.69496888220083,-0.06831783836892552,0.012022659397244603,47.50198436730803,0.4182568722153381,0.020734740705266742,49.68310205882317,-0.031512084921669944,0.04131928267238719,49.67491245383965,0.07201950746187269,0.07120354246930236,49.546577465829664,-0.059297812394898175,0.07123349917658649,49.400179196977305,0.010852065122711753,0.029278840266691326
8.825,50.05329995513422,-0.007062210015017001,0.07425767340813638,49.924903772936496,0.032086230117498615,-0.05672455006447416,50.08872516052859,-0.05367357308491763,0.11244327274632687,49.934708417599296,0.056290242036303346,0.08374754004507909,50.04824570389681,-0.16033342051800636,0.21257374795017442,50.011892550144296,0.0024865553830101528,-0.06385413672055883,49.29549312036534,0.12622852200417445,0.079296306940432,49.96810295953991,-0.043377594997093455,0.050636196112001985,47.98545649910058,-0.24715650129034553,0.03093197812605139,50.00846210355115,0.03591395334055181,0.0025255340575848287,49.96495133003847,0.03510415133918569,-0.06209743058319944,49.48629675615025,0.13638391533754762,0.07152327654269627,nan,nan,nan,50.00038184447766,-0.02401892019408018,-0.03040732205314243,50.00759249532526,0.040006604198449314,0.1017552052891448,47.32295891103881,-1.4110306154587813,0.029965117107369932,50.039011661931724,0.04440719050278397,0.020334640095515305,nan,nan,nan,48.91639239873874,-0.5585962905673484,-0.10401387919256841,49.97654271621241,-0.052926087230208925,0.006814953997481915,nan,nan,nan,49.958108984367676,-0.011397548105790384,-0.015273118658506224,49.62777376105759,0.10138525327294985,0.05233906531074567,50.06357091695423,-0.004570253159856963,0.02223837968983014,50.02605451568038,-0.04679134219311858,0.05265124777445919,49.516391100853006,-0.27097738317566034,-0.0779928833523643,49.66197033198361,-0.0992008314112074,0.025811774546444188
8.85,49.959784698881776,0.04013654947368437,0.012181805920187277,49.95501030185657,0.012802678982037255,0.1880157075683438,49.850426005877054,0.17194456550889753,0.045599083518089334,49.900914113284884,0.006563335973072567,-0.03169981834597994,49.849189003481364,0.0665070986114701,0.13178543363387335,49.92884756145234,0.02508644938116528,0.17653520648182106,49.92230740915234,0.134246424447373,-0.00030401552601710957,49.8209101074493,0.12254681008475765,0.06333714738870785,48.41057680527065,0.20317093817197707,0.22679938291915114,49.872208252342546,0.04709148210859801,-0.04648213834635852,50.00384757217251,0.03312743515279352,-0.08301874767322082,49.73524566640476,0.09170149813736957,-0.012979416519436154,nan,nan,nan,50.043654417821834,0.03027752651699564,0.08074442195594801,49.895877797732815,0.04540818047905687,0.0025728655249643226,44.16245713488316,0.4634025021071389,0.09077487957083581,49.940847167890226,0.04962378950250172,0.03887059942305507,nan,nan,nan,47.08673847925968,0.12055907771308096,-0.022412346965554497,49.96478046071783,0.08911431537552211,0.24367870909785783,nan,nan,nan,49.9959069452969,0.036295915108070995,0.06456456802672136,49.88712885078592,-0.09462734056934251,0.21058131152220386,50.018580382817404,-0.018069276326098713,-0.05027376008776328,49.97362792741873,0.06198338465624299,0.024278104260266095,46.5214723051858,-0.08767346929313066,-0.027463804696988378,49.33479736380159,0.07179216831753192,0.057638486028291636
8.875,49.95136002721742,0.01570203222004818,0.1401534011204289,50.170934623722765,0.07998048797641927,-0.0373920291784601,50.0742662593504,-0.022513017701534688,-0.23630424966625307,50.08430789616043,0.18809473706588511,0.4748448915880006,50.07467136888628,-0.15401005290054737,0.2972046500825256,49.83940302084732,0.2690019570868084,-0.027970044688914814,50.099747121394195,-0.1251078301834923,-0.22550925494124285,50.00753097510183,-0.12989789563679704,-0.16626414171420445,48.29818115981355,-0.07733359036927823,0.22063695118430326,50.07397876671566,0.0714720032070292,0.13723928597378335,50.15445182005729,-0.16884215073588182,0.17287563407561746,49.77354258121289,-0.09538915200184692,-0.0033000847041457226,nan,nan,nan,50.14175747794634,-0.19584018783100926,-0.14083184180270503,50.16748964523456,0.021197430476307906,0.29617240843869774,47.98896402627536,0.3655169338745228,0.22719373944224358,50.09024684733732,0.2048827218409206,0.09169539952849187,nan,nan,nan,49.07320167142834,0.35745025876049175,0.19326735273802292,50.07941117130557,0.03235495850781284,0.2356199837664087,nan,nan,nan,50.08636412339956,-0.1762057618703103,-0.021227131821684286,49.97205824895362,-0.19259170119866909,-0.09445088102564825,50.233460515211966,-0.3219605390565277,0.1508837622530793,50.03305777277507,-0.0023065248417576956,0.3528014414011573,48.17601823529952,0.2732937220669801,-0.1259692284421599,49.76714805894118,0.009432558206764073,0.08310304406988445
8.9,50.09512147539891,-0.011852427976728558,-0.030584840921531603,50.00523512355568,0.041497697912533285,-0.17720198306721757,50.121310001335864,0.033633370952781655,-0.06331952067646124,50.04807913550304,0.019640142976384823,0.019621534494581427,50.02542826994836,0.009565360476466903,-0.07336094168751134,50.00004310284199,0.03767689230277711,-0.0006421739140735483,50.12824318287894,0.047729574606844974,-0.1510083509717215,50.063581098608935,0.00820555235191138,-0.15071931988165735,47.89742916409661,-0.06080350646938869,-0.042392964637204336,49.985704212950615,0.03108189568083472,-0.07708068506513839,50.01496800554046,0.012291400663330634,-0.015072101887601837,50.06882806735592,0.0066363291639327665,-0.09894021870705075,nan,nan,nan,50.13470085963968,0.043246165562788,-0.24914298907371107,50.12709808547932,0.026468421915213675,0.02144423434751852,49.75841087550325,0.09131049396187735,-0.14128009769052802,49.9861783729848,0.09836350239805677,-0.006397084924684798,nan,nan,nan,50.0148048624394,0.02885512296130896,0.026377377626649018,50.0388423292947,0.03242720877131067,-0.08731658270010617,nan,nan,nan,50.0953464554609,0.0016072565400646471,-0.1890907561863372,50.013249430805125,0.05742251796556978,-0.1945259865454056,50.07848882055163,-0.019766836165156475,-0.04088683075547576,50.06779743523248,0.05675713992122671,-0.061324424878102385,49.80874248935536,0.10073906150670442,-0.03079090028621939,49.93815786333748,0.030118797303506327,-0.07885372208647788
8.925,50.01626198159202,0.03671666079077387,0.09844368851024013,49.918737506003296,0.06713562690845737,0.12435595552508068,49.73695971779587,0.014729209249773886,0.091855271827132,49.905577011123036,0.04679419989259515,0.029462983189247123,49.75167726038955,-0.06517632212003305,0.1949865816430318,49.94157171062936,0.028882731083617438,0.1060492623883804,49.91093652793666,0.04413990122543733,0.08237918215353497,49.84203466438032,0.007899382266511698,0.061757861703066,47.376953613870675,0.017818810610513863,0.209104542982172,49.89549742942331,0.07726337011097713,0.005715962965202048,49.82912171658455,-0.001768490609381973,0.057069298963021216,49.86404238392848,-0.0019398361773379016,0.07856883906620528,nan,nan,nan,49.945286451761724,0.05774544369538831,0.05251267965782744,49.94346722966106,0.07952643548968603,0.019946356960573897,49.85643971015971,-0.0013501173133853113,0.12225227267292504,49.76373279533728,-0.009792851449961289,-0.09160375737025744,nan,nan,nan,49.96356508387468,0.04530915798946887,-0.03631123117344104,49.999116657716854,0.0627475678556883,0.11284751146094518,nan,nan,nan,49.915552576447155,0.05090846341459497,0.11724148449694598,49.89724081732231,0.054888231228511095,0.13056272509733513,49.99879526369353,0.07784808722488856,0.008549248678060187,49.74511470532582,-0.08294017845052468,0.11584125760770685,49.887128320552854,0.07176289335991752,0.06884367566080224,49.778470049370014,0.02952819027287727,0.07654050672459727
8.95,49.988623677833054,-0.022922793643461406,-0.13736779663075482,50.13948932023447,0.03977025313218553,-0.013974500821473577,49.92859699780252,-0.005018858924334957,-0.03857371226556167,50.10305514380131,-0.021776175916892553,-0.0702987481585082,49.958799515331556,0.25235264260873935,-0.055836269534311644,50.01298315594015,0.06798138012510953,-0.07316999147101547,50.11683738720833,-0.1638481198206884,-0.15181843759426222,50.02440887621995,-0.0648404015508092,-0.10261195865557765,46.81619657860087,0.003674927720676322,-0.25873544183281216,50.074616463119625,-0.03348026446415977,-0.06746930806830008,49.997723577890085,-0.0009913112976305746,-0.03271567187656417,50.03146260127721,-0.027679529099152438,-0.15242146732585793,nan,nan,nan,42.118203908589386,-0.9273910620078445,-0.16479781431924168,50.020146156706645,-0.030090406572949063,0.019507615572440178,49.90273820992639,-0.06278401348291554,-0.01600074758504448,49.918997621575635,-0.18102209785112827,0.07516665237735605,nan,nan,nan,49.96758387323541,-0.07575785166108515,-0.0006149248500232837,49.97748656693901,0.15751144078123938,-0.01628365257413509,nan,nan,nan,50.088075216088896,-0.04421788275440994,-0.10357598280624518,49.917282606299395,-0.011300215128299498,-0.03717625073329835,50.09751211679329,-0.08875685290055271,-0.017563945361068943,49.995069825193774,-0.08235519747089678,-0.15171388238685848,49.93442654603141,-0.09221174461779028,-0.06230285741931982,49.52740504098427,-0.06152844064335003,-0.07088474323132343
8.975,49.90367749507877,0.039776894829561024,0.04964996519218022,49.98558423559163,0.07970837009301607,-0.03528401507916139,49.92751341934609,0.11150332593088791,-0.018728208487437822,49.95423485204003,0.025996707237055616,0.0956477529962313,49.55246649115831,-0.07943001374849666,-0.13745965081934824,49.85164172146834,0.06427913035607942,0.0005154003662797904,50.026329217463484,0.024851442562918935,-0.08575012509809664,49.87199295279363,0.032398505040825004,-0.10144977809404859,47.01204650529797,-0.18675633118423607,-0.02335169900397871,49.96414465411638,0.01198234654057817,0.0038591491902708053,49.92385191841893,0.05668079235356737,0.17651099986627453,50.012416142506716,-0.008600597788900322,-0.09419232948500496,nan,nan,nan,42.74658956959307,0.636053726351974,0.1352702502298641,49.99011331424955,-0.03174720457720428,0.019351389660489826,49.96085897812354,-0.006295835294352015,-0.11823918942700257,50.006337768774365,0.05453776907281944,0.1713259895086115,nan,nan,nan,50.04062481477049,0.015840343344847137,0.09675123636591704,49.81038395876251,0.07981366461707423,-0.018550366188727078,nan,nan,nan,50.04984345047783,-0.002917185344132475,-0.10726627265331648,50.01072844526297,0.10074531524828725,-0.034816535213829214,49.96438067867735,0.005888427969531058,0.027145701719663736,50.00206953426049,0.06264596329607272,0.23966341392164364,49.84381245186576,0.012558317303506199,0.031065107121432123,49.49615837261296,0.04780495105266435,0.011811660286474212
9.0,48.843345528082644,-0.3990240897131019,0.033908110576549966,48.85437341814401,-0.2996081595307222,-0.0702422322490132,48.876781396666765,-0.2783861275185198,0.02569241864421054,48.934782468800606,-0.3698068744217179,0.022450477959103057,45.52404617840414,-0.883866254517227,0.17879250606351704,48.901077747011314,-0.3599014485805747,-0.05951867307818183,48.77992432957043,-0.22145051166715402,0.07227239925546165,48.87905899184817,-0.22922701328599934,0.00989244971779853,38.68601991994619,-0.559985165732183,0.07622351548997089,48.91139961802481,-0.2947390086240435,0.12230950337526703,48.81691307606617,-0.36892471044946407,0.054180409902671076,48.880911832481694,-0.27597258160127847,0.07320792004134523,nan,nan,nan,44.66832475657821,-0.046448504892134944,0.13386252653662767,48.79292522394537,-0.29071703570335933,-0.006501594181362681,48.85912766428405,-0.22250829485127627,0.010809567291819642,48.93545177598303,-0.1587826259901738,0.015101300294749757,nan,nan,nan,49.01343055705324,-0.28467069977736725,-0.021806756668810587,48.956445761899914,-0.36567529139752547,-0.0460813666510356,nan,nan,nan,48.72221317038683,-0.1991617599347805,0.09458487627349743,48.93436150401867,-0.3118266839298128,-0.021215981031409585,48.76067544460066,-0.29749461234627345,0.12886615780644747,48.84354038403592,-0.24599495310557573,0.03809238666361797,48.95778592328523,-0.3100131120876032,0.046431432915129446,48.101431159613824,-0.31626893563729863,0.03962223282382483
9.025,44.30082785087376,-0.8240953626119644,-0.03225699325530874,44.7687648332209,-0.7154718492456542,0.10328577596727527,44.91596652360244,-0.684410379006989,-0.03328640578765354,44.468396601525555,-0.7993754338697954,-0.004404101733850446,40.8427068096667,-0.719427722497324,0.20092158679785083,45.009368935857125,-0.675920347096039,-0.023287739515123324,44.6812261047579,-0.705594825728557,0.007436627981572192,44.814352973145,-0.8286545893252201,-0.09636658232234624,36.80268033007757,-1.110016049667351,-0.02992519750396685,45.13336238998148,-0.8044745433890642,0.12592324208715314,44.48502004902089,-0.847064154570481,-0.32000831106038835,43.71122019163154,-0.6876475540102307,0.02701976063894258,nan,nan,nan,41.1490211846065,-1.0359303484442979,-0.15022035914990994,44.873231820661694,-0.65105662537995,0.04279407080685163,44.759882679472994,-0.6573330925060934,-0.07882537566500522,44.22535947777607,-0.9024632674389951,-0.2997213076026466,nan,nan,nan,45.13173997326324,-0.58494444561019,0.0304811311411878,44.8509929839175,-0.6696125507914344,0.14793569226940956,nan,nan,nan,45.088619737376845,-0.6344912582374185,0.006385409702356501,45.11242372553405,-0.6057899526202828,0.02128203565934091,43.62996115229871,-1.038328240871372,-0.12371264281006014,42.383711881463135,-1.4176086394557763,-0.2828232198495344,44.491885450995575,-0.7481930333151399,-0.0176064400499279,43.896987985249005,-0.7977349680734617,-0.0338686670979905
9.05,37.871367179002505,-1.0337490253618538,-0.02977539303955476,36.44320286416611,-1.1299848073371672,-0.18798105316566097,35.93170431149324,-1.5053382630582846,-0.005631173836955106,37.908114645605146,-1.1378299261031513,-0.0006360325927118049,31.947488552968778,-1.2237465094061013,-0.08659764042378153,38.66402434582499,-1.0435173208414499,0.07422295665343369,36.11647647851715,-1.2255448132380724,0.1105836673411372,38.12901279798057,-1.1069452981969587,-0.019726995589089052,27.88616939049312,-0.5881439454316812,0.11286934490920879,36.9382172713515,-0.9824248164149281,-0.019266556953538655,37.11013712746463,-1.3792713269846035,-0.10347506634526901,37.544669997760735,-1.0324474689437941,-0.00627336881849161,nan,nan,nan,34.455367551192886,-0.8355100389469189,-0.0811504826263344,38.38464240768925,-1.1797643449221074,0.07600620589944518,37.90213003971022,-1.0917239427642098,-0.014471171469255015,36.227792246726025,-1.0258007861380138,-0.02124275350947355,nan,nan,nan,40.036242372579075,-1.1799620999241969,0.06926911524583389,38.25245626687614,-1.0685203491581006,0.09548696544838645,nan,nan,nan,38.31499868305699,-1.091177553606071,0.12933205853944563,38.29791881538101,-1.0871384451799877,0.02255613340835934,32.881189415789756,-1.801471039113318,0.02008772307906148,33.96689807976402,-0.7557928985959024,-0.12606858227134438,37.32163917281744,-1.097541223507675,0.01018142926356777,36.45790695713962,-1.1131889670945454,0.0007956230063660696
9.075,25.670051859498702,-1.2676101124144261,-0.07326178548941104,24.408296252189558,-1.2628080138082836,-0.3349888122911677,24.246913673719476,-0.7774922864842143,0.21173396420401797,25.631840413501056,-1.2178654285508819,-0.010459724207748211,21.087846129942815,-0.1283040782473788,-0.29255418338645756,25.912798402317065,-1.2874792204258894,0.09842162505546018,24.800344000170632,-1.0640351642469947,0.2888632033194564,25.50117167911852,-1.2349813141278738,-0.12799235338590378,21.391948229882846,-0.3371129131243009,-0.006081531070447677,25.260195219190578,-1.3115960609300181,-0.19948256745009996,25.126636856196363,-1.0711868193067333,0.3762638642285038,24.991339779249117,-1.146146715292507,-0.26752497540158854,nan,nan,nan,24.41061298147744,-1.01373437735006,-0.23642405518262724,25.33885455001022,-1.3064212153841916,-0.18176025022122722,25.73137656921187,-1.3907054583880716,0.06654476294327111,25.447386545148287,-1.321466340510757,0.017173213299813084,nan,nan,nan,25.94211486267938,-1.0389816509139522,-0.08721557647159967,25.83301321420019,-1.2379656868249636,0.11185075702614686,nan,nan,nan,25.23724985756538,-1.6539685659489167,-0.2513654535189255,25.672313233776045,-1.3773206047008617,-0.020098399140414308,7.981638421104147,0.49648789554089057,0.07920162771419004,24.472033052366356,-0.9540250012135009,-0.040674133743515695,25.191558881085868,-1.3139605371603944,-0.15317721303627302,24.14293628972182,-1.052986072600621,-0.044913391139415115
9.1,19.37770796295082,0.9195576706182266,0.15429561152884072,19.944334636067243,0.415469884414356,0.006159935843826014,19.73651187976885,0.46954247417486616,0.13345027383479346,20.124112269731576,0.5436377976893975,-0.06943994315182342,19.076979998419606,0.25772351131240906,-0.14140437349555468,19.62299905534574,0.437795084280302,-0.14153956514028815,19.839164508834326,0.5138002703677513,-0.16315839275534197,19.954446418399936,0.6389909485173865,0.0015432255547415674,19.284942638256005,0.2241004046396185,0.12013329884873514,19.917704306531036,0.5971284973555803,-0.03669840822136074,19.44358183103484,0.4720371763657746,-0.1339092879196881,19.834584533800616,0.6059387709706978,0.13674441902707232,nan,nan,nan,19.656919532745125,0.6606530727498934,0.05394813126655664,20.43978036719706,0.560167380427665,0.22043173337430708,19.77526604075278,0.5199494058179355,0.020780798310405142,19.706585852880963,0.2658414840162834,-0.14030993044890086,nan,nan,nan,19.74743627315002,0.5791550638630569,0.03420137910097981,16.474772187627824,1.7803706975404268,0.21933777094838355,nan,nan,nan,20.08806637519006,0.501005677815298,0.05130183740515891,19.69155290362276,0.5360287165152305,-0.059749517228214845,19.93005547625044,0.2543363163549461,-0.09907516507280631,19.600900135204192,0.4829755759440909,-0.004070303675222861,20.304495611190845,0.5624527282424647,0.19177882276185115,19.633604382389247,0.5564634178258112,0.015424015247671723
9.125,27.47317626379405,0.8964259434232627,0.3705806001758166,27.363319731159674,1.107029883388843,0.5440365788115659,27.45186686798256,1.052530203331676,0.4479178055506992,26.851447434210346,1.1355800236456859,0.5165350768419168,27.169253893827438,0.939339013175088,0.6140324187676847,26.928819984408428,0.9945683452378528,0.49130386003278836,26.606017334960068,1.0220051847931335,0.42924280308450136,26.808267991011316,1.0832150435534047,0.4296577431650471,27.232347320291815,0.793308810811496,0.4796472928599848,27.140424669326066,1.241405700747524,0.46358136692226476,27.389751059910527,1.1828418699286023,0.28825564874511655,27.38703044933361,1.1870713644237896,0.43472235039669477,nan,nan,nan,25.943102519056854,1.2273698154201653,0.2769982277121567,26.875022445531304,1.0161471956950707,0.5604327376898282,27.04975758248582,0.9230305752841957,0.4071361449738237,27.226661775178595,0.9730685195152253,0.4331240805172712,nan,nan,nan,26.807387731768035,1.0488664052359573,0.4743819819536366,26.621972751885593,0.8706852860134519,0.34265415358929063,nan,nan,nan,27.4391864934341,0.9939854129437641,0.4890430867464932,27.390476392668237,1.0405810108174782,0.5474503684503077,26.97999208896562,1.092586570137973,0.4651565159314734,27.206192926105025,1.1352101309731966,0.5169015078992065,26.892972654400946,1.1013523852478155,0.3091805283913043,27.05367166789983,1.0460088997280284,0.4492162121395161
9.15,40.105680920936805,1.2126668983630255,-0.17818303672623517,40.157124117055886,1.174509720719358,-0.12291303535217078,40.30142600262594,1.1246954692444822,-0.2073429184719725,39.790489641416414,1.2054180145317106,-0.1552164361641708,28.314458927939285,-1.686754652965485,-0.19212505304653926,39.69028883764195,1.179776983432558,-0.07338737531917874,39.48026489056086,1.1751672805690343,-0.18382729074911794,39.93696851887496,1.201510764474729,-0.1336543873877901,25.967577608239104,-2.1330059730493023,-0.0048183291266514425,40.1996814262217,1.3498633556206803,-0.17576768244186164,39.56439871163312,1.2210747997980098,-0.08120597715197839,40.447040634470525,1.1982739132199796,-0.22000612386248922,nan,nan,nan,39.43704438999292,1.2369929814901446,-0.21104233242987502,39.629038762930584,1.2700255708161101,-0.04545739650012531,39.71246133415171,1.2112934849341646,-0.1641803027449953,40.09784735422612,1.21261972013418,-0.19293974810016207,nan,nan,nan,39.474122151712244,1.1930279706321092,-0.12005228529629376,40.161012960626415,1.2120578003595546,-0.21388016856019004,nan,nan,nan,40.195989911349194,1.2124977857740677,-0.06056521225487661,40.03450468930891,1.2221059916555357,-0.11729696503382632,39.84413840345497,1.1986823666145952,-0.21095958739884363,40.253990813120744,1.2065646090910238,-0.14518854602776576,38.32525021624086,0.02539065077364456,-0.1753713656541911,38.74438266194484,0.8880198046188658,-0.14719050242614354
9.175,47.46892871913359,0.7552961556279031,0.06362027265030928,46.16284863669345,0.43346702022394884,-0.04986361217278286,47.479857035433156,0.8270508907862941,-0.001449685164757547,47.037897362665944,0.7465462129355118,0.09200778827083435,10.65377197461886,-0.8626803713342611,-0.06632496290908566,47.08272568240794,0.8281749895416216,0.25013618123234765,46.92730444110427,0.8409587123378158,0.2797739404422627,47.28592897831875,0.8230724956597375,0.14722935295852038,4.690542826900231,-0.6013790450330486,0.0014513875652319326,46.704922018432875,0.4281254935270857,0.08666929817958098,46.90197272424168,0.820535031283978,0.10187189306683393,46.944556947828964,0.7183885049820906,0.08243449051740605,nan,nan,nan,45.390149581664495,0.10248687757136332,0.03476321029075775,47.060992475602426,0.7809249621930652,0.18546320314038212,47.12975478822172,0.8883705078626983,0.3228318544396571,47.275217177958496,0.6424456230338347,0.13360880710539302,nan,nan,nan,46.830388192120914,0.7520234339359552,0.1198996497170782,46.654272151639766,0.16313917662235317,0.07998050607144183,nan,nan,nan,47.335572562160124,0.6560747657830953,-0.01904272815477214,47.27547191517457,0.7726947860850014,0.09175305843591737,47.08827336214972,0.8380766298683913,0.27132774978054663,47.40945759112392,0.7948267201425527,0.1324422852032148,31.50486336142871,-0.9786657802397257,0.23043938897754623,42.882420456827155,0.48565016493031576,0.11178362302799409
9.2,49.81737748877587,0.18536201700124036,-0.1619190208208805,47.947899397245436,0.29040743349520054,0.091005675831727,49.587228625811015,-0.23757554285536397,-0.10899539424932714,49.82645222545881,0.17818944657264152,-0.16575506403211376,25.957218986400683,1.3224102067073364,-0.02423052758906464,49.802048579760346,0.1627970553841054,0.1844082545712986,49.60127414539698,-0.1636135048650581,-0.04359124192793482,49.790522350212996,0.14248732433671038,-0.20246785952278148,22.82267383860381,1.552168682243876,0.03707099205854505,43.18788748134433,-0.0957971056663288,-0.1064959102597538,49.83117220317509,-0.028857665064674076,-0.08438504360773598,49.83163648512895,0.0650326419490859,-0.09961368868953957,nan,nan,nan,45.4703243889527,0.17052890862536654,-0.02667208040053862,49.863586841294975,0.04925538177189741,0.0169209625506946,49.88766415682725,0.15960378935241565,0.07913373065006858,49.717072311220264,0.13233739976070102,-0.15462721481327824,nan,nan,nan,49.856102967926894,0.09617484362357273,-0.027403138506962067,46.384762894194424,-0.18177171901339223,-0.029432810733607113,nan,nan,nan,49.63503650951722,0.23985479119618974,-0.1350456293053769,49.80379457149061,0.12910691811337496,-0.04675245525821749,49.717936347090685,0.12567595534206405,-0.026749159993785458,48.316885417909376,-0.5144063119993696,-0.1076809913324357,21.95672574932426,-0.6946765176896827,-0.11550371147802307,45.59188191143752,0.13411714905747435,-0.05472962290691403
9.225,48.87756143948404,-0.5394344768434374,0.07911487204123897,48.12316535101977,-0.31088680930304124,-0.017710238338832764,46.01290950360135,-1.2020681725166638,0.12199754731196072,48.979015110248895,-0.38676001128657006,0.0017743012581236256,36.75710133283702,0.5559956823172106,0.11838261795076988,49.101450586791756,-0.48044791852228935,0.004901072324952314,44.14252035774755,-1.4081065045063945,0.16928724424043057,48.933793728032605,-0.33771272444353234,-0.09041605260302046,31.755606004010808,-0.2408713742300693,0.21848472852137985,40.34998804235862,-1.2321100222708117,-0.03535019974096965,48.99915031900087,-0.3594504949274251,0.07728818562849907,48.79334798805898,-0.5527445030064435,0.06452850093240109,nan,nan,nan,33.21730852820659,-2.188852175674605,-0.14398474537891706,49.022487780979176,-0.43586854149390214,-0.030567645641997043,48.37929085699215,-0.5980197999670812,0.01939457531632895,43.120429621094516,-2.5079400295514884,-0.06003376260522284,nan,nan,nan,48.82225968682826,-0.5831459259438496,0.09485783831380208,45.298172066481676,-0.23531783805729037,0.21637453306893845,nan,nan,nan,49.04932022188051,-0.37542198032874785,0.1385276133790777,48.974313455063296,-0.25885790404278247,0.11003993209879889,48.88999558095412,-0.4034760155929487,0.014465284756704173,35.767281352966975,-1.072312898987555,0.08224256287975758,nan,nan,nan,45.06211222339271,-0.6888095654172598,0.052436307532463824
9.25,42.85077841869707,-1.1700741454798276,-0.004414161543374123,42.48505820705877,-0.6213925430401294,0.03134502975075156,32.23365172137526,-1.897854922456583,0.09069138603772442,42.32179925647144,-1.619408684930884,0.052608318935543755,37.95100031781244,-0.5655674450407133,0.14305042162502735,45.68479689290449,-0.588540724741339,0.04208493486387818,30.764180155775737,-1.8171528430889896,0.208933090011853,43.13578821986993,-1.0297668824874087,0.047590159750975344,26.783755304838856,-0.3206076025792665,0.07065700702265017,25.20495177999784,-1.2495098467121026,0.12860957155348418,43.35494207275863,-0.9756608929962233,-0.1058931605471615,45.55132600677083,-0.5242800739203333,-0.009105405426674512,nan,nan,nan,20.213494576582217,-2.2986410132181585,0.010939632750204237,45.42959847071164,-0.49400857103681073,0.026794331464801917,44.76431466576636,-0.4318442657953462,0.062333539617721055,22.47265990201244,-1.787240902314778,0.06776666778760897,nan,nan,nan,43.66084812763305,-1.0871835816307327,-0.07627423593974124,43.05180608647526,-0.33834964056148986,-0.07173743184056826,nan,nan,nan,44.39362823186534,-0.512157270117733,0.15826642392519688,42.91812538958041,-1.3795648513232182,0.14016663683176198,45.64584586914974,-0.4030626929909865,-0.0456387009622863,27.7244181389301,-1.042536653270574,-0.022182508076364182,nan,nan,nan,38.118034900592626,-1.0070184568060738,0.04302688852695513
9.275,28.645181144334764,-1.9101807234174595,0.12252105529056458,41.635118640448574,0.6829979683481798,0.060809154480610736,5.94070390197902,0.7161836504329909,-0.04473233208878646,36.24502443283331,-0.30661819443107635,0.12945677335362388,40.03019772776841,0.6744847511889256,0.07236499945066836,44.91103479279287,0.447202158172383,-0.12559900144670905,7.20792221250452,0.1857599191708197,-0.08210110327041029,28.999121271280355,-1.8447635501713384,-0.14456861981238,29.147905547387598,0.5254100763965176,-0.1366792857047164,4.688887842749647,-0.058853809961673484,-0.008085682428742212,39.83401257745283,0.13694602259423583,0.00579264633914404,44.455097284051156,0.2455038226110902,0.13180697540944358,nan,nan,nan,4.188284205658512,-0.5283947820725399,-0.005485906740108626,44.206575661797444,0.001987788064262924,-0.025898422664662933,44.54482148623172,0.44547365335912853,0.02108512524448543,21.147972143824607,1.3033494253730824,-0.013937859595690594,nan,nan,nan,34.70637039896122,-0.17481386675501626,-0.23566289811184057,41.43226947661829,-0.07153315684207158,-0.19146691284309936,nan,nan,nan,44.52600710752114,0.5092016463349262,-0.08844782273205228,28.876300066145355,-1.7576287435252707,-0.13713584541182564,45.006363974998976,-0.09182215161502212,-0.08011197839447093,5.32604808903015,1.3289645689900866,0.059071412412448114,nan,nan,nan,30.25914636301684,0.02085711237478006,-0.032591160421113936
9.3,15.158993279531703,1.3820863253971076,-0.02864020619566146,39.14179969884059,0.05547693098694574,-0.0375849201152362,23.176687764907403,1.3885128261533768,0.03749337671831302,26.607652229908254,-0.06703937974495966,0.027386164824984925,34.63757836058975,-0.9907346597468549,0.13152732858243465,40.80317040691196,-1.2722165916661874,-0.11057761557943495,11.665317079132548,1.327797623594759,0.06467946406595279,15.44951168585943,1.3189577051979997,0.016301105040545463,28.523267021805875,0.14594117561575254,0.06016449115041021,23.078830378750933,1.4505468353943025,0.040560393717746536,33.48992333292653,-0.3918758145987575,0.0065948384545959984,29.105771258030114,-1.1710136519993444,0.19653922172527052,nan,nan,nan,18.70190463666112,0.6016715097495714,0.005709366450881423,34.659513644858556,-0.22800515343616767,0.013831766174516855,32.161157464301674,-1.7226026722215755,-0.08164844633219225,22.089301572628433,0.2971151009234686,0.0021006375989582153,nan,nan,nan,30.36349731916607,0.00792154960013905,0.07475530603724274,25.57594327657385,-1.2983264776756664,-0.06676292506018171,nan,nan,nan,48.0860478437707,0.833242305504312,-0.13651911298377184,15.356530883991221,1.3170572589223415,-0.053615810971188574,34.05942457955584,-0.24831464276087128,-0.034368744722872935,24.67623672939436,1.224767592943344,-0.0011909761226225127,nan,nan,nan,27.5712754749135,0.18004389527877435,0.00576066829357686
9.325,15.653531430635498,0.5464024825211835,-0.14415749402705752,43.666858917133105,1.0825542018001497,0.43999147116652976,32.215889988535174,0.2579421782240294,0.07456955122342955,37.00455557105695,1.369010188636497,-0.3257447945541092,39.09272312508417,1.418627459794843,0.4071421547396302,40.72712883903993,0.9023133578340892,-0.2477036653663226,29.969750331345725,1.4432197813440015,-0.4631133696716301,33.14423444784484,1.0527203506559133,0.13310869037432355,40.33529778863869,1.0039140592765334,0.2516026634249776,37.20733732717087,1.1613466960439844,0.37114048879113704,40.63192690332818,1.6012746102237847,0.24850462940358117,37.6190831000258,1.4540577901805984,0.2522844032164672,nan,nan,nan,35.770255091602024,1.2998511762823994,-0.0452112104952348,41.74426023218972,1.240265762934855,-0.09485656439461182,36.05023169165643,1.4650653956915878,0.07115372600638091,36.788348034992346,1.4677046963653138,0.02326932495744214,nan,nan,nan,40.75188251210669,1.3377897322113323,0.2532733502115698,34.25038766574033,1.3820861023010482,0.28913170853183795,nan,nan,nan,50.03303372457663,-0.10262977687236273,-0.2514020842912554,32.50888473624547,1.1045315034933996,0.0946588256316888,32.088067333563714,0.03712539465638108,-0.06524168340539029,17.639474430917197,0.2608752889931689,0.04569976694486255,nan,nan,nan,35.676961055610434,1.0357294742087608,0.05991363129173846
9.35,33.96668552648193,1.2662902543502301,-0.09192071637888719,48.532311116091826,0.3612453777027952,-0.003691088819112714,31.648374892248857,-0.07531828662576039,-0.0014224400324504118,46.043510904412585,0.8172226483084369,-0.013368009667522645,45.91233518824347,0.2271991599556809,-0.07852335039634203,43.650622667332065,0.08290820317989513,0.005333566512907819,40.91794080988296,1.138558970701091,0.9330892372170442,40.162561989025605,1.015238608452272,0.018917919936137624,44.64288066305264,0.3456992096740387,-0.025149709789961203,45.68939372123462,0.8150105314078755,0.032078825208886,47.05492108602179,0.5777999694238122,-0.023994815709913003,45.500387552248796,0.7578210608635841,0.056376815765664084,nan,nan,nan,45.152936165314706,0.9923974917723482,0.10625107522266806,47.17551995491774,0.5935956793343001,-0.013599676759128668,44.98282398641322,0.8334557383563193,-0.049036967816106385,45.191856031701704,0.8845549292143433,0.05281347163865157,nan,nan,nan,47.30850006905601,0.6205013253250943,0.011709411046119993,42.61647869653678,0.5718002783306837,0.07417521747381679,nan,nan,nan,49.97532411425824,0.035783292795141836,0.017918216959609302,42.3852953527613,0.9111877332463468,-0.024502350771558674,22.738865546779888,-0.6941026480912486,-0.05131376099212885,8.434176275952572,0.44536188981708275,0.153765014442567,nan,nan,nan,41.3492591959077,0.5692823371588347,0.04935935837686187
9.375,43.83188073744834,1.0842301364368812,0.0007758662839884717,49.869681953224955,0.0628461716897927,0.035314662743416554,35.81058175782081,1.0536583347386785,0.07787224347591802,49.49377421403988,0.30385368151081293,0.0340213300829777,45.973880618348595,0.022828930685393406,-0.013681810675060047,44.650509858128075,0.33236678032753286,0.07400042508132618,47.77111140741834,0.5623132533183216,-0.00832205826020975,46.734712072429716,0.6233962640366499,0.004853357173922556,46.316673971755954,0.24939643326760735,0.04096914378962138,49.377643527676184,0.24276699552775954,0.009311662262550431,49.70001404132881,0.23589355226531789,-0.02841741043724088,49.00574101843751,0.3583290828929856,0.04983136642625541,nan,nan,nan,49.20577802322965,0.3410715166620475,0.017633232378698682,49.66197500354655,0.16327108978453325,0.0819614360995816,48.848192348578976,0.3780146535004884,-0.0007889771222866285,49.049147717975245,0.3582351107201183,0.006614692142795274,nan,nan,nan,49.904175128718435,0.1842419288549101,0.04854030368615726,44.09608869774328,0.059970995068658606,-0.08535045981622304,nan,nan,nan,49.99618924956193,0.00010337537347463593,-0.0172045795398047,47.39831695268642,0.5361381234734971,0.011713803406914816,2.1577782168369084,-1.8350743952388928,-0.03891406479703191,7.477337045410211,0.1049696451506526,0.04460085196559396,nan,nan,nan,43.46959925283385,0.24649189363851007,0.015697046197811874
9.4,48.65277230505867,0.3905080998398307,0.023000797171187942,49.8804708583337,-0.06432949347282099,-0.45326065468626203,43.85698926286273,0.8136314978984749,0.17439312500491894,50.36663532469471,-0.33255107428031294,0.21969245456687556,45.80448787572152,0.04964552780025763,0.04430359765778959,47.89787476815501,0.5364806900761149,-0.1378030085211134,49.936874927348086,0.225904017042321,-0.0940738040641921,49.43076818378023,0.10732438266227595,-0.1804366597670449,47.266169726363785,-0.07577360685768803,-0.6866284831435833,50.012871813898826,0.038799391320692725,0.08013558293641768,50.07833471296805,-0.027359756294342966,0.0586636281648998,49.753124858369674,0.011434647379787041,-0.05370314137649285,nan,nan,nan,50.214189725294666,-0.12795354266544645,-0.06711019801170498,50.030281793361375,-0.018442208374471254,-0.008503229479458866,50.07563763864657,0.07000166939798497,-0.04588011308506632,45.398210769050806,-0.6648157782399345,0.08010430840739181,nan,nan,nan,50.20084084044849,-0.018068631674212222,0.14208797953256078,42.1071557546289,-0.4636221227911919,0.05902596519958342,nan,nan,nan,50.08377443002912,-0.01224916898325459,0.08441665448953252,49.723367436621295,0.1495348121362624,0.12186829491942539,6.303186774934804,-3.2454067007073326,-0.028624490263443082,20.92437277995242,1.3471517101869828,0.13044518284070922,nan,nan,nan,45.363563298205605,-0.059552529027273794,-0.02444937325032133
9.425,50.07722837347988,0.038837329534753835,-0.08328876518904842,49.96193533843419,0.03287474563239039,0.02329551301009125,47.93336317903066,0.2375012231654788,-0.09038616345081626,50.0411953284308,-0.054145666084602834,0.06865221797014222,45.61163741830914,-0.1632859274252804,-0.04856101298442198,49.68904801483609,0.1406623483257297,-0.02452808990542603,50.056269655453406,0.016241899205686916,0.04319782458413379,49.96048621780225,-0.011337191470290407,0.02961248221606771,48.563772428974225,0.2083441905701931,0.04899779540536135,50.02746103625472,0.01882366381927019,-0.030828454448943353,49.882246756339754,0.05924017328827648,-0.016157715165162276,49.874812302418995,0.017729487131392184,-0.046140401506405304,nan,nan,nan,50.058074353385514,-0.0017613300554409003,0.08962293280912004,49.87494963657046,0.06118001063464601,-0.019353837157939806,49.87487775021955,-0.029539659146698302,-0.05126233058493721,47.20285967732628,0.3287709884774763,-0.12822785157094665,nan,nan,nan,50.01505955367296,0.04638210200083416,-0.02965922168668271,39.3095197435613,-0.2776216457104424,-0.07877759633872067,nan,nan,nan,50.002516713740306,0.06978539020964575,0.06590517547864372,50.04998201961452,0.003217253177051141,-0.023825343117559815,27.594151847352308,1.2580154939666515,-0.00535674758958901,36.38033083501654,1.3144130222162802,0.013968771543450637,nan,nan,nan,47.36553537182836,0.15065126824831826,-0.013322764439981306
9.45,50.015663457983614,0.05000760185971676,0.07563874043734337,49.99629162438528,-0.09848699570759799,-0.008064501173113636,47.9069379386749,-0.045096553065611,0.03913478813927333,49.99118606704359,-0.06636313899592652,-0.1972091007563071,45.533334235687974,-0.16238527758898813,-0.1827611502376035,50.0275950989978,0.04314339913457784,0.16712350412147248,49.97808232768889,0.04789720957803556,-0.21178449234162675,50.02980202317427,0.03966793908650239,0.20127926328674597,49.30474417370038,0.008651539076354117,-0.10747469738321092,50.08838367287072,0.05345103772123336,0.05008566875516429,50.05804480729145,0.017510767837843055,0.12804100321327533,49.98631342026688,0.056835415549740614,0.23159239902564777,nan,nan,nan,50.12891681614084,-0.012125359978977042,0.2683234652746666,49.937958688328436,-0.02922048456243464,0.1579608692565045,50.08649132395921,0.07814661501312939,0.10633231612165872,49.59371802654897,0.10617193623277481,-0.3594776058282756,nan,nan,nan,50.17490409834982,-0.000137387281842951,0.1468071555226685,37.74543956520315,-0.2853412489042073,-0.017795995505859183,nan,nan,nan,50.08856783594423,-0.008445422021343796,0.17509365569392008,49.73446743864704,-0.24905988293334164,0.16520759937834523,39.79747529938105,1.217834677784226,0.028506111384694735,38.136960238531806,-0.6732449372871638,0.04165408467853149,nan,nan,nan,48.106421735400005,0.004064156843031771,0.04082786732108707
9.475,49.98806906170116,0.06296868213518939,0.05446569130887177,50.009608909164776,0.08646475556437891,-0.12923825172082248,47.81310787608343,0.04332744674689925,-0.11549987365276917,50.08770289859561,0.010049077271455126,0.2225632295105332,45.49110497466499,0.03409258096293624,-0.09624643736908083,49.80223359906905,-0.08366721633398091,-0.06485337151315905,49.911535109505415,-0.001492067993506041,0.06347385515506376,49.643969339046144,-0.1390693239577416,-0.04579532542196829,49.44082089985658,0.1389389169613942,0.06406272146365427,49.84914698131712,0.08569479692165559,0.0092496378926889,49.8574985530977,0.06271154507180993,0.11565456627026771,49.690040697946564,-0.08118119554841174,-0.11779967600969696,nan,nan,nan,50.00028292383872,-0.0020321660564931177,-0.19744397805910915,49.94292841299273,-0.024732510697643845,-0.1354998686915081,49.781107581823456,-0.03341119971710747,0.0008923547883522981,49.85246787088177,-0.008521505678987101,0.09431106252919519,nan,nan,nan,50.04479520007683,-0.027228800673317042,0.032448207926270456,35.115537012024994,-0.11876655750339335,-0.1141724179470453,nan,nan,nan,50.02612251384397,0.15056368552817376,0.058238999156581595,48.74245029355918,0.07598378705327685,0.11209869280940338,45.718994766189546,-0.037490123106863615,-0.018789899644061026,38.242316985513696,0.32484248183012593,-0.043348357710007085,nan,nan,nan,48.13872011185425,0.023547504035447697,-0.01141947449674295
9.5,50.121640366383325,-0.027291726605633275,0.002390679485286082,50.074031570156976,-0.058089795716637,-0.09991577384650036,47.78632498068606,-0.03449499540364311,0.07020478101553589,45.93693558586406,-1.2093137381334322,-0.03644153525341093,45.717925558914914,-0.357651596451949,0.04819791612419416,49.99411276197448,-0.008507604069511284,-0.06642120864371905,50.07758583135761,0.04087414055745048,0.10896548126995562,50.130860348218114,-0.030564835549195667,-0.10328413756888488,47.760762438092705,-0.8004476050562748,0.21817010332611073,50.07524614802035,-0.008710352387844886,0.007505761143035812,49.98940839922409,-0.020739637309978298,0.1559900939730765,50.03833052141886,-0.017989625406044978,-0.016116144977902425,nan,nan,nan,50.129880339743885,-0.06043711001087365,-0.07619934723705361,49.958512033652234,0.04650090465121094,-0.009638865548775358,49.92055548159938,-0.0006743643467000196,-0.09165687654980213,50.079688436651956,0.030151562208864002,-0.025518007033903303,nan,nan,nan,50.052322764575855,-0.0573982143579832,-0.06270711721056826,34.302139619527075,-0.11161741692201997,0.01999412480159074,nan,nan,nan,49.933198159367876,0.021689484550191228,0.07873635716793076,49.56365133373376,-0.025378515325271356,0.28677256776264826,35.43553172856542,-1.4259472058114815,0.11990994229937393,30.077149372367565,-2.057144172847798,-0.028230763436164354,nan,nan,nan,47.14344517182258,-0.28059920089747975,0.02275945595736608
9.525,50.32882933424035,-0.04619300938910739,-0.006093875417886557,50.24089102442116,-0.06869944788826499,0.01686401899865026,47.9593127211431,-0.11884579195006231,0.09859866981746193,41.809899974614794,0.15242689370695456,0.28025204769386,44.08129309786692,-0.026562635037354967,0.07271488413591745,50.31473858564569,-0.10755515876649717,-0.04532045270616383,50.34738410739292,0.0446813779862123,0.12967759651601374,50.25211387858437,-0.11242272070393272,0.006175678261148232,45.938372017560525,0.18871783019313645,-0.5522345455686233,50.21140238375656,0.0609378016406619,-0.19892972025972588,50.189859580415025,0.06373857009111333,-0.0885754280172934,50.261701642602965,-0.14298409918347718,-0.16676934121922365,nan,nan,nan,50.38058294898304,-0.11937423270551162,-0.17948094199989068,50.327413961411835,-0.039918320376107874,-0.08805499527780715,50.388769008159535,-0.045539098233773695,-0.0914678764751537,50.430236158154884,0.028948566247195273,0.15825732089883188,nan,nan,nan,50.17283523885476,-0.06552031157634924,-0.01605399579567776,35.1666375831848,0.1476200008667053,-0.25420142134152135,nan,nan,nan,50.243076677710846,0.1669591962947905,-0.35082686908299904,45.41267508086555,-1.5996015138948254,0.033191102047916365,31.050492036271805,0.7742579992029001,0.054160288463944065,25.796404048804764,0.4875601176738642,0.03192892471201586,nan,nan,nan,46.42295095866573,-0.01715309026371503,-0.05255404234619121
9.55,50.12195430231695,0.06680214666449334,-0.017546160381376866,50.08076270082435,0.06242919528897625,0.04429962650857868,47.69318294459051,0.034629911562732325,0.002555038462756478,45.91017082650505,0.7296943128179799,-0.0991430737744964,44.47964849403325,0.063349028325654,0.12985381556136322,50.10924519903395,0.052665826893646434,0.0004512788335443718,50.20208008836512,0.04958579338341755,-0.0696196160569908,50.0496814070609,0.044010924045604055,0.05233540346328336,47.41829939633518,0.14837249027405086,0.10841283131777034,50.12237983499117,0.0393342619706315,-0.009360373956267154,45.87076461902466,-0.7752324097361656,-0.1383805591744533,50.08076617623423,0.06027289700468914,-0.06656028884455795,nan,nan,nan,50.184925323723235,0.0841338201041006,0.11764365431855317,50.09994767014245,0.06381266529843253,-0.041322192446334664,50.12774692762121,0.10664909323159132,0.020187755892802205,50.11907796759673,0.012163151217748075,-0.17581820595905298,nan,nan,nan,50.162865174070575,0.06755058346830012,0.017209322381586234,35.89664995609038,0.21561373483218937,-0.058623657704671636,nan,nan,nan,50.21817422755588,0.08029263707311338,-0.16147528050108062,27.773387004516255,-2.3406617991515413,-0.08327468783986701,38.226931389437155,0.429682074642619,-0.11876747554009498,26.859031685573218,-0.738011233106967,-0.03340215251806103,nan,nan,nan,45.991257877983735,-0.06558458608612289,-0.026379318088957607
9.575,50.24800341376885,0.028947517503249073,-0.14756809508937768,50.19283305844633,0.005424667308884704,0.12639258975386897,48.615427318828154,0.26086764777756705,-0.04525661758978586,49.55402096190997,0.37481118040996986,0.029293542830863384,44.372859714137554,-0.0357027532207298,0.14666988549386098,50.191707346378614,0.01460937776940105,-0.18359144588201562,50.29463998514863,0.02838073577680808,0.10735340449595022,50.11791407907002,0.05607825869227311,0.029563985598373033,48.07577687665441,0.08694544341331553,0.18087632837797216,50.18087883591514,0.07143981560993273,-0.09457817717521912,45.15475055838666,0.5729631989255572,0.19741816126141057,50.16100199264153,0.01399188997129705,-0.036622349029466456,nan,nan,nan,50.23628797394234,0.05147369190939638,0.17608884348999423,50.236634665704266,0.017659931798873242,0.13455694298799284,50.21329438449648,0.05338107139522127,-0.07672105295972372,50.30726275154318,0.05836348779623904,0.18912406185071026,nan,nan,nan,50.234899023293416,0.017819771265128057,-0.15443009039829358,36.40704440532028,-0.002606903805274563,0.0671269853043884,nan,nan,nan,50.28845152702089,0.04016568316788019,-0.1317776116533244,6.149423680488837,-1.934535337774774,-0.45289719714578547,41.29487023319434,-0.8163577454650106,0.012489758533010098,29.45788948371433,0.8051827893017655,-0.13229865607421948,nan,nan,nan,45.54481237590929,-0.010486208203319546,-0.002672127409946197
9.6,50.16274735367322,0.030283784637614497,0.05232865447504666,50.05860200817397,0.04561209758837059,-0.011536536798259174,49.95155685863899,0.12896865386658235,0.0637123123193245,50.14172501946849,0.16339014802360877,-0.04805296192062593,43.07880492147946,-0.08777291789521437,-0.05469012052870385,50.09278179388145,0.05010914141454437,0.10748409163809705,50.0619489153225,0.0756782058027895,0.054267412686081144,50.20546244539794,-0.012280870787578842,0.22412302503226822,47.960556963930145,-0.17964619867102063,0.055311414845299806,49.97972659864273,0.007265884255520175,-0.06663256724234402,48.48706010366694,0.37106580136616374,0.04199267980380614,50.08717978787634,0.018162606654910415,0.18919331507503775,nan,nan,nan,50.12947877917381,-0.05161855574843442,0.14220070089241593,49.990414623218264,-0.06379147499083157,0.1546904965269793,50.17739707761702,0.056851839619211794,-0.09539247054162298,50.09841434319974,0.0728710592072227,0.1083364611392606,nan,nan,nan,50.15391630694145,0.06482773883205038,0.09933220928249899,32.58774447830245,-0.1905674335057049,-0.06827077065500134,nan,nan,nan,49.592767847601216,-0.30290826301125406,-0.10072002092884944,27.426122359017842,1.3002908239260793,-0.06968502096915416,31.298511379042047,-1.8262598616408503,-0.024532788622364257,40.623587281818885,1.2305786139036932,-0.03756746482187924,nan,nan,nan,46.47029578391295,0.04095958285670331,0.03254054775851418
9.625,50.083744049664716,0.0027309397299500465,-0.01775158916351488,50.02034916623167,-0.020359113638086193,-0.05894814699377304,50.086878684010394,-0.006047325413805725,-0.012290684906890281,50.1207577132672,-0.03828911867549755,-0.13026110687958553,41.823936571081035,-0.11354376498507392,-0.13402388051556688,50.0455191002478,0.03099872794031032,-0.043987616768924515,50.25223254529861,0.021637279346697277,0.05955434912173932,50.056464731565676,0.09450306443205234,-0.0803163801640103,47.7965835971679,0.10782136720367871,-0.02047549343855079,50.164388349481214,-0.010792852405861648,0.04934319912251142,49.853271872623516,0.12036093229703582,-0.07528846026160417,50.03041434457809,0.05903894527573432,-0.03129412555682562,nan,nan,nan,50.1266502266217,0.05162130042715728,-0.020796366862378186,50.146830911929726,0.06306388649368294,-0.012894013398801182,50.00826200944096,0.004177427952246701,-0.03706399280881638,49.91562749892423,-0.015265399053102174,0.0427088570756666,nan,nan,nan,50.100400688418055,0.032695562614566784,-0.06264207314073911,31.959898523363137,0.0644992294259623,0.018181001052371342,nan,nan,nan,49.46807083326999,0.15528587955198564,0.04641297763049764,38.88483519911923,1.0338824773011783,-0.11908068440272801,13.366679792385664,1.3966694922639704,-0.015835079844564004,47.16662259123808,0.6000384722129661,-0.031127700010179796,nan,nan,nan,46.43083722726947,0.1652148822862613,-0.03126713686884847
9.65,49.146632952024596,-0.03553404636340442,0.005925113345670058,50.21544390971584,0.01974577458405221,-0.19248352767943805,49.82231587438658,-0.13363835952423067,-0.02957404982844191,50.243981709036085,0.07914206240551339,-0.22760770104664083,41.504401250414176,-0.07316611121159491,-0.3133601547964237,50.10404997835039,-0.031523188282056344,-0.03843871893755091,49.18986350119017,-0.8566329156703884,-0.057674884968296675,49.900049192461594,-0.3679461959331385,-0.10579985407722771,47.483361362436675,-0.0209535084513787,-0.28862945345386093,50.03605890450574,0.04133266333004637,0.11472556810481987,50.14620872863317,-0.03325054617748763,-0.0015381272232115606,46.35816067195076,-0.9065775452659682,0.010523682824731116,nan,nan,nan,50.1161347566451,-0.03034251019283577,-0.04860802635663483,50.07991313113117,-0.01829857068795474,-0.02557579438370619,50.135511884272965,0.02675296920816537,0.0962426101372072,50.27236346466177,0.011659596661577013,-0.12989449458840482,nan,nan,nan,50.18137880736719,-0.03980485175740747,-0.033293607118763585,33.32831801858039,-0.28910384353701113,-0.2510994147412076,nan,nan,nan,50.13980782237128,0.0359677203098324,-0.011978489157250619,nan,nan,nan,32.31680415841563,1.3220933672106165,0.053249021871172836,48.08382772929748,-0.520193484175753,-0.0507204179169435,nan,nan,nan,47.562123228945175,-0.08667959635813365,-0.0726481295233525
9.675,49.86359073383868,0.23660493251703654,0.0016887810398537872,50.09716985513579,0.019705520959509056,-0.1787022040586636,48.93720245208139,-0.025596360807182496,0.09733024373322091,48.95682654754011,-0.09268469138836419,0.18813497128909235,39.80499543742527,-0.3546521567716807,-0.01778708906849533,50.15741798256496,0.018075705404095997,0.042978405839204994,46.954090427755744,0.08076036132432682,0.08097601004223234,48.35852820508593,0.21528585474047743,0.05313354962363718,47.39702655651605,0.13857874589235775,-0.1771425858057154,50.06350936424,-0.249395023714015,0.007921586310770348,50.046785955120335,0.05418505627807291,-0.09733669325974056,44.66924174817431,0.5099381524213142,0.06748608084687502,nan,nan,nan,50.134584689732115,-0.03420399279333161,0.09919386474882885,50.094889860053875,0.018511778208635147,0.10439346236822247,50.12958435324791,0.02976697424588365,0.09587782538488702,50.31780885160748,0.17186783764781877,-0.1595565989199139,nan,nan,nan,50.181610310495735,-0.002351694475374047,0.08238532752509811,31.645108792958514,0.02907139524615506,0.04697251112157828,nan,nan,nan,50.0266632235036,0.08473294382416653,-0.11675439929449627,nan,nan,nan,42.500962294438175,1.0700819307226015,-0.08172929031388325,38.72028151121041,-0.5501232084662762,-0.04355917613005864,nan,nan,nan,47.09799424536792,0.06515047909601081,0.004566884905834989
9.7,50.007223512932626,0.022165202820639864,-0.12355978873438614,49.97687618705354,0.04651161141748366,0.053910270859266474,48.775489164910944,-0.10731436852411025,-0.059659089248233516,49.720269246001195,0.16571954220546561,-0.07706621491206604,38.70929738655721,0.07657112094701973,-0.17138614333631044,50.03607265873454,-0.0001686877316632654,-0.00701370519669231,49.15207966992578,0.33806264565820304,-0.11758490940453534,49.57757750116159,0.24615097669003877,-0.1841656634382797,47.104309943647046,-0.29976770966720373,0.07011208290359769,38.611164726235,-0.6514879559853282,-0.14054870749003368,49.93851243894293,0.08319372651811135,-0.11408099549284571,46.4173536918768,-1.058050225487316,-0.010602468616091801,nan,nan,nan,43.577628901725014,-2.6218231270623082,-0.1858672614584477,50.0619301442984,0.06845906107215838,0.010354388775455511,49.93251193913377,-0.006426846440535504,-0.028132303491025495,49.99456515430852,0.04551464276598346,-0.07927863740564965,nan,nan,nan,49.96639047257653,-0.002928287816680808,-0.05731068376084336,31.694098408574533,0.0025767650212049215,-0.05382441090799464,nan,nan,nan,50.02580237757749,0.06499560480788646,-0.05254244662666954,nan,nan,nan,47.91246666833038,-0.027320005741399034,-0.0428940381566295,41.42735812236898,1.0018125117475525,0.0644800631118135,nan,nan,nan,46.79137991985109,-0.12445494298975228,-0.062221936286981014
9.725,49.97184797473112,0.010940205198762099,0.08902933001658325,49.91611106213388,0.07458398988390291,-0.1366168555233303,46.41600412039632,-0.49163573168094027,-0.004415248178376959,49.90820654389039,-0.21825505387763533,0.2206507686721217,37.321301076703335,-0.23440116869664618,-0.0690912300918851,49.976839745831924,0.02861765798862049,0.051655740779577436,49.850190378815604,0.04792411880345768,0.02278516698984283,49.897819993431575,0.0016423323460114242,-0.06711704921319678,46.43309311867512,0.10020426143517891,-0.01713847156315257,40.99388043969194,1.0407900253227202,0.03824099107307381,50.061563383058704,-0.030593194519912617,-0.06759278681571972,40.89684602456017,0.26030694780699704,0.11300482175717141,nan,nan,nan,29.142965516806278,-1.4277516146749596,-0.08407727577062832,49.92311915951396,0.028390090660695557,0.043619612580481776,49.94679600293221,-0.006507512387439825,-0.015069589897674159,49.04156800350387,-0.27808568612608636,-0.029491750119191418,nan,nan,nan,49.983373331379966,-0.013764626148037445,0.06756140179449983,29.272719112771814,-0.11763253335049118,0.17175836913541442,nan,nan,nan,45.50137778194868,-1.397605152802171,-0.1879846087619764,nan,nan,nan,48.98058774820075,0.25551637072738204,0.13917486368072438,42.444377727654405,0.012202606977645303,0.13617497144407265,nan,nan,nan,45.51812324983962,-0.11214826986252124,0.019764817713734846
9.75,49.91475378655802,0.025303186486195676,-0.18026486103253503,50.00075285261624,-0.021680248240083605,0.04138522470130612,45.066038065535714,0.002886404322388958,-0.11119518841215939,44.82377022348586,-0.24709761989271267,-0.08420315803124129,37.25177104876147,-0.05134768835442604,0.04048497380922859,50.01400966881262,-0.00276536943352455,-0.09071141293449014,49.87662909306545,0.004172464152242331,-0.038563909341050445,49.875756566745906,-0.008071735636133448,-0.04918218263976776,46.72090825117356,-0.0016051978298044084,0.04715434011364577,47.636593965764504,0.6595160692590326,-0.09541369906166797,49.94246630034047,0.011561156978801414,-0.154998692924238,nan,nan,nan,nan,nan,nan,23.957276000937235,1.2227735562206017,-0.1175784969782809,50.01678791738076,0.007611457651462622,0.09032548961665002,49.99339381151344,0.01902005238275087,-0.1375265742868006,42.586664457312644,-0.2691263383261283,-0.05842531066318937,nan,nan,nan,50.07813455297631,0.06255004036039394,-0.058756185974963016,29.29790414643632,0.06453882971510416,-0.07188093009780366,nan,nan,nan,30.54878894509513,-2.0803767502460793,-0.04505100965404013,nan,nan,nan,50.128542262777046,-0.014681988615380046,0.01480506685586159,44.090345394687155,0.36395104651899013,0.034943655294433135,nan,nan,nan,44.59106436559878,-0.012643433626315398,-0.05123264308205513
9.775,50.00843641605451,-0.17604600072416915,-0.10419840470035001,49.98496387934147,-0.11020553491152524,0.06873063446862927,45.095685125922465,-0.0518261968549655,-0.1049541661441179,45.713058187592694,-0.01034160393580466,0.12153033973924965,37.84612954052782,-0.01977769824258327,0.061294688444488626,49.98736652135043,-0.15931079489040112,-0.033853116786606505,49.991938873898256,-0.16911784847137448,-0.0044639775377885715,49.88666865980808,-0.22842126973872715,0.031339900611462954,46.40626671307152,-0.07509936287578936,-0.0822814462816741,50.07419164214778,-0.030091683437095368,-0.13385096803010377,50.081633145755,-0.14858149680189908,-0.1074615566747628,nan,nan,nan,nan,nan,nan,37.163871020538906,0.8700551465902289,0.0022400127756938316,50.10694407045431,-0.08449192465805604,0.11818210975010952,49.91248457129243,-0.14904242484475877,0.010457840777110315,44.356679161958695,0.2341403046112281,0.04988067832987883,nan,nan,nan,49.94008967653132,-0.1652728961157659,-0.07812446317108865,35.36773894186177,0.6149505336219474,0.055446246602899166,nan,nan,nan,6.384312432675211,0.5519754477358731,0.032519320494190346,nan,nan,nan,39.020536329920446,-2.4198289353635616,0.1606537345024327,41.15518880383434,-0.7249173679510668,-0.08160337528247175,nan,nan,nan,43.924209185726866,-0.1225625803629133,-0.0009257984056409415
9.8,47.39922719432148,-0.6899939192944408,-0.01574784225884415,47.49595732115144,-0.6122924110059514,0.02817280383488276,41.03146094162809,-0.6835482655053603,0.05792327676510691,44.542211895854955,-0.4299911961990123,0.07243295907754346,36.84578028950572,-0.12850486371300018,-0.02426323392950923,47.246511619735564,-0.7273329737232934,0.0089885155982544,47.38605190353097,-0.7086407410400132,0.02618711183396674,47.27412493831013,-0.6413646847448483,-0.06896550866587076,44.63446131108224,-0.46134999915232633,-0.1464562368296444,48.17651965686606,-0.671612407690367,-0.037830808533004356,47.44164383018466,-0.6390327501475604,0.001191527853751424,nan,nan,nan,nan,nan,nan,41.66461656434019,0.002603117042389389,-0.03031185260447712,47.63452886964299,-0.5656704876217596,0.04928971099413035,47.52789970789535,-0.7301989091883411,-0.08172292784106464,44.29130597401703,-0.39393712783639834,0.0783741345663559,nan,nan,nan,47.06786642052034,-0.7520828986967483,-0.0011264411424479423,34.46163063677224,-1.8586072166227896,0.026295481843424024,nan,nan,nan,8.519790007297923,1.6056286690840804,-0.1591362598430124,nan,nan,nan,30.304534895246356,-0.924204984544681,0.18903136753955285,35.71320251731591,-0.7433462344906396,-0.08297554078994505,nan,nan,nan,41.83296632476099,-0.5376740142545532,-0.00553248812654256
9.825,40.60323615786142,-1.2614152350654746,-0.10926493876255945,40.561988521229196,-1.2647885340283895,-0.046790009761789944,36.478372837196254,-0.9648166085516491,0.050292031803973146,39.01701854549599,-1.0849143051972896,-0.03331078386958887,32.74861053964196,-0.4734696549804116,-0.020625536344111135,40.21552321136808,-1.3999488125971726,0.01938696297221576,40.53622534621403,-1.2266260331474146,-0.2259705588878116,40.60793897393045,-1.3022378794279654,-0.15408164692933188,39.31875306556545,-1.129510121771652,-0.2203002009856521,41.84560103769107,-1.300610737389892,0.03390331045360631,36.17868517015211,-2.1653981659263524,0.020377863243044646,nan,nan,nan,nan,nan,nan,37.287530147747525,-0.8582881231623926,-0.00018384366842749597,40.96794585209923,-1.2369019951167806,-0.0005144627325448514,40.208882310791324,-1.3340989793233897,-0.014630573677147471,38.14503523271202,-1.320671002682815,-0.1050602492516036,nan,nan,nan,39.49499559156009,-1.5272051655339947,0.02403470014298855,21.387871398426142,-0.28391510848273016,-0.08730693388092994,nan,nan,nan,15.469652265086632,-0.4505197435033843,0.08506099889444853,nan,nan,nan,18.855326526754315,-0.9590446758866626,0.015859657116801727,23.52454428956732,-1.5000244707799202,-0.031151431982807194,nan,nan,nan,35.172686851054536,-1.1522202676277868,-0.04001378230536134
9.85,25.167573244519527,-1.8521869795828438,0.01413072241193035,24.099460381356792,-1.8679961957994269,-0.08878485050894382,19.867119235538354,-1.921599050652046,-0.12706233869951603,23.382540413434246,-1.6044416125341467,-0.07011273496336082,20.103572523069005,-1.0383576478318628,-0.21258219228703154,24.811743222651263,-1.769856303335744,0.0028257520306647545,24.136441285382617,-1.8933005984630211,-0.11556368548590193,24.088041828892486,-2.0111647836281503,-0.11196362684967609,23.18265197930289,-1.5782000703773935,-0.10044497644077303,24.876406384516073,-1.944113423222034,-0.15930105357741436,20.399698792327726,-0.8868315933480441,-0.08043817475329275,nan,nan,nan,nan,nan,nan,23.802399348616515,-1.7006790384290997,-0.14240481472285055,24.278432298006496,-1.7950661237016086,0.004815943155801523,23.6167860828642,-1.6353390176975866,0.011271512262096255,22.48741594781708,-1.6145927224807028,-0.14411286741579463,nan,nan,nan,26.4546521909173,-2.8912759092381313,-0.04824374506553814,16.30989597054375,-1.8884688351108083,0.03710405701228057,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,23.003813595868017,-1.7584394062019209,-0.07828629846454825
9.875,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.925,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.95,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.975,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> figures/vel_pdf_hist_data.csv <==
bin_x,pop_density,dis_density
1.4102564102564104,0.052851205053488906,0.15363636363636363
4.230769230769231,0.004739569764039585,0.03545454545454545
7.051282051282051,0.005664973886833594,0.04727272727272727
9.871794871794872,0.0048302343571511586,0.011818181818181814
12.692307692307693,0.0055555511020437594,0.02363636363636363
15.512820512820515,0.0066654107763406325,0.011818181818181821
18.333333333333336,0.014994047881486703,0.02363636363636363
21.153846153846153,0.010807844771955698,0.0
23.974358974358978,0.0076971113186447586,0.0
26.794871794871796,0.007447002096268001,0.0
29.61538461538462,0.010567114645418069,0.011818181818181814
32.43589743589744,0.013605941697295709,0.01181818181818183
35.25641025641026,0.011283052294471527,0.0
38.07692307692308,0.011107975838807824,0.0
40.8974358974359,0.015653710955505384,0.0
43.71794871794872,0.010338889979999289,0.0
46.53846153846154,0.01581315558477061,0.01181818181818183
49.358974358974365,0.08499961922474145,0.0
52.17948717948718,0.006371532440047944,0.0
55.0,0.00830049981762868,0.0
57.820512820512825,0.0037422592398122616,0.0
60.64102564102565,0.0025479877029632295,0.0
63.46153846153847,0.0018539346108677286,0.0
66.28205128205128,0.0018351764191894715,0.0
69.1025641025641,0.004683295189004819,0.0
71.92307692307693,0.001241167016044662,0.0
74.74358974358975,0.0016444681371271925,0.0
77.56410256410257,0.0026574104877530678,0.0
80.38461538461539,0.005958852223126291,0.01181818181818183
83.2051282051282,0.001819544592790915,0.0
86.02564102564104,0.001710121808001092,0.0
88.84615384615385,0.0014537598550649138,0.0
91.66666666666667,0.0012567988424432156,0.0
94.48717948717949,0.0019477255692590134,0.0
97.30769230769232,0.0022228457138734376,0.0
100.12820512820514,0.00866941092063442,0.0
102.94871794871796,6.252730559418983e-06,0.0
105.76923076923077,0.0,0.0
108.58974358974359,0.0,0.0


==> figures/vel_pdf_kde_data.csv <==
x,pop_kde,dis_kde
0.0,0.01337665386744941,0.044008719410331784
0.5527638190954773,0.013543931472816307,0.045406188574935294
1.1055276381909547,0.013578188829890519,0.04645965151600339
1.658291457286432,0.013484253021953312,0.047157407413269334
2.2110552763819094,0.013271600870300996,0.047498078602169244
2.7638190954773867,0.012953765721854334,0.04749021074729682
3.316582914572864,0.012547531444851566,0.04715139100761078
3.8693467336683414,0.012071981509567162,0.04650696825972304
4.422110552763819,0.011547479100058962,0.04558848345786637
4.974874371859296,0.010994654439884548,0.044431931071649375
5.527638190954773,0.010433468394456582,0.043075973788869196
6.080402010050251,0.009882408265328692,0.04156022317505931
6.633165829145728,0.009357854467776152,0.03992368075783476
7.185929648241205,0.00887363775579252,0.03820340986357224
7.738693467336683,0.008440788099610533,0.036433481661910926
8.29145728643216,0.008067460211382087,0.03464421239208507
8.844221105527637,0.007759008518590025,0.03286168532509915
9.396984924623116,0.007518176923906949,0.03110753258992373
9.949748743718592,0.007345366113823242,0.029398939600028737
10.502512562814069,0.007238943029815674,0.027748828591724412
11.055276381909547,0.007195562466658209,0.026166177067586723
11.608040201005025,0.007210478393712549,0.024656430482429655
12.160804020100501,0.007277831183749355,0.023221974751332915
12.713567839195978,0.007390905233104053,0.02186264148725418
13.266331658291456,0.007542358434735267,0.020576225871651227
13.819095477386934,0.007724429901597809,0.019359002679424676
14.37185929648241,0.007929134867393516,0.018206229643526445
14.924623115577887,0.008148455803796362,0.017112628962550346
15.477386934673365,0.008374536790154577,0.0160728376564404
16.030150753768844,0.008599884592889026,0.015081816295504388
16.58291457286432,0.00881757545113419,0.014135204155926914
17.135678391959797,0.00902146196864848,0.013229607881436137
17.688442211055275,0.009206370489447292,0.012362810910453971
18.241206030150753,0.009368276478121896,0.011533892679448062
18.79396984924623,0.009504444147720363,0.01074325006445688
19.346733668341706,0.009613517076496967,0.00999251850659007
19.899497487437184,0.009695548801127442,0.009284396360093197
20.452261306532662,0.009751966128612264,0.008622382596173607
21.005025125628137,0.009785462760545824,0.008010444394131143
21.557788944723615,0.009799826244282887,0.0074526366617124785
22.110552763819094,0.009799706675955323,0.006952699551937951
22.66331658291457,0.009790340418634143,0.0065136621499923015
23.21608040201005,0.009777245880375257,0.00613748046241916
23.768844221105525,0.00976591076089491,0.005824735641965108
24.321608040201003,0.009761490919133677,0.005574414221142456
24.87437185929648,0.00976854009879303,0.005383786373939887
25.427135678391956,0.00979078729703966,0.005248391369606182
25.979899497487434,0.009830974832494899,0.005162131985031216
26.532663316582912,0.009890765524555895,0.00511747227669837
27.08542713567839,0.009970722266673906,0.005105726318115171
27.63819095477387,0.010070358112983454,0.005117419748027914
28.190954773869343,0.010188250240306134,0.005142701609430163
28.74371859296482,0.010322207183999735,0.005171781229737333
29.2964824120603,0.010469475884412827,0.005195363911268487
29.849246231155774,0.01062697352300056,0.005205059955187025
30.402010050251253,0.010791528949765901,0.005193743901258707
30.95477386934673,0.010960119647095862,0.005155844598400991
31.50753768844221,0.01113009243969059,0.005087551513748919
32.06030150753769,0.011299359221399102,0.004986928170614299
32.61306532663316,0.011466562395290206,0.004853929378881246
33.16582914572864,0.01163120802430653,0.004690324586293841
33.71859296482412,0.011793767363759073,0.004499534867455507
34.27135678391959,0.011955749055386183,0.0042863954689379745
34.824120603015075,0.012119744490297001,0.00405685921413225
35.37688442211055,0.012289447575605883,0.003817658306537692
35.929648241206024,0.012469647485695838,0.0035759431223716938
36.482412060301506,0.012666189326660422,0.0033389165157926364
37.03517587939698,0.012885893621283806,0.0031134811158726014
37.58793969849246,0.0131364219558632,0.002905915272867054
38.14070351758794,0.013426073941652957,0.0027215909379873816
38.69346733668341,0.013763500726613248,0.002564744057775715
39.246231155778894,0.014157323364394188,0.002438305223142482
39.79899497487437,0.014615650800555196,0.0023437954773446795
40.35175879396984,0.015145502013496093,0.0022812894435994113
40.904522613065325,0.01575214936226849,0.002249445316647771
41.4572864321608,0.016438414313701185,0.002245598771517098
42.010050251256274,0.017203960837675798,0.0022659154606830714
42.562814070351756,0.018044643935026337,0.002305594492207971
43.11557788944723,0.018951978958872222,0.0023591131334585306
43.66834170854271,0.019912799745891076,0.00242050104174456
44.22110552763819,0.020909168702095998,0.002483630707663383
44.77386934673366,0.021918589247798485,0.002542509669761464
45.32663316582914,0.022914550725784022,0.002591559595272378
45.87939698492462,0.023867409358341692,0.0026258676785772535
46.4321608040201,0.02474557842706814,0.0026413970921441614
46.984924623115575,0.025516969644499902,0.0026351454571983883
47.53768844221105,0.026150599220665646,0.0026052434040067934
48.09045226130653,0.026618249922170205,0.0025509890776463065
48.643216080402006,0.026896067505952637,0.002472818632116751
49.19597989949748,0.026965968372938236,0.0023722169938277435
49.74874371859296,0.026816745933114162,0.0022515770879224096
50.30150753768844,0.02644478534721813,0.002114018950124754
50.85427135678391,0.025854327921883826,0.0019631824001942314
51.40703517587939,0.02505726419684339,0.0018030080400389002
51.95979899497487,0.02407247460212633,0.0016375211946983
52.51256281407035,0.022924774155007488,0.001470632103525085
53.065326633165824,0.021643549002312815,0.0013059633770846422
53.6180904522613,0.020261194520741873,0.0011467127398865592
54.17085427135678,0.018811475218302603,0.0009955557118458414
54.723618090452256,0.017327925314880803,0.0008545894862120761
55.27638190954774,0.015842396523540622,0.0007253161539061095
55.82914572864321,0.014383838329037824,0.0006086608570978162
56.38190954773869,0.012977368947030258,0.0005050185975513425
56.93467336683417,0.011643665534688995,0.00041432235337097556
57.48743718592964,0.010398673439553033,0.0003361248568491434
58.04020100502512,0.009253609176544568,0.0002696867656211002
58.5929648241206,0.008215212498930886,0.00021406487384852108
59.145728643216074,0.0072861905315907615,0.0001681952838378374
59.69849246231155,0.00646579167279028,0.000130967909049238
60.25125628140703,0.005750448221763781,0.00010129013856637619
60.804020100502505,0.005134433208013711,7.813882140061464e-05
61.35678391959799,0.00461048706968719,6.0600824671112596e-05
61.90954773869346,0.0041703819270424245,4.790322104785175e-05
62.46231155778894,0.0038054036114038613,3.943464400730248e-05
63.01507537688442,0.0035067430097139303,3.4759522755957707e-05
63.56783919597989,0.003265797719047544,3.3626805393665984e-05
64.12060301507537,0.0030743919344067886,3.597444987790327e-05
64.67336683417085,0.002924926763475015,4.193046969145855e-05
65.22613065326632,0.002810474942774515,5.1810733240534655e-05
65.7788944723618,0.0027248336261417815,6.611310432624733e-05
66.33165829145727,0.002662547077595834,8.550694757563392e-05
66.88442211055276,0.0026189083324350735,0.00011081657807278512
67.43718592964824,0.0025899457817740727,0.00014299697509511142
67.98994974874371,0.0025723977018731236,0.0001831000643822121
68.54271356783919,0.0025636753921490178,0.00023223014692342491
69.09547738693466,0.002561814069578475,0.00029148763985313255
69.64824120603015,0.0025654101119319934,0.0003619011940819695
70.20100502512562,0.0025735436267536483,0.0004443494267039584
70.7537688442211,0.0025856865012440495,0.0005394748778710037
71.30653266331657,0.0026015978152946822,0.0006475942558402028
71.85929648241205,0.002621210465896002,0.000768610419400198
72.41206030150754,0.0026445147203935444,0.0009019326890250339
72.96482412060301,0.002671445868866707,0.0010464127953213702
73.51758793969849,0.0027017839180173437,0.0012003038995804052
74.07035175879396,0.0027350731850263495,0.0013612495308223307
74.62311557788944,0.0027705686463893745,0.0015263079153052207
75.17587939698493,0.0028072140317517576,0.0016920150503756046
75.7286432160804,0.002843654099928307,0.0018544871113309316
76.28140703517587,0.002878280562455797,0.002009559587318307
76.83417085427135,0.0029093080597927088,0.002152957208451145
77.38693467336682,0.0029348737971024177,0.002280485590521003
77.9396984924623,0.002953152235600177,0.0023882329380875518
78.49246231155779,0.0029624748694137212,0.002472768432513938
79.04522613065326,0.0029614447535265148,0.0025313233350647904
79.59798994974874,0.002949036121318821,0.002561941491087514
80.15075376884421,0.00292467105121628,0.0025635878281440494
80.70351758793969,0.002888267509665578,0.0025362064543847248
81.25628140703517,0.0028402559263239623,0.002480723808361513
81.80904522613065,0.002781564415213525,0.0023989966124242324
82.36180904522612,0.0027135755084025594,0.0022937087076803247
82.9145728643216,0.002638059522216965,0.0021682247650090204
83.46733668341707,0.002557091211039894,0.00202641198959925
84.02010050251255,0.00247295706047628,0.001872442977618648
84.57286432160804,0.0023880604185249643,0.0017105936827419635
85.12562814070351,0.002304830752014772,0.0015450499897007503
85.67839195979899,0.00222564182231484,0.0013797347917532154
86.23115577889446,0.0021527417327348473,0.0012181649642243962
86.78391959798994,0.0020881958681381657,0.0010633445316010303
87.33668341708542,0.00203384197506829,0.0009176969916674733
87.8894472361809,0.0019912552313676507,0.0007830365291989846
88.44221105527637,0.001961720282751552,0.0006605750189694089
88.99497487437185,0.0019462069635408975,0.0005509595024040984
89.54773869346732,0.0019453467772696372,0.00045433335119075943
90.10050251256281,0.0019594081252124543,0.0003704136370910149
90.65326633165829,0.001988269608765098,0.0002985772576603401
91.20603015075376,0.002031392318070235,0.00023794900389908426
91.75879396984924,0.0020877936454921954,0.00018748583699028905
92.31155778894471,0.0021560266075881388,0.0001460529890194504
92.8643216080402,0.0022341697108849397,0.000112488944411571
93.41708542713567,0.0023198328730802973,8.565774597404478e-05
93.96984924623115,0.0024101846816020366,6.44882885350419e-05
94.52261306532662,0.0025020052754065243,4.8001241393845346e-05
95.0753768844221,0.002591767397799348,3.532494509883671e-05
95.62814070351757,0.0026757458041855153,2.5702059851893677e-05
96.18090452261306,0.0027501524245864477,1.8488929830929182e-05
96.73366834170854,0.0028112917570736915,1.3149614663991899e-05
97.28643216080401,0.002855728234204564,9.246378925905536e-06
97.83919597989949,0.002880455101289384,6.428175966288283e-06
98.39195979899496,0.0028830529828418193,4.4183613861815905e-06
98.94472361809045,0.0028618260266535453,3.0025629503890523e-06
99.49748743718592,0.0028159044252809144,2.0173461166203336e-06
100.0502512562814,0.0027453042056672003,1.3400657901758403e-06
100.60301507537687,0.0026509382867826816,8.800943499238114e-07
101.15577889447235,0.002534576637732207,5.71465154247298e-07
101.70854271356782,0.002398757530621864,3.668661849991312e-07
102.26130653266331,0.002246655929029467,2.328536349171243e-07
102.81407035175879,0.0020819185467893814,1.4612205409308627e-07
103.36683417085426,0.001908477680297836,9.065795619842168e-08
103.91959798994974,0.0017303573012037283,5.561007593330251e-08
104.47236180904521,0.0015514849809594318,3.372550494375799e-08
105.0251256281407,0.0013755220460721393,2.0221848014644576e-08
105.57788944723617,0.0012057221193303381,1.1987831551751469e-08
106.13065326633165,0.0010448251873575913,7.0261566813985616e-09
106.68341708542712,0.0008949909161973452,4.071481232426491e-09
107.2361809045226,0.0007577714984310888,2.332622459443158e-09
107.78894472361809,0.0006341212086471607,1.3212770060490189e-09
108.34170854271356,0.0005244373463183921,7.399471638928146e-10
108.89447236180904,0.00042862553369153175,4.0969904475647216e-10
109.44723618090451,0.00034618147863635753,2.242779621843488e-10
110.0,0.00027628127227804513,1.2138517814390712e-10

